A unifying framework for tangential interpolation of structured bilinear control systems

In this paper, we consider the structure-preserving model order reduction problem for multi-input/multi-output bilinear control systems by tangential interpolation. We propose a new type of tangential interpolation problem for structured bilinear systems, for which we develop a new structure-preserving interpolation framework. This new framework extends and generalizes different formulations of tangential interpolation for bilinear systems from the literature and also provides a unifying framework. We then derive explicit conditions on the projection spaces to enforce tangential interpolation in different settings, including conditions for tangential Hermite interpolation. The analysis is illustrated by means of three numerical examples.

==> graphics/data/msd_freq_g1_err.dat <==
0.01	9.474664e-16	3.897806e-16	5.9091835e-16	4.6144482e-16
0.01023352	5.6812939e-16	7.5804145e-16	5.0293647e-16	2.1758191e-16
0.010472494	5.877701e-16	7.6056477e-16	8.9376085e-16	1.2267759e-15
0.010717048	2.0235322e-16	3.819169e-16	1.0267356e-15	5.7841637e-16
0.010967313	1.137538e-15	1.9550192e-16	2.4592468e-16	1.216374e-15
0.011223423	7.6749881e-17	3.7950385e-16	5.8046278e-16	3.0277258e-16
0.011485512	7.6391033e-16	3.8703065e-16	5.0168798e-16	4.6757913e-16
0.011753723	5.9466686e-16	3.9398895e-16	4.5476522e-16	1.036244e-16
0.012028196	3.7779011e-16	2.121911e-16	8.4671107e-16	6.8426072e-16
0.012309079	5.69125e-16	3.9231733e-16	6.7988797e-16	1.1628991e-15
0.012596521	2.1380412e-16	2.2270847e-16	3.7066616e-16	5.9567415e-16
0.012890676	9.4576218e-16	3.8263105e-16	8.2617246e-16	9.0770966e-16
0.0131917	9.4696801e-16	2.051139e-16	7.6200429e-16	4.7522363e-16
0.013499753	5.6619284e-16	2.3298608e-16	5.1014533e-16	4.7527874e-16
0.013815	9.5673599e-16	3.8003586e-16	5.7453976e-16	8.0025811e-16
0.014137608	2.0150301e-16	1.9067105e-16	4.1922207e-16	4.5792625e-16
0.01446775	3.956408e-16	3.9064138e-16	1.0538783e-15	9.7231141e-16
0.014805602	1.5126375e-15	5.655606e-16	7.7485258e-16	5.2577359e-16
0.015151343	5.8345947e-16	2.7578116e-16	3.662349e-16	4.0622176e-16
0.015505158	3.9819779e-16	7.9171008e-16	6.2438014e-16	8.4411237e-16
0.015867235	3.8049545e-16	4.5353045e-16	3.5445236e-16	3.3284464e-16
0.016237767	1.1292336e-15	3.9640716e-16	6.855651e-16	3.4787532e-16
0.016616953	9.2064936e-17	3.7796042e-16	1.430546e-15	6.050612e-16
0.017004992	2.6950344e-16	1.1557455e-15	6.5934779e-16	1.1875044e-15
0.017402094	5.8191528e-16	1.7104857e-16	2.2675191e-16	4.2788232e-16
0.017808468	2.719155e-16	1.889813e-16	8.0710301e-16	6.8662389e-16
0.018224332	1.1461281e-15	2.876972e-16	7.8037331e-16	8.8367869e-16
0.018649908	1.400287e-16	9.4776137e-16	1.2888361e-16	8.6086485e-16
0.019085421	7.6058417e-17	5.6730684e-16	4.6097728e-16	1.0303017e-15
0.019531105	1.314211e-15	1.9345362e-16	3.2197476e-16	4.059172e-16
0.019987196	6.1282602e-16	9.3707686e-16	5.9227203e-16	4.4051062e-16
0.020453938	7.5987428e-16	6.6113646e-16	2.9208787e-16	3.2045388e-16
0.02093158	5.6265926e-16	4.091367e-16	5.541168e-16	5.5900494e-16
0.021420375	1.1268014e-15	2.0122356e-16	8.3224865e-16	3.8967592e-16
0.021920585	5.7364338e-16	1.3145283e-15	2.1354622e-16	2.6037763e-16
0.022432475	1.3148271e-15	3.7948805e-16	4.0014183e-16	5.7709453e-16
0.022956319	1.1304356e-15	2.4452101e-16	5.3108291e-16	8.37772e-16
0.023492396	2.0476084e-16	2.5018168e-16	4.0996681e-16	8.1001827e-16
0.024040992	2.0399507e-16	9.0379189e-17	5.4254167e-16	1.4030656e-15
0.024602398	5.7895245e-16	2.71003e-17	3.7362409e-16	5.5328163e-16
0.025176915	1.1223565e-15	7.7952287e-16	4.11439e-16	7.7536916e-16
0.025764847	5.7123349e-16	1.4547e-16	4.0010346e-16	4.5897922e-16
0.026366509	9.3858785e-16	6.0740314e-16	8.174735e-16	5.04246e-16
0.026982221	5.7674705e-16	5.9394245e-16	3.0944803e-16	5.7957843e-16
0.027612311	1.3111302e-15	4.1964303e-16	3.7476385e-16	3.1136408e-16
0.028257115	3.894245e-16	5.5483032e-16	3.005328e-16	7.1618851e-16
0.028916977	2.726239e-16	3.8060397e-16	4.7626053e-16	4.3675142e-16
0.029592247	9.4701058e-16	6.2882932e-16	2.0308095e-16	1.0698328e-15
0.030283287	1.4784296e-15	4.2713459e-16	1.0442146e-15	3.6107105e-16
0.030990463	9.2771231e-16	2.1528456e-16	4.3139606e-16	1.1928431e-15
0.031714154	9.1712483e-16	2.4689196e-16	9.1811908e-16	9.049115e-16
0.032454745	5.6536489e-16	9.678296e-16	6.102165e-16	7.4682717e-16
0.033212629	1.1133666e-15	5.933906e-17	4.1759734e-16	6.2976371e-16
0.033988212	9.2606329e-16	1.9050535e-16	2.3440234e-16	7.4293279e-16
0.034781907	3.9210259e-16	9.1076996e-16	4.6110965e-16	1.150748e-15
0.035594135	5.5605413e-16	3.7350293e-16	6.8475219e-16	5.0193851e-16
0.036425331	1.0950437e-15	6.6782221e-17	3.9115166e-16	7.434347e-16
0.037275937	9.1011703e-16	2.068834e-16	5.2705947e-16	3.5399566e-16
0.038146407	7.5291292e-16	5.6970977e-16	9.2925763e-16	1.5057558e-15
0.039037203	5.5167075e-16	5.2324239e-17	1.2604288e-15	2.3944763e-16
0.039948802	3.8207989e-16	9.0056313e-17	9.6207048e-16	3.0489544e-16
0.040881688	1.0830772e-15	3.5923988e-16	1.9300013e-15	8.1653844e-16
0.041836359	8.8770943e-16	2.1443533e-16	1.7969863e-15	6.0775549e-16
0.042813324	2.4035586e-16	5.5669672e-16	2.4497199e-15	5.4161043e-16
0.043813103	1.0971018e-15	4.0554714e-16	3.6574017e-15	3.8810892e-16
0.044836228	1.7703524e-15	7.6487286e-16	4.861794e-15	2.4022167e-16
0.045883246	1.2763518e-15	2.0789792e-16	6.5952848e-15	8.8891351e-16
0.046954714	1.0880445e-15	3.5283146e-16	9.1167113e-15	2.6409859e-16
0.048051203	7.265158e-16	2.3931253e-16	1.2345331e-14	7.6574892e-16
0.049173296	8.8329568e-16	2.7576772e-16	1.6760216e-14	5.270031e-16
0.050321594	2.0289359e-16	8.5310755e-16	2.2856107e-14	8.7371566e-16
0.051496706	1.4034723e-15	2.1802839e-16	3.1597525e-14	4.7169232e-16
0.052699259	8.7241388e-16	5.2936264e-16	4.3360404e-14	7.4452849e-16
0.053929895	4.3507606e-16	4.0549616e-16	5.9963442e-14	8.1300699e-16
0.055189268	7.9800278e-16	2.7000772e-16	8.2468819e-14	3.5422889e-16
0.056478051	8.9398155e-16	2.026435e-16	1.1407542e-13	7.4865002e-16
0.057796929	1.2648747e-15	5.5189839e-16	1.5803795e-13	9.0949292e-16
0.059146605	2.0870098e-15	2.9883899e-16	2.1999011e-13	9.9517846e-16
0.0605278	3.0205236e-15	7.073526e-16	3.063818e-13	9.3347326e-16
0.061941248	4.6721223e-15	6.7428071e-16	4.2832919e-13	1.6410431e-15
0.063387703	7.2474724e-15	6.9531557e-16	6.0044189e-13	2.1601782e-15
0.064867935	1.1320683e-14	3.4384118e-16	8.4448078e-13	3.2766211e-15
0.066382734	1.7775146e-14	3.519843e-16	1.1919432e-12	5.1441297e-15
0.067932907	2.8031632e-14	8.0407797e-16	1.6882388e-12	7.9904186e-15
0.06951928	4.4397203e-14	7.6461143e-17	2.4003048e-12	1.2460204e-14
0.071142697	7.0673442e-14	2.3746032e-16	3.4267367e-12	1.9855512e-14
0.072804025	1.1308678e-13	3.3590343e-16	4.9129833e-12	3.160129e-14
0.074504148	1.8192084e-13	9.1115025e-16	7.0763753e-12	5.0563192e-14
0.076243972	2.943403e-13	4.2619196e-16	1.0241903e-11	8.1477422e-14
0.078024425	4.7923341e-13	1.2532371e-15	1.4899958e-11	1.3268961e-13
0.079846455	7.8548998e-13	1.4939683e-15	2.1795314e-11	2.1638839e-13
0.081711033	1.2964516e-12	3.2707164e-15	3.2067314e-11	3.5568217e-13
0.083619153	2.1559208e-12	6.4052134e-15	4.7472632e-11	5.8870892e-13
0.085571831	3.6133684e-12	1.3309651e-14	7.0741147e-11	9.820605e-13
0.087570109	6.1078748e-12	2.7921615e-14	1.0615189e-10	1.6514175e-12
0.08961505	1.0417833e-11	5.8565846e-14	1.6047117e-10	2.7991738e-12
0.091707745	1.794073e-11	1.2371727e-13	2.444975e-10	4.7882034e-12
0.093849309	3.1212927e-11	2.6376624e-13	3.7562996e-10	8.2687005e-12
0.096040882	5.4896762e-11	5.6726322e-13	5.8218302e-10	1.4421861e-11
0.098283633	9.7670828e-11	1.2319936e-12	9.1069155e-10	2.5419125e-11
0.10057876	1.7590915e-10	2.706027e-12	1.4384151e-09	4.5297992e-11
0.10292748	3.2093306e-10	6.0141829e-12	2.2948941e-09	8.165189e-11
0.10533104	5.9350353e-10	1.3537141e-11	3.6993566e-09	1.489233e-10
0.10779074	1.1131712e-09	3.087713e-11	6.0259114e-09	2.7487555e-10
0.11030787	2.1184329e-09	7.1398568e-11	9.9171522e-09	5.1337102e-10
0.11288379	4.0912927e-09	1.6738657e-10	1.6480905e-08	9.6963251e-10
0.11551986	8.0169793e-09	3.9769327e-10	2.7625532e-08	1.8498919e-09
0.11821748	1.5926568e-08	9.5648649e-10	4.6613068e-08	3.5573626e-09
0.1209781	3.2024246e-08	2.3236924e-09	7.8917117e-08	6.8715857e-09
0.12380319	6.4989129e-08	5.6820812e-09	1.3340139e-07	1.3262967e-08
0.12669425	1.3251538e-07	1.3910265e-08	2.2353289e-07	2.5381827e-08
0.12965282	2.6973652e-07	3.383507e-08	3.6754406e-07	4.7642589e-08
0.13268047	5.4332858e-07	8.095556e-08	5.8496603e-07	8.6447068e-08
0.13577884	1.0712882e-06	1.8821224e-07	8.8547383e-07	1.4885395e-07
0.13894955	2.0423412e-06	4.1942523e-07	1.2476382e-06	2.3788343e-07
0.14219431	3.7186169e-06	8.8401128e-07	1.595201e-06	3.4397276e-07
0.14551483	6.3988573e-06	1.7427196e-06	1.79627e-06	4.3755297e-07
0.1489129	1.0332739e-05	3.1905422e-06	1.7172463e-06	4.7465423e-07
0.15239032	1.5612975e-05	5.411858e-06	1.3304663e-06	4.2472898e-07
0.15594895	2.2101539e-05	8.5226388e-06	8.0901963e-07	3.0982052e-07
0.15959068	2.9433295e-05	1.2527142e-05	5.4730185e-07	2.4993827e-07
0.16331745	3.7091322e-05	1.7307626e-05	1.2776004e-06	5.4726922e-07
0.16713124	4.4509453e-05	2.2644173e-05	3.4715268e-06	1.420969e-06
0.1710341	5.1158597e-05	2.8248249e-05	7.4060674e-06	3.0547925e-06
0.1750281	5.6600856e-05	3.3796356e-05	1.3104583e-05	5.5657415e-06
0.17911536	6.0518416e-05	3.8960277e-05	2.0252328e-05	8.9258788e-06
0.18329807	6.2728345e-05	4.3436014e-05	2.8256941e-05	1.2953829e-05
0.18757846	6.3187098e-05	4.6971923e-05	3.6366705e-05	1.7343316e-05
0.1919588	6.1983063e-05	4.9392605e-05	4.381262e-05	2.1717523e-05
0.19644143	5.9316005e-05	5.0613425e-05	4.9939694e-05	2.5694779e-05
0.20102874	5.5465467e-05	5.0641966e-05	5.429834e-05	2.8949026e-05
0.20572317	5.0753137e-05	4.9566334e-05	5.6681243e-05	3.1251838e-05
0.21052723	4.5505817e-05	4.7534033e-05	5.7108583e-05	3.2489987e-05
0.21544347	4.0025254e-05	4.4727374e-05	5.5777636e-05	3.2660377e-05
0.22047452	3.4568425e-05	4.1341042e-05	5.2997525e-05	3.1849545e-05
0.22562305	2.9338343e-05	3.7565255e-05	4.9127091e-05	3.0206543e-05
0.23089181	2.4482975e-05	3.3575298e-05	4.4526495e-05	2.791619e-05
0.2362836	2.0099201e-05	2.9526225e-05	3.9525548e-05	2.5176448e-05
0.24180131	1.6239319e-05	2.5550662e-05	3.4406492e-05	2.2180864e-05
0.24744786	1.2918623e-05	2.1757893e-05	2.9396999e-05	1.9105537e-05
0.25322628	1.0123264e-05	1.8233224e-05	2.4669486e-05	1.6099912e-05
0.25913963	7.8180241e-06	1.5037608e-05	2.0344144e-05	1.3281022e-05
0.26519107	5.9536657e-06	1.2207971e-05	1.6494207e-05	1.073113e-05
0.27138383	4.4734805e-06	9.7587319e-06	1.3152653e-05	8.4986352e-06
0.27772119	3.3187125e-06	7.6846501e-06	1.0319746e-05	6.6017834e-06
0.28420655	2.432646e-06	5.9647559e-06	7.9708796e-06	5.0343603e-06
0.29084336	1.7633459e-06	4.5668576e-06	6.064181e-06	3.7723456e-06
0.29763514	1.2652045e-06	3.4520494e-06	4.5474228e-06	2.7805524e-06
0.30458553	8.9954088e-07	2.5787407e-06	3.3639121e-06	2.0184979e-06
0.31169823	6.3452288e-07	1.905898e-06	2.4571577e-06	1.4450533e-06
0.31897702	4.4465023e-07	1.3953727e-06	1.7742543e-06	1.021712e-06
0.32642579	3.0999038e-07	1.0133381e-06	1.2680425e-06	7.1455178e-07
0.3340485	2.1531078e-07	7.3095842e-07	8.9819599e-07	4.9510668e-07
0.34184921	1.4920905e-07	5.2446634e-07	6.3145217e-07	3.4043615e-07
0.34983209	1.0330823e-07	3.7483389e-07	4.412313e-07	2.326766e-07
0.35800139	7.1555155e-08	2.6720778e-07	3.0687969e-07	1.5832116e-07
0.36636145	4.9638006e-08	1.9024426e-07	2.1273803e-07	1.0741135e-07
0.37491674	3.4521848e-08	1.3544082e-07	1.4718492e-07	7.2760777e-08
0.38367182	2.409096e-08	9.6524841e-08	1.0175264e-07	4.9276315e-08
0.39263134	1.688126e-08	6.8929309e-08	7.0366461e-08	3.340199e-08
0.40180009	1.1884928e-08	4.9364388e-08	4.8724062e-08	2.2684985e-08
0.41118294	8.4105617e-09	3.5480058e-08	3.3809981e-08	1.5449522e-08
0.4207849	5.9846382e-09	2.5608224e-08	2.3527878e-08	1.0558984e-08
0.43061109	4.2829324e-09	1.8570106e-08	1.6429305e-08	7.2464486e-09
0.44066674	3.0832277e-09	1.353505e-08	1.1517804e-08	4.9961978e-09
0.45095721	2.2329141e-09	9.9185169e-09	8.1097446e-09	3.4620676e-09
0.46148799	1.6268858e-09	7.309215e-09	5.7367602e-09	2.4118109e-09
0.47226468	1.192497e-09	5.4174761e-09	4.0780276e-09	1.6894998e-09
0.48329302	8.7933268e-10	4.0389131e-09	2.9136026e-09	1.1902709e-09
0.49457891	6.522474e-10	3.0289355e-09	2.0924498e-09	8.4342272e-10
0.50612834	4.8662264e-10	2.2849243e-09	1.5106088e-09	6.0113965e-10
0.51794747	3.651259e-10	1.7337752e-09	1.0963011e-09	4.3095808e-10
0.5300426	2.7549081e-10	1.3231932e-09	7.9980392e-10	3.1074946e-10
0.54242018	2.0898978e-10	1.0156021e-09	5.8653748e-10	2.2535814e-10
0.5550868	1.5937941e-10	7.8387349e-10	4.3235248e-10	1.64356e-10
0.56804922	1.2216968e-10	6.0832615e-10	3.2031374e-10	1.2053242e-10
0.58131433	9.411318e-11	4.7460937e-10	2.3848789e-10	8.8874518e-11
0.59488921	7.2849478e-11	3.7220582e-10	1.784272e-10	6.5879109e-11
0.60878109	5.6652979e-11	2.9336773e-10	1.3412587e-10	4.9086532e-11
0.62299737	4.4256015e-11	2.3235796e-10	1.0129006e-10	3.6757296e-11
0.63754564	3.4722216e-11	1.8490624e-10	7.6835172e-11	2.765876e-11
0.65243363	2.7356784e-11	1.4781791e-10	5.8539973e-11	2.091083e-11
0.66766929	2.1640957e-11	1.1869052e-10	4.4789143e-11	1.5881586e-11
0.68326074	1.7186165e-11	9.5708888e-11	3.4407444e-11	1.2115167e-11
0.69921628	1.3699797e-11	7.7494311e-11	2.6536725e-11	9.2808666e-12
0.71554441	1.0960227e-11	6.2994688e-11	2.0544811e-11	7.1386139e-12
0.73225383	8.7990962e-12	5.1403174e-11	1.5964963e-11	5.5134117e-12
0.74935346	7.0878564e-12	4.2098505e-11	1.2449019e-11	4.2738195e-12
0.7668524	5.7277093e-12	3.4599881e-11	9.740097e-12	3.3247482e-12
0.78475997	4.6430333e-12	2.8533317e-11	7.6466988e-12	2.5968585e-12
0.80308572	3.7748667e-12	2.3607149e-11	6.0225927e-12	2.0345742e-12
0.82183942	3.0778718e-12	1.9592512e-11	4.756902e-12	1.5997699e-12
0.84103105	2.5165042e-12	1.6309758e-11	3.7699479e-12	1.2616912e-12
0.86067085	2.0629184e-12	1.3616114e-11	2.9944395e-12	9.9608705e-13
0.88076927	1.6955468e-12	1.139884e-11	2.3852519e-12	7.9118539e-13
0.90133704	1.3970188e-12	9.5679631e-12	1.9059414e-12	6.2996665e-13
0.9223851	1.153543e-12	8.0516755e-12	1.5251236e-12	5.0067117e-13
0.94392468	9.5487647e-13	6.7922422e-12	1.2243215e-12	4.0057108e-13
0.96596726	7.9189926e-13	5.7431638e-12	9.8411978e-13	3.2070315e-13
0.98852457	6.582961e-13	4.8670798e-12	7.9341069e-13	2.5749772e-13
1.0116086	5.4827229e-13	4.1336416e-12	6.4094825e-13	2.0650485e-13
1.0352318	4.5747781e-13	3.5178592e-12	5.191819e-13	1.6892095e-13
1.0594066	3.8225427e-13	2.9996892e-12	4.2090262e-13	1.3656955e-13
1.0841459	3.2024781e-13	2.5627963e-12	3.4112923e-13	1.0856095e-13
1.1094629	2.6866336e-13	2.1932295e-12	2.7954248e-13	8.7543926e-14
1.1353711	2.2570469e-13	1.880471e-12	2.2659814e-13	7.2648501e-14
1.1618844	1.8981515e-13	1.6149691e-12	1.8621643e-13	5.789625e-14
1.1890167	1.6013653e-13	1.3891661e-12	1.5084177e-13	4.7201225e-14
1.2167827	1.3503047e-13	1.1965883e-12	1.2509609e-13	3.8983423e-14
1.2451971	1.1411097e-13	1.0322213e-12	1.0332846e-13	3.0853445e-14
1.274275	9.643294e-14	8.918349e-13	8.4418857e-14	2.4189245e-14
1.3040319	8.1639675e-14	7.7142147e-13	7.0091968e-14	2.0673705e-14
1.3344837	6.942871e-14	6.6827581e-13	5.611773e-14	1.6800693e-14
1.3656467	5.8877525e-14	5.795556e-13	4.6468857e-14	1.4101055e-14
1.3975373	5.0043204e-14	5.0314205e-13	3.7956558e-14	1.16674e-14
1.4301727	4.2446326e-14	4.374497e-13	3.2937776e-14	9.7692919e-15
1.4635701	3.6438277e-14	3.8034027e-13	2.3835848e-14	8.7697101e-15
1.4977475	3.1045247e-14	3.3159485e-13	2.2706582e-14	7.2097388e-15
1.5327229	2.643498e-14	2.8877268e-13	1.8843709e-14	5.7454741e-15
1.5685152	2.251986e-14	2.520405e-13	1.4518344e-14	4.1053928e-15
1.6051432	1.9278689e-14	2.2022915e-13	1.7306743e-14	4.2285845e-15
1.6426266	1.6796399e-14	1.9236236e-13	1.1822627e-14	4.1361552e-15
1.6809853	1.415039e-14	1.6846555e-13	1.0077186e-14	4.9639675e-15
1.7202397	1.2144318e-14	1.4724562e-13	9.0298381e-15	4.779397e-15
1.7604108	1.0391105e-14	1.2907982e-13	9.2152874e-15	6.5180519e-15
1.80152	9.0130497e-15	1.1325949e-13	7.7145049e-15	4.4691848e-15
1.8435892	7.6486988e-15	9.92383e-14	6.9971089e-15	7.0099228e-15
1.8866408	6.8544854e-15	8.7063523e-14	7.5691725e-15	2.849789e-15
1.9306977	5.7206611e-15	7.6474974e-14	5.1025209e-15	4.2701047e-15
1.9757835	5.4409122e-15	6.7215685e-14	8.0707324e-15	6.6250782e-15
2.0219221	4.9235784e-15	5.936559e-14	5.0815607e-15	4.7505025e-15
2.0691381	3.9781056e-15	5.2199879e-14	6.7473542e-15	7.457526e-15
2.1174567	8.4773289e-15	4.5817585e-14	7.1436895e-15	5.796784e-15
2.1669036	3.6460582e-15	4.0387401e-14	5.7799128e-15	9.1238623e-15
2.2175053	8.3280987e-15	3.5469698e-14	1.0929801e-14	2.7831935e-15
2.2692886	2.8406983e-15	3.124799e-14	8.8523428e-15	7.3381333e-15
2.3222811	4.0866359e-15	2.790479e-14	4.967345e-15	6.0449342e-15
2.3765111	3.5704914e-15	2.4545034e-14	1.4117001e-14	3.2674775e-15
2.4320075	5.2959252e-15	2.1652821e-14	7.6694365e-15	8.8340444e-15
2.4887999	1.5605608e-15	1.935444e-14	1.2724046e-14	3.4995283e-15
2.5469184	6.3834382e-15	1.685976e-14	1.0161101e-14	7.9363768e-15
2.6063942	3.1836563e-15	1.485462e-14	6.2040343e-15	3.0933199e-15
2.6672588	7.4139392e-15	1.3314939e-14	1.5329142e-14	9.0651139e-15
2.7295448	5.9204775e-15	1.1340057e-14	1.3835179e-14	1.4848834e-14
2.7932853	3.5202206e-15	1.2616314e-14	7.0806072e-15	7.8139226e-15
2.8585142	7.3904779e-15	1.2169592e-14	1.1055714e-14	8.7760063e-15
2.9252663	8.9850149e-15	8.9629355e-15	8.9821539e-15	7.6061915e-15
2.9935773	7.1031775e-15	7.5395396e-15	9.229028e-15	1.1333086e-14
3.0634835	6.0456793e-15	8.8402634e-15	5.9776568e-15	1.2750769e-14
3.1350221	1.1282232e-14	5.8776624e-15	1.5166617e-14	5.8467338e-15
3.2082312	2.4339909e-15	4.9629437e-15	1.2115573e-14	1.2147977e-14
3.28315	3.6618346e-15	5.2194544e-15	7.2296916e-15	6.7921401e-15
3.3598183	4.3451536e-15	4.351194e-15	2.0282179e-14	5.2507739e-15
3.4382769	6.5754166e-15	1.3561857e-14	1.2794928e-14	1.3442994e-14
3.5185677	5.4583474e-15	9.5890431e-15	9.4204962e-15	8.2804629e-15
3.6007335	4.8468537e-15	9.4860682e-15	1.6526798e-14	1.8023139e-14
3.684818	1.1323061e-14	1.4042479e-14	1.5650225e-14	2.1164354e-14
3.770866	3.5737524e-15	4.1133229e-15	1.0254572e-14	3.7229605e-15
3.8589235	1.5895925e-14	4.3526514e-15	6.1374603e-15	1.0063385e-14
3.9490372	2.0580268e-14	7.4520736e-15	1.7778157e-14	1.4138682e-14
4.0412553	2.7661997e-15	6.9883557e-15	1.6592797e-14	1.7744399e-14
4.1356269	8.9054548e-15	2.5062688e-15	1.4140709e-14	1.7740221e-14
4.2322023	1.0551366e-14	4.462757e-15	9.367979e-15	8.5038481e-15
4.3310329	4.7360042e-15	3.4803077e-15	1.8077825e-14	1.8957565e-14
4.4321713	6.1360629e-15	1.9532207e-15	4.5946268e-15	1.2387715e-14
4.5356716	6.1429908e-15	1.4672489e-14	4.9149099e-15	5.2902162e-15
4.6415888	8.8353222e-15	9.2050615e-15	1.5037095e-14	8.9583077e-15
4.7499794	6.8099185e-15	5.7105917e-15	1.7340929e-14	1.234933e-14
4.8609012	1.3877995e-14	1.4214299e-15	1.0832535e-14	2.0942724e-14
4.9744132	2.4395108e-14	1.1984922e-14	2.0666873e-14	1.3834805e-14
5.0905759	4.3752403e-15	1.3082722e-14	9.0368696e-15	2.4500422e-14
5.2094513	2.1692011e-14	1.6156929e-14	7.0120928e-15	2.0176239e-14
5.3311026	1.2277781e-14	6.2982774e-15	3.5552458e-14	1.76032e-14
5.4555948	2.0769347e-14	5.4042362e-15	2.0282739e-14	1.241483e-14
5.5829941	1.2713612e-14	1.6606271e-14	2.6746482e-14	1.7955746e-14
5.7133684	4.607607e-15	2.1833733e-14	1.3811598e-14	2.4172236e-14
5.8467873	2.4502003e-14	6.0633488e-15	8.4064997e-15	2.5139452e-14
5.9833217	3.7549592e-15	8.861717e-15	1.3712255e-14	1.7522329e-14
6.1230445	1.5684277e-14	1.4057081e-14	2.2782763e-14	1.3342649e-14
6.2660302	9.5310206e-15	6.887569e-15	2.04829e-14	2.4160304e-14
6.4123548	1.9782608e-14	2.9189912e-14	1.050004e-14	2.4851326e-14
6.5620964	1.8536125e-14	7.7490789e-15	2.4869672e-14	1.9498115e-14
6.7153348	9.4233204e-15	2.652239e-14	1.5456795e-14	1.6158401e-14
6.8721516	2.0062184e-14	2.292272e-14	3.4844119e-14	1.8664649e-14
7.0326304	1.4858567e-14	1.4838835e-14	7.7900262e-15	2.7650693e-14
7.1968567	1.6294432e-14	8.9834389e-15	1.7632818e-14	2.7139029e-14
7.3649181	1.5834928e-14	1.2807588e-14	2.5681886e-14	1.9676301e-14
7.536904	2.2416558e-14	2.505691e-14	1.3053923e-14	1.2359177e-14
7.7129061	2.4983388e-14	1.8856548e-14	1.772662e-14	1.7692841e-14
7.8930183	1.1102177e-14	1.4987289e-14	2.9423151e-14	3.2118497e-14
8.0773364	1.7746852e-14	1.1435006e-14	2.4965141e-14	1.8414477e-14
8.2659587	4.0485485e-15	2.2339482e-14	2.8085115e-14	2.4186821e-14
8.4589858	3.0817188e-14	1.0525662e-14	2.5577599e-14	3.6522041e-14
8.6565204	1.2949727e-14	1.3973181e-14	1.9814013e-14	1.101307e-14
8.8586679	3.0541011e-14	4.7509798e-15	1.7155973e-14	2.3917814e-14
9.0655359	3.1985889e-14	1.2196155e-14	1.9823932e-14	1.0731089e-14
9.2772348	3.3554131e-14	2.7721574e-14	1.0780559e-14	2.8403653e-14
9.4938772	3.0922454e-14	2.2844772e-14	3.2665011e-14	2.5228141e-14
9.7155786	1.3483173e-14	2.6156029e-14	1.3431628e-14	1.3934232e-14
9.9424573	5.4807098e-14	1.7011814e-14	2.4917477e-14	2.9786138e-14
10.174634	4.2102547e-14	1.217046e-14	1.5743528e-14	2.5566017e-14
10.412233	1.588188e-14	2.2939913e-14	2.232671e-14	5.7293222e-14
10.65538	3.6900899e-14	1.5343228e-14	3.3739806e-14	5.6597256e-14
10.904204	1.260701e-14	1.1448425e-14	5.1365964e-14	4.288706e-14
11.15884	3.0543215e-14	1.8925955e-14	3.6171154e-14	3.5017757e-14
11.419422	7.3400499e-15	1.7465352e-14	2.6064705e-14	1.775016e-14
11.686089	1.7719022e-14	3.6502966e-14	2.0520355e-14	6.2824919e-14
11.958983	2.3850591e-14	1.8893815e-14	1.0787137e-14	2.5443311e-14
12.238249	1.7170762e-14	1.2921526e-14	3.4396847e-14	2.0710659e-14
12.524038	4.9405753e-14	2.4202747e-14	1.8584777e-14	4.3086568e-14
12.816499	5.5670785e-14	3.1052491e-14	8.8900149e-14	2.7936696e-14
13.115791	2.9286268e-14	6.5610847e-15	4.8664148e-14	2.9242234e-14
13.422072	1.7162329e-14	3.4955928e-14	7.82591e-14	4.1690635e-14
13.735504	1.5040321e-14	2.0306672e-14	3.3817728e-14	6.883208e-14
14.056257	3.3663116e-14	4.2859432e-14	3.919048e-14	2.83174e-14
14.384499	1.9292874e-14	4.3630815e-14	5.4334373e-14	7.5371147e-14
14.720406	3.690807e-14	5.5637167e-14	4.8750355e-14	3.8326778e-14
15.064158	2.7012789e-14	4.3959548e-14	3.9817685e-14	4.8730454e-14
15.415937	1.9048732e-14	2.215168e-14	6.2679613e-14	1.9351425e-14
15.775931	2.2293829e-14	2.5598523e-14	2.8696003e-14	4.5466202e-14
16.144331	1.9973081e-14	4.580275e-14	5.0359176e-14	4.3425813e-14
16.521334	1.8822377e-14	1.9044983e-14	4.5872232e-14	1.5911873e-14
16.907141	4.0542477e-14	6.1116146e-14	8.7156302e-14	2.7240127e-14
17.301957	2.9105208e-14	4.8258576e-15	5.6300829e-14	5.4889867e-14
17.705994	3.2323084e-14	3.368559e-14	6.2377229e-14	8.0664372e-14
18.119465	1.3028413e-14	6.1850591e-14	8.541055e-14	4.2910193e-14
18.542591	1.4191646e-14	6.0685033e-14	9.7184853e-14	7.4297429e-14
18.975599	3.3285093e-14	7.9092208e-14	6.8484713e-14	1.2243266e-13
19.418718	1.9857521e-14	3.5444514e-14	6.6487217e-14	7.5576408e-14
19.872185	6.0876026e-14	4.1904465e-14	5.6364216e-14	1.042591e-13
20.336241	3.6509686e-14	6.6018953e-14	7.0668699e-14	4.1721725e-14
20.811134	3.3618869e-14	4.9977674e-14	5.8401708e-14	4.6138774e-14
21.297116	1.5510568e-14	1.2645722e-14	8.5221684e-14	2.1630378e-14
21.794448	3.6705466e-14	6.3307727e-14	9.1629022e-14	1.0681604e-13
22.303393	5.2720593e-14	3.807379e-14	4.6978735e-14	2.0629732e-14
22.824222	3.051253e-14	2.220069e-14	5.9485632e-14	2.6393752e-14
23.357215	4.9560033e-14	2.9249014e-14	4.1265771e-14	1.1178495e-13
23.902653	6.3616883e-14	6.8408071e-14	5.2962973e-14	5.0771437e-14
24.460829	4.4835275e-14	1.101936e-13	4.9953904e-14	4.9986386e-14
25.03204	4.1311195e-14	5.2286606e-14	7.4193393e-14	1.8691163e-13
25.616589	4.4095507e-14	6.2008612e-14	7.8898692e-14	5.9617898e-14
26.214789	9.4752089e-14	8.4558726e-14	5.603054e-14	7.2212399e-14
26.826958	3.2604037e-14	4.9172768e-14	4.7344082e-14	3.3490661e-14
27.453422	5.3569536e-14	4.0166945e-14	4.1572606e-14	1.0227033e-13
28.094516	3.2747168e-14	8.1796795e-14	6.1106893e-14	4.801523e-14
28.75058	5.391562e-14	1.0611613e-13	9.8750684e-14	6.0743392e-14
29.421965	2.0738027e-14	8.4510472e-14	5.5076912e-14	8.3460929e-14
30.109028	1.6605333e-13	3.8504654e-14	1.0706511e-13	6.0772795e-14
30.812136	6.735604e-14	6.6983122e-14	1.1393836e-13	5.8730631e-14
31.531662	5.5938845e-14	6.4848387e-14	1.365776e-13	1.2645803e-13
32.267991	4.9777511e-14	1.0436537e-13	1.4562904e-13	4.0263358e-14
33.021515	1.729002e-14	1.3822754e-13	4.7470339e-14	3.752361e-14
33.792635	1.4895703e-13	4.0713231e-14	1.1785793e-13	1.3890482e-13
34.581762	6.9022517e-14	7.1529872e-14	4.8823424e-14	4.8076735e-14
35.389317	4.5472343e-14	1.2709236e-14	1.7298963e-13	4.7115386e-14
36.21573	8.4640798e-14	3.6721121e-14	1.4936586e-13	4.8685157e-14
37.061441	5.4760394e-14	3.1830416e-14	1.6728704e-13	8.0461651e-14
37.926902	8.1448913e-14	7.0154407e-14	1.5026232e-13	1.411357e-13
38.812573	1.15165e-13	9.9993995e-14	9.1490242e-14	1.0564488e-13
39.718926	1.0924024e-13	6.7969725e-14	7.8312297e-14	7.2160799e-14
40.646444	6.2540566e-14	5.0132981e-14	9.0841083e-14	1.8533867e-13
41.595622	1.5673459e-13	2.4760951e-14	9.9632578e-14	1.6918441e-13
42.566965	1.783634e-13	1.7044634e-13	1.4157751e-13	9.2332345e-14
43.56099	7.0149277e-14	1.2478848e-13	1.0616287e-13	1.2719394e-13
44.578229	9.4637354e-14	4.1444582e-14	1.0395637e-13	2.0951975e-13
45.619221	5.6955008e-14	1.3283995e-13	1.3661055e-13	5.4256714e-14
46.684524	2.1704726e-13	1.0017805e-13	1.1801527e-13	1.818305e-13
47.774703	1.0560633e-13	6.4013225e-14	1.1409686e-13	1.0228944e-13
48.89034	1.2389581e-13	4.0238006e-14	1.2194529e-13	2.1315247e-13
50.03203	1.4119582e-13	8.6456956e-14	1.5099687e-13	1.5258225e-13
51.20038	9.3189918e-14	1.489179e-13	1.5674393e-13	1.4834014e-13
52.396014	9.6128423e-14	9.0044473e-14	1.4638053e-13	2.5034728e-13
53.619568	1.4289724e-13	9.5683413e-14	1.6372848e-13	1.3896149e-13
54.871694	3.5079071e-14	2.0702607e-13	6.1290797e-14	2.5071423e-13
56.153061	1.2685694e-13	6.3360365e-14	2.9477853e-13	1.9521744e-13
57.46435	1.472353e-13	1.2493888e-13	2.1619331e-13	1.3344576e-13
58.80626	1.3884066e-13	3.1452577e-14	1.6879335e-13	2.0829661e-13
60.179506	8.5557637e-14	1.1862284e-13	2.1867291e-13	1.3591633e-13
61.584821	1.2696439e-13	1.2859089e-13	1.5472695e-13	1.0144171e-13
63.022953	8.1819313e-14	1.2829342e-13	2.5700002e-13	2.883559e-13
64.494668	9.9975753e-14	1.6183462e-13	2.8362783e-13	2.9831862e-13
66.00075	6.7319188e-14	9.7257396e-14	2.0011503e-13	1.8308534e-13
67.542003	2.7148271e-13	1.3910389e-13	5.0729187e-13	3.0633964e-13
69.119247	2.3327599e-13	7.7099424e-14	1.6067041e-13	1.8535814e-13
70.733323	9.402751e-14	4.0604666e-14	2.8566534e-13	2.0652861e-13
72.385091	1.3162159e-13	1.2070537e-13	2.0397135e-13	1.4100536e-13
74.075431	2.0211818e-13	1.9069182e-13	1.9072298e-13	3.1452397e-13
75.805244	1.2981057e-13	2.3734768e-13	1.9888294e-13	1.6740549e-13
77.575451	7.9492533e-14	1.841992e-13	3.3039018e-13	2.4467747e-13
79.386997	1.1394738e-13	6.3740431e-14	1.8674529e-13	2.5602315e-13
81.240846	1.6675664e-13	5.4394366e-14	2.7253105e-13	2.7694033e-13
83.137986	1.2587484e-13	1.9805379e-13	1.9984772e-13	1.8741995e-13
85.079428	1.8425774e-13	1.5409812e-13	2.1468808e-13	2.8487208e-13
87.066207	1.3852997e-13	1.4924763e-13	2.6304475e-13	3.8687991e-13
89.099381	1.9226646e-13	1.5120983e-13	2.7680298e-13	2.7216834e-13
91.180034	1.1295626e-13	2.4530268e-13	5.644605e-13	3.6636674e-13
93.309274	1.9243654e-13	2.6783162e-13	2.463555e-13	1.1401912e-13
95.488237	1.0944836e-13	1.8529405e-13	2.2462169e-13	3.4339386e-13
97.718083	1.058294e-13	2.258643e-13	1.8079481e-13	3.4004394e-13
100	2.5507808e-13	1.4306449e-13	1.8151621e-13	1.4580159e-13


==> graphics/data/msd_freq_g1_tf.dat <==
0.01	0.07336858	0.07336858	0.07336858	0.07336858	0.07336858
0.01023352	0.073383103	0.073383103	0.073383103	0.073383103	0.073383103
0.010472494	0.073398317	0.073398317	0.073398317	0.073398317	0.073398317
0.010717048	0.073414254	0.073414254	0.073414254	0.073414254	0.073414254
0.010967313	0.07343095	0.07343095	0.07343095	0.07343095	0.07343095
0.011223423	0.073448441	0.073448441	0.073448441	0.073448441	0.073448441
0.011485512	0.073466765	0.073466765	0.073466765	0.073466765	0.073466765
0.011753723	0.073485963	0.073485963	0.073485963	0.073485963	0.073485963
0.012028196	0.073506075	0.073506075	0.073506075	0.073506075	0.073506075
0.012309079	0.073527146	0.073527146	0.073527146	0.073527146	0.073527146
0.012596521	0.073549222	0.073549222	0.073549222	0.073549222	0.073549222
0.012890676	0.073572352	0.073572352	0.073572352	0.073572352	0.073572352
0.0131917	0.073596586	0.073596586	0.073596586	0.073596586	0.073596586
0.013499753	0.073621978	0.073621978	0.073621978	0.073621978	0.073621978
0.013815	0.073648583	0.073648583	0.073648583	0.073648583	0.073648583
0.014137608	0.073676461	0.073676461	0.073676461	0.073676461	0.073676461
0.01446775	0.073705673	0.073705673	0.073705673	0.073705673	0.073705673
0.014805602	0.073736283	0.073736283	0.073736283	0.073736283	0.073736283
0.015151343	0.07376836	0.07376836	0.07376836	0.07376836	0.07376836
0.015505158	0.073801975	0.073801975	0.073801975	0.073801975	0.073801975
0.015867235	0.073837202	0.073837202	0.073837202	0.073837202	0.073837202
0.016237767	0.07387412	0.07387412	0.07387412	0.07387412	0.07387412
0.016616953	0.073912812	0.073912812	0.073912812	0.073912812	0.073912812
0.017004992	0.073953364	0.073953364	0.073953364	0.073953364	0.073953364
0.017402094	0.073995867	0.073995867	0.073995867	0.073995867	0.073995867
0.017808468	0.074040417	0.074040417	0.074040417	0.074040417	0.074040417
0.018224332	0.074087115	0.074087115	0.074087115	0.074087115	0.074087115
0.018649908	0.074136066	0.074136066	0.074136066	0.074136066	0.074136066
0.019085421	0.074187381	0.074187381	0.074187381	0.074187381	0.074187381
0.019531105	0.074241177	0.074241177	0.074241177	0.074241177	0.074241177
0.019987196	0.074297577	0.074297577	0.074297577	0.074297577	0.074297577
0.020453938	0.07435671	0.07435671	0.07435671	0.07435671	0.07435671
0.02093158	0.074418711	0.074418711	0.074418711	0.074418711	0.074418711
0.021420375	0.074483723	0.074483723	0.074483723	0.074483723	0.074483723
0.021920585	0.074551898	0.074551898	0.074551898	0.074551898	0.074551898
0.022432475	0.074623392	0.074623392	0.074623392	0.074623392	0.074623392
0.022956319	0.074698373	0.074698373	0.074698373	0.074698373	0.074698373
0.023492396	0.074777017	0.074777017	0.074777017	0.074777017	0.074777017
0.024040992	0.074859508	0.074859508	0.074859508	0.074859508	0.074859508
0.024602398	0.07494604	0.07494604	0.07494604	0.07494604	0.07494604
0.025176915	0.07503682	0.07503682	0.07503682	0.07503682	0.07503682
0.025764847	0.075132064	0.075132064	0.075132064	0.075132064	0.075132064
0.026366509	0.075232	0.075232	0.075232	0.075232	0.075232
0.026982221	0.075336868	0.075336868	0.075336868	0.075336868	0.075336868
0.027612311	0.075446923	0.075446923	0.075446923	0.075446923	0.075446923
0.028257115	0.075562434	0.075562434	0.075562434	0.075562434	0.075562434
0.028916977	0.075683683	0.075683683	0.075683683	0.075683683	0.075683683
0.029592247	0.075810969	0.075810969	0.075810969	0.075810969	0.075810969
0.030283287	0.07594461	0.07594461	0.07594461	0.07594461	0.07594461
0.030990463	0.076084939	0.076084939	0.076084939	0.076084939	0.076084939
0.031714154	0.07623231	0.07623231	0.07623231	0.07623231	0.07623231
0.032454745	0.076387097	0.076387097	0.076387097	0.076387097	0.076387097
0.033212629	0.076549697	0.076549697	0.076549697	0.076549697	0.076549697
0.033988212	0.076720529	0.076720529	0.076720529	0.076720529	0.076720529
0.034781907	0.076900039	0.076900039	0.076900039	0.076900039	0.076900039
0.035594135	0.077088698	0.077088698	0.077088698	0.077088698	0.077088698
0.036425331	0.077287005	0.077287005	0.077287005	0.077287005	0.077287005
0.037275937	0.077495493	0.077495493	0.077495493	0.077495493	0.077495493
0.038146407	0.077714726	0.077714726	0.077714726	0.077714726	0.077714726
0.039037203	0.077945303	0.077945303	0.077945303	0.077945303	0.077945303
0.039948802	0.078187862	0.078187862	0.078187862	0.078187862	0.078187862
0.040881688	0.078443081	0.078443081	0.078443081	0.078443081	0.078443081
0.041836359	0.078711684	0.078711684	0.078711684	0.078711684	0.078711684
0.042813324	0.078994441	0.078994441	0.078994441	0.078994441	0.078994441
0.043813103	0.079292174	0.079292174	0.079292174	0.079292174	0.079292174
0.044836228	0.079605758	0.079605758	0.079605758	0.079605758	0.079605758
0.045883246	0.079936133	0.079936133	0.079936133	0.079936133	0.079936133
0.046954714	0.080284298	0.080284298	0.080284298	0.080284298	0.080284298
0.048051203	0.080651328	0.080651328	0.080651328	0.080651328	0.080651328
0.049173296	0.081038369	0.081038369	0.081038369	0.081038369	0.081038369
0.050321594	0.081446654	0.081446654	0.081446654	0.081446654	0.081446654
0.051496706	0.081877505	0.081877505	0.081877505	0.081877505	0.081877505
0.052699259	0.082332341	0.082332341	0.082332341	0.082332341	0.082332341
0.053929895	0.082812691	0.082812691	0.082812691	0.082812691	0.082812691
0.055189268	0.083320199	0.083320199	0.083320199	0.083320199	0.083320199
0.056478051	0.083856639	0.083856639	0.083856639	0.083856639	0.083856639
0.057796929	0.084423925	0.084423925	0.084423925	0.084423925	0.084423925
0.059146605	0.085024126	0.085024126	0.085024126	0.085024126	0.085024126
0.0605278	0.085659479	0.085659479	0.085659479	0.085659479	0.085659479
0.061941248	0.086332412	0.086332412	0.086332412	0.086332412	0.086332412
0.063387703	0.087045555	0.087045555	0.087045555	0.087045555	0.087045555
0.064867935	0.087801768	0.087801768	0.087801768	0.087801768	0.087801768
0.066382734	0.088604164	0.088604164	0.088604164	0.088604164	0.088604164
0.067932907	0.089456134	0.089456134	0.089456134	0.089456134	0.089456134
0.06951928	0.09036138	0.09036138	0.09036138	0.09036138	0.09036138
0.071142697	0.091323949	0.091323949	0.091323949	0.091323949	0.091323949
0.072804025	0.092348272	0.092348272	0.092348272	0.092348272	0.092348272
0.074504148	0.093439209	0.093439209	0.093439209	0.093439209	0.093439209
0.076243972	0.094602097	0.094602097	0.094602097	0.094602097	0.094602097
0.078024425	0.095842811	0.095842811	0.095842811	0.095842811	0.095842811
0.079846455	0.097167823	0.097167823	0.097167823	0.097167823	0.097167823
0.081711033	0.098584275	0.098584275	0.098584275	0.098584275	0.098584275
0.083619153	0.10010006	0.10010006	0.10010006	0.10010006	0.10010006
0.085571831	0.10172392	0.10172392	0.10172392	0.10172392	0.10172392
0.087570109	0.10346552	0.10346552	0.10346552	0.10346552	0.10346552
0.08961505	0.10533559	0.10533559	0.10533559	0.10533559	0.10533559
0.091707745	0.10734604	0.10734604	0.10734604	0.10734604	0.10734604
0.093849309	0.10951004	0.10951004	0.10951004	0.10951004	0.10951004
0.096040882	0.1118422	0.1118422	0.1118422	0.1118422	0.1118422
0.098283633	0.11435864	0.11435864	0.11435864	0.11435864	0.11435864
0.10057876	0.11707712	0.11707712	0.11707712	0.11707712	0.11707712
0.10292748	0.12001701	0.12001701	0.12001701	0.12001701	0.12001701
0.10533104	0.12319928	0.12319928	0.12319928	0.12319928	0.12319928
0.10779074	0.12664623	0.12664623	0.12664623	0.12664623	0.12664623
0.11030787	0.13038095	0.13038095	0.13038095	0.13038095	0.13038095
0.11288379	0.13442634	0.13442634	0.13442634	0.13442634	0.13442634
0.11551986	0.13880345	0.13880345	0.13880345	0.13880345	0.13880345
0.11821748	0.14352866	0.14352866	0.14352866	0.14352866	0.14352866
0.1209781	0.1486095	0.1486095	0.1486095	0.1486095	0.1486095
0.12380319	0.15403842	0.15403842	0.15403842	0.15403842	0.15403842
0.12669425	0.1597844	0.1597844	0.1597844	0.1597844	0.1597844
0.12965282	0.1657829	0.16578289	0.1657829	0.16578288	0.1657829
0.13268047	0.17192593	0.17192593	0.17192593	0.1719259	0.17192593
0.13577884	0.1780564	0.17805643	0.1780564	0.17805636	0.1780564
0.13894955	0.18397214	0.18397223	0.18397215	0.18397213	0.18397216
0.14219431	0.18944392	0.18944403	0.18944389	0.18944395	0.18944393
0.14551483	0.19424572	0.19424569	0.19424564	0.1942458	0.19424572
0.1489129	0.19818821	0.19818791	0.19818816	0.19818828	0.1981882
0.15239032	0.20114281	0.20114241	0.20114291	0.20114283	0.2011428
0.15594895	0.20304903	0.20304897	0.20304921	0.20304903	0.20304902
0.15959068	0.20390666	0.2039069	0.20390668	0.20390666	0.20390666
0.16331745	0.20375979	0.2037597	0.20375971	0.20375979	0.20375979
0.16713124	0.2026798	0.20267925	0.20268012	0.20267976	0.20267981
0.1710341	0.20075144	0.20075146	0.20075217	0.20075125	0.20075151
0.1750281	0.1980632	0.19806463	0.19806329	0.19806296	0.1980634
0.17911536	0.19470149	0.19470352	0.19470002	0.19470176	0.19470159
0.18329807	0.19074754	0.19074835	0.19074525	0.19074888	0.19074708
0.18757846	0.18627613	0.18627491	0.18627504	0.18627816	0.18627502
0.1919588	0.18135541	0.18135309	0.18135673	0.18135672	0.18135439
0.19644143	0.17604722	0.17604543	0.17605014	0.17604655	0.17604736
0.20102874	0.17040777	0.17040737	0.17041022	0.17040519	0.17040931
0.20572317	0.1644883	0.16448905	0.16448885	0.16448517	0.16449036
0.21052723	0.15833589	0.15833699	0.15833461	0.15833375	0.15833717
0.21544347	0.1519941	0.15199492	0.15199215	0.15199365	0.15199396
0.22047452	0.14550363	0.14550394	0.14550218	0.14550456	0.14550243
0.22562305	0.13890284	0.13890277	0.13890238	0.13890434	0.13890145
0.23089181	0.13222825	0.13222802	0.13222857	0.13222957	0.13222736
0.2362836	0.12551493	0.12551472	0.12551554	0.12551572	0.12551472
0.24180131	0.11879679	0.11879667	0.1187973	0.11879706	0.11879704
0.24744786	0.11210682	0.11210679	0.11210708	0.11210676	0.11210721
0.25322628	0.10547722	0.10547723	0.10547727	0.10547703	0.10547752
0.25913963	0.098939389	0.098939407	0.098939331	0.098939201	0.09893953
0.26519107	0.092523831	0.092523844	0.092523756	0.092523703	0.092523858
0.27138383	0.086259961	0.086259967	0.086259909	0.086259896	0.086259938
0.27772119	0.080175762	0.080175764	0.080175738	0.080175738	0.080175733
0.28420655	0.074297367	0.074297367	0.074297361	0.074297364	0.074297349
0.29084336	0.068648564	0.068648564	0.068648565	0.068648567	0.068648557
0.29763514	0.063250268	0.063250268	0.06325027	0.063250271	0.063250266
0.30458553	0.058120008	0.058120008	0.058120009	0.058120009	0.058120008
0.31169823	0.053271486	0.053271486	0.053271485	0.053271485	0.053271485
0.31897702	0.048714253	0.048714253	0.048714253	0.048714252	0.048714253
0.32642579	0.044453554	0.044453554	0.044453554	0.044453553	0.044453554
0.3340485	0.040490351	0.040490351	0.040490351	0.040490351	0.040490351
0.34184921	0.036821544	0.036821544	0.036821544	0.036821544	0.036821544
0.34983209	0.033440353	0.033440353	0.033440353	0.033440353	0.033440353
0.35800139	0.030336837	0.030336837	0.030336838	0.030336838	0.030336837
0.36636145	0.0274985	0.0274985	0.0274985	0.0274985	0.0274985
0.37491674	0.024910921	0.024910921	0.024910921	0.024910921	0.024910921
0.38367182	0.022558376	0.022558376	0.022558376	0.022558376	0.022558376
0.39263134	0.020424417	0.020424417	0.020424417	0.020424417	0.020424417
0.40180009	0.01849236	0.01849236	0.01849236	0.01849236	0.01849236
0.41118294	0.016745701	0.016745701	0.016745701	0.016745701	0.016745701
0.4207849	0.015168434	0.015168434	0.015168434	0.015168434	0.015168434
0.43061109	0.013745285	0.013745285	0.013745285	0.013745285	0.013745285
0.44066674	0.012461869	0.012461869	0.012461869	0.012461869	0.012461869
0.45095721	0.011304787	0.011304787	0.011304787	0.011304787	0.011304787
0.46148799	0.010261668	0.010261668	0.010261668	0.010261668	0.010261668
0.47226468	0.0093211742	0.0093211742	0.0093211742	0.0093211742	0.0093211742
0.48329302	0.0084729744	0.0084729744	0.0084729744	0.0084729744	0.0084729744
0.49457891	0.0077077014	0.0077077014	0.0077077014	0.0077077014	0.0077077014
0.50612834	0.0070168942	0.0070168942	0.0070168942	0.0070168942	0.0070168942
0.51794747	0.0063929337	0.0063929337	0.0063929337	0.0063929337	0.0063929337
0.5300426	0.0058289749	0.0058289749	0.0058289749	0.0058289749	0.0058289749
0.54242018	0.0053188799	0.0053188799	0.0053188799	0.0053188799	0.0053188799
0.5550868	0.0048571517	0.0048571517	0.0048571517	0.0048571517	0.0048571517
0.56804922	0.0044388723	0.0044388723	0.0044388723	0.0044388723	0.0044388723
0.58131433	0.0040596439	0.0040596439	0.0040596439	0.0040596439	0.0040596439
0.59488921	0.0037155354	0.0037155354	0.0037155354	0.0037155354	0.0037155354
0.60878109	0.0034030332	0.0034030332	0.0034030332	0.0034030332	0.0034030332
0.62299737	0.003118996	0.003118996	0.003118996	0.003118996	0.003118996
0.63754564	0.0028606154	0.0028606154	0.0028606154	0.0028606154	0.0028606154
0.65243363	0.0026253789	0.0026253789	0.0026253789	0.0026253789	0.0026253789
0.66766929	0.0024110376	0.0024110376	0.0024110376	0.0024110376	0.0024110376
0.68326074	0.0022155777	0.0022155777	0.0022155777	0.0022155777	0.0022155777
0.69921628	0.0020371944	0.0020371944	0.0020371944	0.0020371944	0.0020371944
0.71554441	0.0018742689	0.0018742689	0.0018742689	0.0018742689	0.0018742689
0.73225383	0.0017253485	0.0017253485	0.0017253485	0.0017253485	0.0017253485
0.74935346	0.001589128	0.001589128	0.001589128	0.001589128	0.001589128
0.7668524	0.0014644338	0.0014644338	0.0014644338	0.0014644338	0.0014644338
0.78475997	0.0013502101	0.0013502101	0.0013502101	0.0013502101	0.0013502101
0.80308572	0.0012455057	0.0012455057	0.0012455057	0.0012455057	0.0012455057
0.82183942	0.0011494632	0.0011494632	0.0011494632	0.0011494632	0.0011494632
0.84103105	0.001061309	0.001061309	0.001061309	0.001061309	0.001061309
0.86067085	0.00098034419	0.00098034419	0.00098034419	0.00098034419	0.00098034419
0.88076927	0.00090593728	0.00090593728	0.00090593728	0.00090593728	0.00090593728
0.90133704	0.00083751676	0.00083751676	0.00083751676	0.00083751676	0.00083751676
0.9223851	0.00077456508	0.00077456508	0.00077456508	0.00077456508	0.00077456508
0.94392468	0.00071661317	0.00071661317	0.00071661317	0.00071661317	0.00071661317
0.96596726	0.0006632355	0.0006632355	0.0006632355	0.0006632355	0.0006632355
0.98852457	0.00061404568	0.00061404568	0.00061404568	0.00061404568	0.00061404568
1.0116086	0.00056869261	0.00056869261	0.00056869261	0.00056869261	0.00056869261
1.0352318	0.00052685696	0.00052685696	0.00052685696	0.00052685696	0.00052685696
1.0594066	0.00048824809	0.00048824809	0.00048824809	0.00048824809	0.00048824809
1.0841459	0.0004526012	0.0004526012	0.0004526012	0.0004526012	0.0004526012
1.1094629	0.00041967491	0.00041967491	0.00041967491	0.00041967491	0.00041967491
1.1353711	0.00038924899	0.00038924899	0.00038924899	0.00038924899	0.00038924899
1.1618844	0.00036112233	0.00036112233	0.00036112233	0.00036112233	0.00036112233
1.1890167	0.00033511121	0.00033511121	0.00033511121	0.00033511121	0.00033511121
1.2167827	0.0003110476	0.0003110476	0.0003110476	0.0003110476	0.0003110476
1.2451971	0.00028877778	0.00028877778	0.00028877778	0.00028877778	0.00028877778
1.274275	0.00026816098	0.00026816098	0.00026816098	0.00026816098	0.00026816098
1.3040319	0.00024906823	0.00024906823	0.00024906823	0.00024906823	0.00024906823
1.3344837	0.00023138126	0.00023138126	0.00023138126	0.00023138126	0.00023138126
1.3656467	0.0002149916	0.0002149916	0.0002149916	0.0002149916	0.0002149916
1.3975373	0.00019979966	0.00019979966	0.00019979966	0.00019979966	0.00019979966
1.4301727	0.00018571396	0.00018571396	0.00018571396	0.00018571396	0.00018571396
1.4635701	0.00017265043	0.00017265043	0.00017265043	0.00017265043	0.00017265043
1.4977475	0.00016053176	0.00016053176	0.00016053176	0.00016053176	0.00016053176
1.5327229	0.00014928682	0.00014928682	0.00014928682	0.00014928682	0.00014928682
1.5685152	0.00013885013	0.00013885013	0.00013885013	0.00013885013	0.00013885013
1.6051432	0.00012916138	0.00012916138	0.00012916138	0.00012916138	0.00012916138
1.6426266	0.00012016501	0.00012016501	0.00012016501	0.00012016501	0.00012016501
1.6809853	0.00011180976	0.00011180976	0.00011180976	0.00011180976	0.00011180976
1.7202397	0.0001040484	0.0001040484	0.0001040484	0.0001040484	0.0001040484
1.7604108	9.683731e-05	9.683731e-05	9.683731e-05	9.683731e-05	9.683731e-05
1.80152	9.0136236e-05	9.0136236e-05	9.0136236e-05	9.0136236e-05	9.0136236e-05
1.8435892	8.3908002e-05	8.3908002e-05	8.3908002e-05	8.3908002e-05	8.3908002e-05
1.8866408	7.8118256e-05	7.8118256e-05	7.8118256e-05	7.8118256e-05	7.8118256e-05
1.9306977	7.273525e-05	7.273525e-05	7.273525e-05	7.273525e-05	7.273525e-05
1.9757835	6.7729627e-05	6.7729627e-05	6.7729627e-05	6.7729627e-05	6.7729627e-05
2.0219221	6.3074234e-05	6.3074234e-05	6.3074234e-05	6.3074234e-05	6.3074234e-05
2.0691381	5.8743943e-05	5.8743943e-05	5.8743943e-05	5.8743943e-05	5.8743943e-05
2.1174567	5.4715501e-05	5.4715501e-05	5.4715501e-05	5.4715501e-05	5.4715501e-05
2.1669036	5.0967372e-05	5.0967372e-05	5.0967372e-05	5.0967372e-05	5.0967372e-05
2.2175053	4.7479612e-05	4.7479612e-05	4.7479612e-05	4.7479612e-05	4.7479612e-05
2.2692886	4.4233743e-05	4.4233743e-05	4.4233743e-05	4.4233743e-05	4.4233743e-05
2.3222811	4.1212641e-05	4.1212641e-05	4.1212641e-05	4.1212641e-05	4.1212641e-05
2.3765111	3.840043e-05	3.840043e-05	3.840043e-05	3.840043e-05	3.840043e-05
2.4320075	3.578239e-05	3.578239e-05	3.578239e-05	3.578239e-05	3.578239e-05
2.4887999	3.3344868e-05	3.3344868e-05	3.3344868e-05	3.3344868e-05	3.3344868e-05
2.5469184	3.1075197e-05	3.1075197e-05	3.1075197e-05	3.1075197e-05	3.1075197e-05
2.6063942	2.8961623e-05	2.8961623e-05	2.8961623e-05	2.8961623e-05	2.8961623e-05
2.6672588	2.6993236e-05	2.6993236e-05	2.6993236e-05	2.6993236e-05	2.6993236e-05
2.7295448	2.5159908e-05	2.5159908e-05	2.5159908e-05	2.5159908e-05	2.5159908e-05
2.7932853	2.3452232e-05	2.3452232e-05	2.3452232e-05	2.3452232e-05	2.3452232e-05
2.8585142	2.1861474e-05	2.1861474e-05	2.1861474e-05	2.1861474e-05	2.1861474e-05
2.9252663	2.0379518e-05	2.0379518e-05	2.0379518e-05	2.0379518e-05	2.0379518e-05
2.9935773	1.8998826e-05	1.8998826e-05	1.8998826e-05	1.8998826e-05	1.8998826e-05
3.0634835	1.7712391e-05	1.7712391e-05	1.7712391e-05	1.7712391e-05	1.7712391e-05
3.1350221	1.6513699e-05	1.6513699e-05	1.6513699e-05	1.6513699e-05	1.6513699e-05
3.2082312	1.5396697e-05	1.5396697e-05	1.5396697e-05	1.5396697e-05	1.5396697e-05
3.28315	1.4355757e-05	1.4355757e-05	1.4355757e-05	1.4355757e-05	1.4355757e-05
3.3598183	1.3385644e-05	1.3385644e-05	1.3385644e-05	1.3385644e-05	1.3385644e-05
3.4382769	1.2481489e-05	1.2481489e-05	1.2481489e-05	1.2481489e-05	1.2481489e-05
3.5185677	1.1638765e-05	1.1638765e-05	1.1638765e-05	1.1638765e-05	1.1638765e-05
3.6007335	1.0853258e-05	1.0853258e-05	1.0853258e-05	1.0853258e-05	1.0853258e-05
3.684818	1.012105e-05	1.012105e-05	1.012105e-05	1.012105e-05	1.012105e-05
3.770866	9.4384934e-06	9.4384934e-06	9.4384934e-06	9.4384934e-06	9.4384934e-06
3.8589235	8.802193e-06	8.802193e-06	8.802193e-06	8.802193e-06	8.802193e-06
3.9490372	8.20899e-06	8.20899e-06	8.20899e-06	8.20899e-06	8.20899e-06
4.0412553	7.6559435e-06	7.6559435e-06	7.6559435e-06	7.6559435e-06	7.6559435e-06
4.1356269	7.1403157e-06	7.1403157e-06	7.1403157e-06	7.1403157e-06	7.1403157e-06
4.2322023	6.6595574e-06	6.6595574e-06	6.6595574e-06	6.6595574e-06	6.6595574e-06
4.3310329	6.2112952e-06	6.2112952e-06	6.2112952e-06	6.2112952e-06	6.2112952e-06
4.4321713	5.7933188e-06	5.7933188e-06	5.7933188e-06	5.7933188e-06	5.7933188e-06
4.5356716	5.4035697e-06	5.4035697e-06	5.4035697e-06	5.4035697e-06	5.4035697e-06
4.6415888	5.0401307e-06	5.0401307e-06	5.0401307e-06	5.0401307e-06	5.0401307e-06
4.7499794	4.701216e-06	4.701216e-06	4.701216e-06	4.701216e-06	4.701216e-06
4.8609012	4.3851621e-06	4.3851621e-06	4.3851621e-06	4.3851621e-06	4.3851621e-06
4.9744132	4.0904192e-06	4.0904192e-06	4.0904192e-06	4.0904192e-06	4.0904192e-06
5.0905759	3.8155434e-06	3.8155434e-06	3.8155434e-06	3.8155434e-06	3.8155434e-06
5.2094513	3.5591895e-06	3.5591895e-06	3.5591895e-06	3.5591895e-06	3.5591895e-06
5.3311026	3.320104e-06	3.320104e-06	3.320104e-06	3.320104e-06	3.320104e-06
5.4555948	3.0971187e-06	3.0971187e-06	3.0971187e-06	3.0971187e-06	3.0971187e-06
5.5829941	2.8891451e-06	2.8891451e-06	2.8891451e-06	2.8891451e-06	2.8891451e-06
5.7133684	2.6951687e-06	2.6951687e-06	2.6951687e-06	2.6951687e-06	2.6951687e-06
5.8467873	2.514244e-06	2.514244e-06	2.514244e-06	2.514244e-06	2.514244e-06
5.9833217	2.3454898e-06	2.3454898e-06	2.3454898e-06	2.3454898e-06	2.3454898e-06
6.1230445	2.1880847e-06	2.1880847e-06	2.1880847e-06	2.1880847e-06	2.1880847e-06
6.2660302	2.0412629e-06	2.0412629e-06	2.0412629e-06	2.0412629e-06	2.0412629e-06
6.4123548	1.9043108e-06	1.9043108e-06	1.9043108e-06	1.9043108e-06	1.9043108e-06
6.5620964	1.7765628e-06	1.7765628e-06	1.7765628e-06	1.7765628e-06	1.7765628e-06
6.7153348	1.6573987e-06	1.6573987e-06	1.6573987e-06	1.6573987e-06	1.6573987e-06
6.8721516	1.5462402e-06	1.5462402e-06	1.5462402e-06	1.5462402e-06	1.5462402e-06
7.0326304	1.4425481e-06	1.4425481e-06	1.4425481e-06	1.4425481e-06	1.4425481e-06
7.1968567	1.3458197e-06	1.3458197e-06	1.3458197e-06	1.3458197e-06	1.3458197e-06
7.3649181	1.2555861e-06	1.2555861e-06	1.2555861e-06	1.2555861e-06	1.2555861e-06
7.536904	1.1714104e-06	1.1714104e-06	1.1714104e-06	1.1714104e-06	1.1714104e-06
7.7129061	1.092885e-06	1.092885e-06	1.092885e-06	1.092885e-06	1.092885e-06
7.8930183	1.0196298e-06	1.0196298e-06	1.0196298e-06	1.0196298e-06	1.0196298e-06
8.0773364	9.5129047e-07	9.5129047e-07	9.5129047e-07	9.5129047e-07	9.5129047e-07
8.2659587	8.8753646e-07	8.8753646e-07	8.8753646e-07	8.8753646e-07	8.8753646e-07
8.4589858	8.280596e-07	8.280596e-07	8.280596e-07	8.280596e-07	8.280596e-07
8.6565204	7.7257244e-07	7.7257244e-07	7.7257244e-07	7.7257244e-07	7.7257244e-07
8.8586679	7.2080694e-07	7.2080694e-07	7.2080694e-07	7.2080694e-07	7.2080694e-07
9.0655359	6.7251308e-07	6.7251308e-07	6.7251308e-07	6.7251308e-07	6.7251308e-07
9.2772348	6.274577e-07	6.274577e-07	6.274577e-07	6.274577e-07	6.274577e-07
9.4938772	5.8542333e-07	5.8542333e-07	5.8542333e-07	5.8542333e-07	5.8542333e-07
9.7155786	5.4620713e-07	5.4620713e-07	5.4620713e-07	5.4620713e-07	5.4620713e-07
9.9424573	5.0961992e-07	5.0961992e-07	5.0961992e-07	5.0961992e-07	5.0961992e-07
10.174634	4.7548524e-07	4.7548524e-07	4.7548524e-07	4.7548524e-07	4.7548524e-07
10.412233	4.4363849e-07	4.4363849e-07	4.4363849e-07	4.4363849e-07	4.4363849e-07
10.65538	4.1392616e-07	4.1392616e-07	4.1392616e-07	4.1392616e-07	4.1392616e-07
10.904204	3.8620504e-07	3.8620504e-07	3.8620504e-07	3.8620504e-07	3.8620504e-07
11.15884	3.6034154e-07	3.6034154e-07	3.6034154e-07	3.6034154e-07	3.6034154e-07
11.419422	3.3621108e-07	3.3621108e-07	3.3621108e-07	3.3621108e-07	3.3621108e-07
11.686089	3.136974e-07	3.136974e-07	3.136974e-07	3.136974e-07	3.136974e-07
11.958983	2.926921e-07	2.926921e-07	2.926921e-07	2.926921e-07	2.926921e-07
12.238249	2.7309402e-07	2.7309402e-07	2.7309402e-07	2.7309402e-07	2.7309402e-07
12.524038	2.5480881e-07	2.5480881e-07	2.5480881e-07	2.5480881e-07	2.5480881e-07
12.816499	2.3774846e-07	2.3774846e-07	2.3774846e-07	2.3774846e-07	2.3774846e-07
13.115791	2.2183086e-07	2.2183086e-07	2.2183086e-07	2.2183086e-07	2.2183086e-07
13.422072	2.069794e-07	2.069794e-07	2.069794e-07	2.069794e-07	2.069794e-07
13.735504	1.9312264e-07	1.9312264e-07	1.9312264e-07	1.9312264e-07	1.9312264e-07
14.056257	1.801939e-07	1.801939e-07	1.801939e-07	1.801939e-07	1.801939e-07
14.384499	1.68131e-07	1.68131e-07	1.68131e-07	1.68131e-07	1.68131e-07
14.720406	1.5687592e-07	1.5687592e-07	1.5687592e-07	1.5687592e-07	1.5687592e-07
15.064158	1.4637452e-07	1.4637452e-07	1.4637452e-07	1.4637452e-07	1.4637452e-07
15.415937	1.3657632e-07	1.3657632e-07	1.3657632e-07	1.3657632e-07	1.3657632e-07
15.775931	1.274342e-07	1.274342e-07	1.274342e-07	1.274342e-07	1.274342e-07
16.144331	1.1890421e-07	1.1890421e-07	1.1890421e-07	1.1890421e-07	1.1890421e-07
16.521334	1.1094535e-07	1.1094535e-07	1.1094535e-07	1.1094535e-07	1.1094535e-07
16.907141	1.0351935e-07	1.0351935e-07	1.0351935e-07	1.0351935e-07	1.0351935e-07
17.301957	9.6590523e-08	9.6590523e-08	9.6590523e-08	9.6590523e-08	9.6590523e-08
17.705994	9.0125573e-08	9.0125573e-08	9.0125573e-08	9.0125573e-08	9.0125573e-08
18.119465	8.4093431e-08	8.4093431e-08	8.4093431e-08	8.4093431e-08	8.4093431e-08
18.542591	7.8465111e-08	7.8465111e-08	7.8465111e-08	7.8465111e-08	7.8465111e-08
18.975599	7.3213569e-08	7.3213569e-08	7.3213569e-08	7.3213569e-08	7.3213569e-08
19.418718	6.8313573e-08	6.8313573e-08	6.8313573e-08	6.8313573e-08	6.8313573e-08
19.872185	6.3741584e-08	6.3741584e-08	6.3741584e-08	6.3741584e-08	6.3741584e-08
20.336241	5.9475638e-08	5.9475638e-08	5.9475638e-08	5.9475638e-08	5.9475638e-08
20.811134	5.5495242e-08	5.5495242e-08	5.5495242e-08	5.5495242e-08	5.5495242e-08
21.297116	5.1781277e-08	5.1781277e-08	5.1781277e-08	5.1781277e-08	5.1781277e-08
21.794448	4.8315905e-08	4.8315905e-08	4.8315905e-08	4.8315905e-08	4.8315905e-08
22.303393	4.5082482e-08	4.5082482e-08	4.5082482e-08	4.5082482e-08	4.5082482e-08
22.824222	4.2065478e-08	4.2065478e-08	4.2065478e-08	4.2065478e-08	4.2065478e-08
23.357215	3.9250406e-08	3.9250406e-08	3.9250406e-08	3.9250406e-08	3.9250406e-08
23.902653	3.6623747e-08	3.6623747e-08	3.6623747e-08	3.6623747e-08	3.6623747e-08
24.460829	3.4172887e-08	3.4172887e-08	3.4172887e-08	3.4172887e-08	3.4172887e-08
25.03204	3.1886058e-08	3.1886058e-08	3.1886058e-08	3.1886058e-08	3.1886058e-08
25.616589	2.975228e-08	2.975228e-08	2.975228e-08	2.975228e-08	2.975228e-08
26.214789	2.7761307e-08	2.7761307e-08	2.7761307e-08	2.7761307e-08	2.7761307e-08
26.826958	2.5903581e-08	2.5903581e-08	2.5903581e-08	2.5903581e-08	2.5903581e-08
27.453422	2.4170182e-08	2.4170182e-08	2.4170182e-08	2.4170182e-08	2.4170182e-08
28.094516	2.2552789e-08	2.2552789e-08	2.2552789e-08	2.2552789e-08	2.2552789e-08
28.75058	2.1043636e-08	2.1043636e-08	2.1043636e-08	2.1043636e-08	2.1043636e-08
29.421965	1.9635479e-08	1.9635479e-08	1.9635479e-08	1.9635479e-08	1.9635479e-08
30.109028	1.8321559e-08	1.8321559e-08	1.8321559e-08	1.8321559e-08	1.8321559e-08
30.812136	1.7095567e-08	1.7095567e-08	1.7095567e-08	1.7095567e-08	1.7095567e-08
31.531662	1.5951618e-08	1.5951618e-08	1.5951618e-08	1.5951618e-08	1.5951618e-08
32.267991	1.4884223e-08	1.4884223e-08	1.4884223e-08	1.4884223e-08	1.4884223e-08
33.021515	1.3888256e-08	1.3888256e-08	1.3888256e-08	1.3888256e-08	1.3888256e-08
33.792635	1.2958939e-08	1.2958939e-08	1.2958939e-08	1.2958939e-08	1.2958939e-08
34.581762	1.2091809e-08	1.2091809e-08	1.2091809e-08	1.2091809e-08	1.2091809e-08
35.389317	1.1282706e-08	1.1282706e-08	1.1282706e-08	1.1282706e-08	1.1282706e-08
36.21573	1.0527746e-08	1.0527746e-08	1.0527746e-08	1.0527746e-08	1.0527746e-08
37.061441	9.823305e-09	9.823305e-09	9.823305e-09	9.823305e-09	9.823305e-09
37.926902	9.1660027e-09	9.1660027e-09	9.1660027e-09	9.1660027e-09	9.1660027e-09
38.812573	8.5526843e-09	8.5526843e-09	8.5526843e-09	8.5526843e-09	8.5526843e-09
39.718926	7.9804064e-09	7.9804064e-09	7.9804064e-09	7.9804064e-09	7.9804064e-09
40.646444	7.4464226e-09	7.4464226e-09	7.4464226e-09	7.4464226e-09	7.4464226e-09
41.595622	6.9481702e-09	6.9481702e-09	6.9481702e-09	6.9481702e-09	6.9481702e-09
42.566965	6.483258e-09	6.483258e-09	6.483258e-09	6.483258e-09	6.483258e-09
43.56099	6.049455e-09	6.049455e-09	6.049455e-09	6.049455e-09	6.049455e-09
44.578229	5.6446794e-09	5.6446794e-09	5.6446794e-09	5.6446794e-09	5.6446794e-09
45.619221	5.2669888e-09	5.2669888e-09	5.2669888e-09	5.2669888e-09	5.2669888e-09
46.684524	4.9145706e-09	4.9145706e-09	4.9145706e-09	4.9145706e-09	4.9145706e-09
47.774703	4.5857338e-09	4.5857338e-09	4.5857338e-09	4.5857338e-09	4.5857338e-09
48.89034	4.2789004e-09	4.2789004e-09	4.2789004e-09	4.2789004e-09	4.2789004e-09
50.03203	3.9925979e-09	3.9925979e-09	3.9925979e-09	3.9925979e-09	3.9925979e-09
51.20038	3.7254525e-09	3.7254525e-09	3.7254525e-09	3.7254525e-09	3.7254525e-09
52.396014	3.4761824e-09	3.4761824e-09	3.4761824e-09	3.4761824e-09	3.4761824e-09
53.619568	3.2435914e-09	3.2435914e-09	3.2435914e-09	3.2435914e-09	3.2435914e-09
54.871694	3.0265634e-09	3.0265634e-09	3.0265634e-09	3.0265634e-09	3.0265634e-09
56.153061	2.824057e-09	2.824057e-09	2.824057e-09	2.824057e-09	2.824057e-09
57.46435	2.6351006e-09	2.6351006e-09	2.6351006e-09	2.6351006e-09	2.6351006e-09
58.80626	2.4587875e-09	2.4587875e-09	2.4587875e-09	2.4587875e-09	2.4587875e-09
60.179506	2.2942716e-09	2.2942716e-09	2.2942716e-09	2.2942716e-09	2.2942716e-09
61.584821	2.1407636e-09	2.1407636e-09	2.1407636e-09	2.1407636e-09	2.1407636e-09
63.022953	1.9975268e-09	1.9975268e-09	1.9975268e-09	1.9975268e-09	1.9975268e-09
64.494668	1.8638742e-09	1.8638742e-09	1.8638742e-09	1.8638742e-09	1.8638742e-09
66.00075	1.7391642e-09	1.7391642e-09	1.7391642e-09	1.7391642e-09	1.7391642e-09
67.542003	1.6227986e-09	1.6227986e-09	1.6227986e-09	1.6227986e-09	1.6227986e-09
69.119247	1.514219e-09	1.514219e-09	1.514219e-09	1.514219e-09	1.514219e-09
70.733323	1.4129045e-09	1.4129045e-09	1.4129045e-09	1.4129045e-09	1.4129045e-09
72.385091	1.3183689e-09	1.3183689e-09	1.3183689e-09	1.3183689e-09	1.3183689e-09
74.075431	1.2301586e-09	1.2301586e-09	1.2301586e-09	1.2301586e-09	1.2301586e-09
75.805244	1.1478504e-09	1.1478504e-09	1.1478504e-09	1.1478504e-09	1.1478504e-09
77.575451	1.0710494e-09	1.0710494e-09	1.0710494e-09	1.0710494e-09	1.0710494e-09
79.386997	9.9938717e-10	9.9938717e-10	9.9938717e-10	9.9938717e-10	9.9938717e-10
81.240846	9.3251977e-10	9.3251977e-10	9.3251977e-10	9.3251977e-10	9.3251977e-10
83.137986	8.701264e-10	8.701264e-10	8.701264e-10	8.701264e-10	8.701264e-10
85.079428	8.1190772e-10	8.1190772e-10	8.1190772e-10	8.1190772e-10	8.1190772e-10
87.066207	7.5758439e-10	7.5758439e-10	7.5758439e-10	7.5758439e-10	7.5758439e-10
89.099381	7.0689577e-10	7.0689577e-10	7.0689577e-10	7.0689577e-10	7.0689577e-10
91.180034	6.5959866e-10	6.5959866e-10	6.5959866e-10	6.5959866e-10	6.5959866e-10
93.309274	6.1546615e-10	6.1546615e-10	6.1546615e-10	6.1546615e-10	6.1546615e-10
95.488237	5.7428649e-10	5.7428649e-10	5.7428649e-10	5.7428649e-10	5.7428649e-10
97.718083	5.358621e-10	5.358621e-10	5.358621e-10	5.358621e-10	5.358621e-10
100	5.0000863e-10	5.0000863e-10	5.0000863e-10	5.0000863e-10	5.0000863e-10


==> graphics/data/msd_time_err.dat <==
0	NaN	NaN	NaN	NaN
0.1	1.1551008e-14	9.4718704e-16	1.7895509e-14	2.6743925e-14
0.2	9.6608276e-15	7.273914e-15	2.6117866e-14	2.1499024e-14
0.3	1.7501715e-14	7.6327266e-15	8.9700914e-15	1.4763561e-14
0.4	9.7180007e-15	2.045588e-15	4.4641672e-15	2.0174499e-14
0.5	6.4682055e-15	2.0113387e-15	9.438231e-15	1.6038631e-14
0.6	9.5008691e-15	2.571198e-15	8.7456108e-15	1.8041302e-14
0.7	5.5063261e-15	4.7397978e-15	1.0472579e-14	1.476235e-14
0.8	1.8401149e-15	6.6152358e-15	1.2958791e-14	1.1236427e-14
0.9	2.4778791e-15	1.0027911e-14	1.044659e-14	1.3406823e-14
1	1.080909e-15	1.5093053e-14	9.6765355e-15	1.5695499e-14
1.1	1.2144711e-15	2.1884647e-14	8.9045941e-15	1.3645732e-14
1.2	2.0344819e-15	3.1132697e-14	6.6538444e-15	1.083122e-14
1.3	3.2269046e-15	4.3502535e-14	8.1789799e-15	1.1874668e-14
1.4	4.141243e-15	5.9786158e-14	5.2343496e-15	9.5119341e-15
1.5	5.6361342e-15	8.099492e-14	5.3442447e-15	9.0357836e-15
1.6	7.5475835e-15	1.0815698e-13	4.2655067e-15	1.0678848e-14
1.7	1.0012924e-14	1.4254184e-13	3.9881116e-15	1.1540059e-14
1.8	1.3671501e-14	1.8572095e-13	4.6827963e-15	9.7112694e-15
1.9	1.8190632e-14	2.3943451e-13	5.4045859e-15	1.0185307e-14
2	2.4555978e-14	3.0536561e-13	7.4018087e-15	1.0938197e-14
2.1	3.247602e-14	3.8579222e-13	1.0401355e-14	1.1350006e-14
2.2	4.2746228e-14	4.831344e-13	1.4569288e-14	1.308238e-14
2.3	5.613321e-14	6.0008124e-13	2.0449761e-14	1.5213317e-14
2.4	7.2973551e-14	7.3948144e-13	2.7315689e-14	1.8578693e-14
2.5	9.4534928e-14	9.0432798e-13	3.6909494e-14	2.2520325e-14
2.6	1.21419e-13	1.0978633e-12	4.928035e-14	2.8244508e-14
2.7	1.5486472e-13	1.3239522e-12	6.4589808e-14	3.5910525e-14
2.8	1.9672795e-13	1.5865352e-12	8.455218e-14	4.5428566e-14
2.9	2.4825586e-13	1.8896819e-12	1.0986034e-13	5.766782e-14
3	3.115716e-13	2.2370586e-12	1.4206816e-13	7.3235677e-14
3.1	3.8888991e-13	2.6327197e-12	1.8270534e-13	9.2835239e-14
3.2	4.8281814e-13	3.0810084e-12	2.3365225e-13	1.171285e-13
3.3	5.9662309e-13	3.5865544e-12	2.972221e-13	1.4745961e-13
3.4	7.3394844e-13	4.1535466e-12	3.7618496e-13	1.8518429e-13
3.5	8.9886236e-13	4.7855018e-12	4.7453115e-13	2.3194359e-13
3.6	1.0958901e-12	5.4851532e-12	5.9573181e-13	2.889571e-13
3.7	1.3304513e-12	6.2553198e-12	7.4440607e-13	3.5848451e-13
3.8	1.6088164e-12	7.098685e-12	9.2701514e-13	4.4324247e-13
3.9	1.9382754e-12	8.0170271e-12	1.1498091e-12	5.4584111e-13
4	2.3267934e-12	9.0103123e-12	1.4210188e-12	6.7008633e-13
4.1	2.783156e-12	1.007656e-11	1.7502698e-12	8.1942229e-13
4.2	3.3171341e-12	1.1212335e-11	2.1480156e-12	9.9852258e-13
4.3	3.940203e-12	1.2413105e-11	2.6274351e-12	1.2124929e-12
4.4	4.6656386e-12	1.367243e-11	3.2038908e-12	1.4674602e-12
4.5	5.5081012e-12	1.4980613e-11	3.8954877e-12	1.7706727e-12
4.6	6.4831937e-12	1.6323902e-11	4.7228788e-12	2.129986e-12
4.7	7.6078373e-12	1.7684977e-11	5.7088578e-12	2.5540578e-12
4.8	8.9012769e-12	1.9043245e-11	6.8810655e-12	3.053319e-12
4.9	1.0385778e-11	2.0373965e-11	8.272252e-12	3.6395957e-12
5	1.2086113e-11	2.1646823e-11	9.9202561e-12	4.3267083e-12
5.1	1.4028494e-11	2.2825022e-11	1.186821e-11	5.1297577e-12
5.2	1.6240297e-11	2.3865313e-11	1.4163823e-11	6.0652033e-12
5.3	1.8751443e-11	2.4717967e-11	1.6862265e-11	7.1517135e-12
5.4	2.1596048e-11	2.5325499e-11	2.0028508e-11	8.4107147e-12
5.5	2.4812286e-11	2.5620959e-11	2.3738879e-11	9.8669897e-12
5.6	2.8440592e-11	2.5527517e-11	2.8079517e-11	1.1547869e-11
5.7	3.2521915e-11	2.4959231e-11	3.3145993e-11	1.3482273e-11
5.8	3.7098739e-11	2.3820562e-11	3.9045154e-11	1.5701947e-11
5.9	4.2217805e-11	2.2003806e-11	4.5901059e-11	1.8242635e-11
6	4.7931044e-11	1.9386206e-11	5.3859087e-11	2.1145116e-11
6.1	5.4293218e-11	1.5830576e-11	6.3085591e-11	2.4454491e-11
6.2	6.1358047e-11	1.1188401e-11	7.3764017e-11	2.8218315e-11
6.3	6.9177657e-11	5.3013695e-12	8.6096106e-11	3.2486461e-11
6.4	7.7804972e-11	2.0080149e-12	1.0031067e-10	3.731287e-11
6.5	8.7296095e-11	1.0922525e-11	1.166736e-10	4.2758243e-11
6.6	9.7707962e-11	2.1661965e-11	1.3549097e-10	4.8888678e-11
6.7	1.0909229e-10	3.4448039e-11	1.571027e-10	5.577331e-11
6.8	1.2149099e-10	4.950886e-11	1.8187882e-10	6.3481163e-11
6.9	1.3493658e-10	6.7080161e-11	2.1022861e-10	7.2082888e-11
7	1.4945375e-10	8.7413492e-11	2.4261958e-10	8.165283e-11
7.1	1.6505654e-10	1.1077715e-10	2.7958935e-10	9.226958e-11
7.2	1.8173925e-10	1.3744254e-10	3.2173862e-10	1.0401084e-10
7.3	1.9946698e-10	1.6766689e-10	3.6971954e-10	1.1694717e-10
7.4	2.1817004e-10	2.0168706e-10	4.2423839e-10	1.311396e-10
7.5	2.3773988e-10	2.3972551e-10	4.8608128e-10	1.4663999e-10
7.6	2.5801979e-10	2.8198902e-10	5.5613934e-10	1.6348933e-10
7.7	2.7878898e-10	3.2864683e-10	6.3540719e-10	1.8170962e-10
7.8	2.9974585e-10	3.797972e-10	7.2495942e-10	2.0129116e-10
7.9	3.2049301e-10	4.3544229e-10	8.2593617e-10	2.2218259e-10
8	3.4051818e-10	4.9547586e-10	9.3956259e-10	2.442827e-10
8.1	3.5916346e-10	5.5966294e-10	1.0671801e-09	2.6742721e-10
8.2	3.755863e-10	6.2759237e-10	1.2102481e-09	2.9136837e-10
8.3	3.8872534e-10	6.9861444e-10	1.3703021e-09	3.1574888e-10
8.4	3.9727138e-10	7.7178427e-10	1.5489013e-09	3.4007755e-10
8.5	3.9962362e-10	8.4580925e-10	1.7476066e-09	3.6370059e-10
8.6	3.9381127e-10	9.1896728e-10	1.9679748e-09	3.8575696e-10
8.7	3.7739345e-10	9.8898103e-10	2.2115133e-09	4.0511688e-10
8.8	3.473779e-10	1.0528834e-09	2.4795682e-09	4.2031822e-10
8.9	3.0017257e-10	1.1069138e-09	2.773174e-09	4.2951387e-10
9	2.3152718e-10	1.146416e-09	3.0929069e-09	4.3041245e-10
9.1	1.3642288e-10	1.1656595e-09	3.4387084e-09	4.2017822e-10
9.2	1.0903719e-11	1.1575671e-09	3.8096086e-09	3.9528608e-10
9.3	1.5902035e-10	1.1134622e-09	4.2033388e-09	3.5138737e-10
9.4	3.7434323e-10	1.0229666e-09	4.6159076e-09	2.8323718e-10
9.5	6.4707048e-10	8.7401968e-10	5.0411898e-09	1.8467935e-10
9.6	9.8755569e-10	6.5283996e-10	5.4704151e-09	4.8854589e-11
9.7	1.4072551e-09	3.437818e-10	5.8914349e-09	1.3396561e-10
9.8	1.9185741e-09	7.0883449e-11	6.2878669e-09	3.7127554e-10
9.9	2.5343774e-09	6.0949681e-10	6.6384929e-09	6.7443649e-10
10	3.2671844e-09	1.2916613e-09	6.9171476e-09	1.0543497e-09
10.1	4.1283148e-09	2.1355232e-09	7.0928781e-09	1.5220203e-09
10.2	5.1271541e-09	3.1574316e-09	7.1300007e-09	2.0880662e-09
10.3	6.2704126e-09	4.370758e-09	6.9882463e-09	2.7622546e-09
10.4	7.561225e-09	5.7844096e-09	6.6237736e-09	3.5528254e-09
10.5	8.9982984e-09	7.4011333e-09	5.9914596e-09	4.4656499e-09
10.6	1.0575566e-08	9.2164098e-09	5.0475841e-09	5.5036141e-09
10.7	1.2282519e-08	1.1218458e-08	3.7515339e-09	6.6665382e-09
10.8	1.4104875e-08	1.3388928e-08	2.0670057e-09	7.9514937e-09
10.9	1.6025161e-08	1.5703507e-08	1.7891824e-10	9.3530795e-09
11	1.8023067e-08	1.8132227e-08	2.6291795e-09	1.0863432e-08
11.1	2.007572e-08	2.0639814e-08	5.6788331e-09	1.2472093e-08
11.2	2.2157701e-08	2.3186109e-08	9.2324766e-09	1.4165892e-08
11.3	2.4240464e-08	2.5725909e-08	1.3302729e-08	1.5928673e-08
11.4	2.6291089e-08	2.8207836e-08	1.7897939e-08	1.7740519e-08
11.5	2.8270956e-08	3.0572966e-08	2.3018264e-08	1.9576552e-08
11.6	3.013518e-08	3.2754552e-08	2.8649892e-08	2.1405837e-08
11.7	3.1832997e-08	3.4679206e-08	3.4759506e-08	2.3190933e-08
11.8	3.3308589e-08	3.6268707e-08	4.1291319e-08	2.4888075e-08
11.9	3.4502269e-08	3.7442011e-08	4.8166187e-08	2.6447845e-08
12	3.5353086e-08	3.811894e-08	5.5281168e-08	2.7816766e-08
12.1	3.5804015e-08	3.8227261e-08	6.2510229e-08	2.8940687e-08
12.2	3.5808786e-08	3.7711887e-08	6.9709276e-08	2.9769818e-08
12.3	3.5337358e-08	3.6541888e-08	7.6726998e-08	3.0263666e-08
12.4	3.4377823e-08	3.4712218e-08	8.3418588e-08	3.0394034e-08
12.5	3.2935615e-08	3.2241668e-08	8.9657551e-08	3.0146036e-08
12.6	3.1032296e-08	2.9170517e-08	9.5343312e-08	2.9518336e-08
12.7	2.8704129e-08	2.555831e-08	1.0040514e-07	2.8522917e-08
12.8	2.599849e-08	2.1478875e-08	1.0480292e-07	2.718303e-08
12.9	2.296734e-08	1.7011461e-08	1.0852413e-07	2.5528668e-08
13	1.966037e-08	1.2231586e-08	1.1157733e-07	2.3591226e-08
13.1	1.6121357e-08	7.2064821e-09	1.1398439e-07	2.1400125e-08
13.2	1.238845e-08	1.9958461e-09	1.1577412e-07	1.8982307e-08
13.3	8.4956515e-09	3.3460685e-09	1.1697802e-07	1.6362772e-08
13.4	4.4731575e-09	8.770713e-09	1.176269e-07	1.3563965e-08
13.5	3.8958027e-10	1.4237402e-08	1.177474e-07	1.0603986e-08
13.6	3.8938279e-09	1.9713702e-08	1.173592e-07	7.4957215e-09
13.7	8.1972324e-09	2.5172443e-08	1.164745e-07	4.2485068e-09
13.8	1.2573754e-08	3.058758e-08	1.1509974e-07	8.7696669e-10
13.9	1.7011977e-08	3.5932389e-08	1.1323721e-07	2.6408608e-09
14	2.1502244e-08	4.1180546e-08	1.1088455e-07	6.2590384e-09
14.1	2.6037196e-08	4.6307384e-08	1.080328e-07	9.9897919e-09
14.2	3.0611152e-08	5.1288911e-08	1.0466607e-07	1.3828364e-08
14.3	3.5217627e-08	5.6099317e-08	1.0076433e-07	1.7770513e-08
14.4	3.9847332e-08	6.0709551e-08	9.6306912e-08	2.1809672e-08
14.5	4.4488503e-08	6.5088004e-08	9.1273036e-08	2.5937053e-08
14.6	4.9128626e-08	6.9201663e-08	8.5638816e-08	3.0143337e-08
14.7	5.3755107e-08	7.3015933e-08	7.9374731e-08	3.4419483e-08
14.8	5.8353934e-08	7.6493507e-08	7.2447512e-08	3.8755402e-08
14.9	6.2907833e-08	7.9594027e-08	6.4825189e-08	4.3137886e-08
15	6.739593e-08	8.2274917e-08	5.647982e-08	4.7550027e-08
15.1	7.179488e-08	8.4491879e-08	4.7384732e-08	5.197243e-08
15.2	7.6079703e-08	8.6198025e-08	3.7509841e-08	5.6384363e-08
15.3	8.0223198e-08	8.734296e-08	2.6821889e-08	6.0763268e-08
15.4	8.4194787e-08	8.7873764e-08	1.5293876e-08	6.5083197e-08
15.5	8.796023e-08	8.773731e-08	3.0159627e-09	6.9313998e-08
15.6	9.1482187e-08	8.6881028e-08	1.0516657e-08	7.3421862e-08
15.7	9.4720409e-08	8.5250828e-08	2.4714612e-08	7.7370023e-08
15.8	9.7631043e-08	8.2788893e-08	3.9868014e-08	8.1118436e-08
15.9	1.0016614e-07	7.9435095e-08	5.5981547e-08	8.4622911e-08
16	1.0227436e-07	7.5131595e-08	7.3063744e-08	8.7835008e-08
16.1	1.0390199e-07	6.9825752e-08	9.1112526e-08	9.0702687e-08
16.2	1.0499252e-07	6.3467888e-08	1.1011855e-07	9.3170366e-08
16.3	1.0548479e-07	5.6006981e-08	1.3007062e-07	9.5177784e-08
16.4	1.0531228e-07	4.7390749e-08	1.5095414e-07	9.6659181e-08
16.5	1.0440516e-07	3.7571859e-08	1.7274301e-07	9.7544441e-08
16.6	1.0269322e-07	2.6514328e-08	1.9539331e-07	9.7761315e-08
16.7	1.0010611e-07	1.4193633e-08	2.1884491e-07	9.723583e-08
16.8	9.657018e-08	6.3089723e-10	2.4302695e-07	9.588994e-08
16.9	9.2006117e-08	1.4318634e-08	2.6785889e-07	9.3639443e-08
17	8.6331454e-08	3.0528221e-08	2.9324446e-07	9.0395838e-08
17.1	7.9466417e-08	4.8034675e-08	3.19065e-07	8.6071283e-08
17.2	7.1336928e-08	6.6805706e-08	3.4517858e-07	8.0581458e-08
17.3	6.1871489e-08	8.6792541e-08	3.7142326e-07	7.3843064e-08
17.4	5.0996487e-08	1.0793408e-07	3.9761814e-07	6.5769588e-08
17.5	3.8637462e-08	1.3015367e-07	4.235597e-07	5.6272186e-08
17.6	2.4727761e-08	1.5335032e-07	4.4901838e-07	4.5267107e-08
17.7	9.2237025e-09	1.7739322e-07	4.7373952e-07	3.2682914e-08
17.8	7.993048e-09	2.0212399e-07	4.9744574e-07	1.846083e-08
17.9	2.681812e-08	2.2736097e-07	5.1983549e-07	2.5741325e-09
18	4.7365649e-08	2.5289861e-07	5.4057905e-07	1.512676e-08
18.1	6.9636604e-08	2.7850234e-07	5.593199e-07	3.4563354e-08
18.2	9.3620991e-08	3.0390622e-07	5.7568346e-07	5.5798211e-08
18.3	1.1928351e-07	3.2881598e-07	5.8928469e-07	7.8818962e-08
18.4	1.4656856e-07	3.5291227e-07	5.997249e-07	1.0359425e-07
18.5	1.754053e-07	3.7584976e-07	6.0658297e-07	1.3007774e-07
18.6	2.0570381e-07	3.9725596e-07	6.0941736e-07	1.5820392e-07
18.7	2.373455e-07	4.167369e-07	6.0778491e-07	1.8787743e-07
18.8	2.7017838e-07	4.3388762e-07	6.0126081e-07	2.1896712e-07
18.9	3.0402138e-07	4.4829695e-07	5.894389e-07	2.5131017e-07
19	3.3867112e-07	4.5954271e-07	5.7191479e-07	2.8471927e-07
19.1	3.7390234e-07	4.6718845e-07	5.4827887e-07	3.1898328e-07
19.2	4.0946333e-07	4.7079531e-07	5.1813775e-07	3.5386134e-07
19.3	4.45074e-07	4.6994417e-07	4.8114794e-07	3.8907937e-07
19.4	4.8043033e-07	4.6424729e-07	4.3702632e-07	4.2433395e-07
19.5	5.1520955e-07	4.5333842e-07	3.8552739e-07	4.5929861e-07
19.6	5.4907065e-07	4.3685837e-07	3.2641887e-07	4.9362526e-07
19.7	5.8165338e-07	4.1446233e-07	2.5949289e-07	5.2694265e-07
19.8	6.1258222e-07	3.8584993e-07	1.8460959e-07	5.588589e-07
19.9	6.4147435e-07	3.5078811e-07	1.0174912e-07	5.8896893e-07
20	6.6794253e-07	3.0910175e-07	1.2346042e-08	6.1685843e-07
20.1	6.9158909e-07	2.6064555e-07	8.8638972e-08	6.4209948e-07
20.2	7.1200112e-07	2.0529637e-07	1.9543623e-07	6.6424603e-07
20.3	7.2875814e-07	1.4298257e-07	3.1016517e-07	6.8284089e-07
20.4	7.4144795e-07	7.3730691e-08	4.325687e-07	6.9743143e-07
20.5	7.4967208e-07	4.1561366e-09	5.6236001e-07	7.0757604e-07
20.6	7.5303224e-07	8.5451269e-08	6.9921524e-07	7.1283186e-07
20.7	7.5111362e-07	1.7485605e-07	8.4279356e-07	7.127387e-07
20.8	7.4348915e-07	2.7061929e-07	9.9271674e-07	7.0682324e-07
20.9	7.2974464e-07	3.7242592e-07	1.1485283e-06	6.946249e-07
21	7.0949645e-07	4.7987599e-07	1.3096795e-06	6.7571484e-07
21.1	6.8237847e-07	5.9249585e-07	1.4755528e-06	6.4968382e-07
21.2	6.4801216e-07	7.0976403e-07	1.645488e-06	6.1611213e-07
21.3	6.0599821e-07	8.3110731e-07	1.8187743e-06	5.7456136e-07
21.4	5.5594566e-07	9.5587034e-07	1.9946203e-06	5.2460513e-07
21.5	4.9750843e-07	1.0832952e-06	2.1721353e-06	4.6586803e-07
21.6	4.3038671e-07	1.2125295e-06	2.3503387e-06	3.9802813e-07
21.7	3.5429215e-07	1.342643e-06	2.5281696e-06	3.2078145e-07
21.8	2.6892257e-07	1.4726238e-06	2.7044749e-06	2.3381606e-07
21.9	1.7398514e-07	1.6013599e-06	2.8779899e-06	1.3683623e-07
22	6.9259805e-08	1.7276336e-06	3.0473379e-06	2.9618574e-08
22.1	4.5541843e-08	1.8501335e-06	3.211046e-06	8.796517e-08
22.2	1.7024382e-07	1.967458e-06	3.3675404e-06	2.1595898e-07
22.3	3.0508591e-07	2.0780948e-06	3.5151114e-06	3.5437623e-07
22.4	4.5006606e-07	2.1804025e-06	3.6518875e-06	5.0318139e-07
22.5	6.0512596e-07	2.2726307e-06	3.775864e-06	6.6223537e-07
22.6	7.7007566e-07	2.352969e-06	3.8849617e-06	8.3124504e-07
22.7	9.4459387e-07	2.4195645e-06	3.9770408e-06	1.0097653e-06
22.8	1.1282604e-06	2.4704811e-06	4.0498409e-06	1.1972317e-06
22.9	1.320563e-06	2.5036582e-06	4.1009239e-06	1.3929657e-06
23	1.5208565e-06	2.516949e-06	4.1277163e-06	1.5961317e-06
23.1	1.7283141e-06	2.5082307e-06	4.1276401e-06	1.8056885e-06
23.2	1.9419147e-06	2.4754823e-06	4.0981998e-06	2.0203808e-06
23.3	2.1604645e-06	2.4167532e-06	4.0369344e-06	2.2387602e-06
23.4	2.3826053e-06	2.3300866e-06	3.9413151e-06	2.4591903e-06
23.5	2.6067939e-06	2.2135412e-06	3.8087626e-06	2.6798256e-06
23.6	2.8312816e-06	2.0653507e-06	3.6368363e-06	2.8985978e-06
23.7	3.054126e-06	1.8840902e-06	3.4234319e-06	3.1132392e-06
23.8	3.2732175e-06	1.6686951e-06	3.1667995e-06	3.3213145e-06
23.9	3.486284e-06	1.4183595e-06	2.8654081e-06	3.52022e-06
24	3.6908773e-06	1.1325014e-06	2.5178855e-06	3.7071681e-06
24.1	3.8843957e-06	8.1092594e-07	2.1231887e-06	3.8792203e-06
24.2	4.0641585e-06	4.5418419e-07	1.6808729e-06	4.0333857e-06
24.3	4.2274792e-06	6.930393e-08	1.1912003e-06	4.1667087e-06
24.4	4.3716695e-06	3.6511272e-07	6.5505828e-07	4.2762676e-06
24.5	4.4940003e-06	8.2043408e-07	7.7013322e-08	4.3591247e-06
24.6	4.5917244e-06	1.3052977e-06	5.5352501e-07	4.4123557e-06
24.7	4.6622067e-06	1.81643e-06	1.220594e-06	4.4332067e-06
24.8	4.7030624e-06	2.3502836e-06	1.9265966e-06	4.4192572e-06
24.9	4.7121719e-06	2.9028458e-06	2.6677674e-06	4.3684311e-06
25	4.6875779e-06	3.4697781e-06	3.4400991e-06	4.2788715e-06
25.1	4.6274295e-06	4.0464717e-06	4.2393227e-06	4.1488767e-06
25.2	4.5300939e-06	4.6279992e-06	5.0607915e-06	3.977031e-06
25.3	4.3943423e-06	5.2091045e-06	5.8993804e-06	3.7624174e-06
25.4	4.2194011e-06	5.7843086e-06	6.7495736e-06	3.5046699e-06
25.5	4.0048024e-06	6.3480401e-06	7.6056699e-06	3.2037986e-06
25.6	3.7502138e-06	6.8946809e-06	8.4619065e-06	2.8599991e-06
25.7	3.4554616e-06	7.4185615e-06	9.3124337e-06	2.4736834e-06
25.8	3.1207272e-06	7.9140235e-06	1.0151276e-05	2.0456978e-06
25.9	2.7466715e-06	8.3755499e-06	1.0972399e-05	1.5774566e-06
26	2.3343198e-06	8.7978269e-06	1.1769814e-05	1.0708247e-06
26.1	1.8848276e-06	9.1756673e-06	1.2537602e-05	5.2799402e-07
26.2	1.3993995e-06	9.5039335e-06	1.3269858e-05	5.7086985e-08
26.3	8.7944748e-07	9.7776413e-06	1.396071e-05	6.6028753e-07
26.4	3.2679459e-07	9.9921917e-06	1.4604444e-05	1.2986748e-06
26.5	2.5648052e-07	1.0143466e-05	1.5195606e-05	1.9631641e-06
26.6	8.6781153e-07	1.022765e-05	1.5728906e-05	2.6501831e-06
26.7	1.5049436e-06	1.0240997e-05	1.6199032e-05	3.3561972e-06
26.8	2.1653736e-06	1.0179888e-05	1.660066e-05	4.0775438e-06
26.9	2.8463261e-06	1.0041175e-05	1.6928701e-05	4.8102497e-06
27	3.5446665e-06	9.8224413e-06	1.7178541e-05	5.5499916e-06
27.1	4.2570287e-06	9.5218525e-06	1.734593e-05	6.2922246e-06
27.2	4.9799697e-06	9.1377707e-06	1.7426654e-05	7.0323014e-06
27.3	5.70997e-06	8.6686425e-06	1.7416386e-05	7.7654512e-06
27.4	6.4433059e-06	8.1133598e-06	1.7311007e-05	8.486695e-06
27.5	7.1759754e-06	7.4717118e-06	1.7107048e-05	9.1908443e-06
27.6	7.9037615e-06	6.7444059e-06	1.6801753e-05	9.8725873e-06
27.7	8.622331e-06	5.9326454e-06	1.639266e-05	1.0526533e-05
27.8	9.3272445e-06	5.0378157e-06	1.5877232e-05	1.1147161e-05
27.9	1.0013904e-05	4.0617292e-06	1.5253044e-05	1.1728803e-05
28	1.0677556e-05	3.0072661e-06	1.4518395e-05	1.2265757e-05
28.1	1.1313375e-05	1.8791564e-06	1.3672638e-05	1.2752443e-05
28.2	1.1916508e-05	6.9024054e-07	1.2715859e-05	1.3183406e-05
28.3	1.2482012e-05	6.1856206e-07	1.1648289e-05	1.3553147e-05
28.4	1.3004801e-05	1.9312443e-06	1.047023e-05	1.3856055e-05
28.5	1.347974e-05	3.310696e-06	9.1826235e-06	1.4086622e-05
28.6	1.3901847e-05	4.7394071e-06	7.787625e-06	1.423977e-05
28.7	1.4266359e-05	6.2083141e-06	6.288522e-06	1.4310925e-05
28.8	1.4568586e-05	7.7086681e-06	4.6891118e-06	1.429574e-05
28.9	1.4803737e-05	9.2315788e-06	2.9933233e-06	1.4189845e-05
29	1.4967016e-05	1.0767692e-05	1.2055487e-06	1.3989021e-05
29.1	1.5053967e-05	1.2306925e-05	6.6872628e-07	1.3689698e-05
29.2	1.5060692e-05	1.3838528e-05	2.6227301e-06	1.328923e-05
29.3	1.4983683e-05	1.5351352e-05	4.6489031e-06	1.2785629e-05
29.4	1.4819476e-05	1.6833975e-05	6.7393987e-06	1.2177093e-05
29.5	1.4564601e-05	1.827464e-05	8.8860618e-06	1.1461972e-05
29.6	1.4215982e-05	1.9661242e-05	1.1079956e-05	1.0639289e-05
29.7	1.3771365e-05	2.098154e-05	1.3311085e-05	9.7092551e-06
29.8	1.322927e-05	2.2223361e-05	1.5568642e-05	8.6731673e-06
29.9	1.2588538e-05	2.3374542e-05	1.7841449e-05	7.5328489e-06
30	1.184803e-05	2.442274e-05	2.0118085e-05	6.290336e-06
30.1	1.1006917e-05	2.5355553e-05	2.2386666e-05	4.9482704e-06
30.2	1.0065244e-05	2.6161017e-05	2.4634693e-05	3.5106852e-06
30.3	9.0241281e-06	2.6827985e-05	2.684921e-05	1.9841457e-06
30.4	7.8853442e-06	2.7345919e-05	2.9017044e-05	4.0344268e-07
30.5	6.6508177e-06	2.7704381e-05	3.112483e-05	1.3471153e-06
30.6	5.3226612e-06	2.7892982e-05	3.3158902e-05	3.108028e-06
30.7	3.903737e-06	2.7902089e-05	3.5105384e-05	4.9395668e-06
30.8	2.398157e-06	2.7723594e-05	3.6950522e-05	6.8292447e-06
30.9	8.123037e-07	2.735084e-05	3.8680838e-05	8.7669767e-06
31	8.5909666e-07	2.6777795e-05	4.0282881e-05	1.0742702e-05
31.1	2.5933743e-06	2.5998555e-05	4.1742931e-05	1.2746188e-05
31.2	4.3950033e-06	2.5007954e-05	4.3047217e-05	1.4766671e-05
31.3	6.2557775e-06	2.3802701e-05	4.4182591e-05	1.6792595e-05
31.4	8.1678216e-06	2.2381732e-05	4.5136903e-05	1.881173e-05
31.5	1.0122856e-05	2.0745378e-05	4.5898584e-05	2.0811469e-05
31.6	1.211243e-05	1.8894384e-05	4.6455923e-05	2.2778932e-05
31.7	1.4127783e-05	1.6830088e-05	4.6797062e-05	2.4700844e-05
31.8	1.615952e-05	1.4555664e-05	4.6910934e-05	2.6563531e-05
31.9	1.8197525e-05	1.207708e-05	4.6788146e-05	2.8353156e-05
32	2.0231205e-05	9.4029318e-06	4.6420732e-05	3.0055889e-05
32.1	2.2249704e-05	6.5445653e-06	4.5801043e-05	3.1657777e-05
32.2	2.4241869e-05	3.5241283e-06	4.4921182e-05	3.314452e-05
32.3	2.6196126e-05	6.9060205e-07	4.3773848e-05	3.4501653e-05
32.4	2.8100555e-05	3.1937694e-06	4.2353725e-05	3.5715107e-05
32.5	2.9943087e-05	6.6758616e-06	4.0657796e-05	3.677154e-05
32.6	3.1711535e-05	1.0306953e-05	3.8684194e-05	3.7657991e-05
32.7	3.3393398e-05	1.4052041e-05	3.6431011e-05	3.8361285e-05
32.8	3.4975802e-05	1.788961e-05	3.38966e-05	3.8868101e-05
32.9	3.6445825e-05	2.1798663e-05	3.1081142e-05	3.916585e-05
33	3.7790926e-05	2.5756858e-05	2.7987639e-05	3.9243469e-05
33.1	3.8998932e-05	2.9740705e-05	2.4621204e-05	3.9091169e-05
33.2	4.0057543e-05	3.3726002e-05	2.098754e-05	3.8699433e-05
33.3	4.0954036e-05	3.7687716e-05	1.7092524e-05	3.8058593e-05
33.4	4.1675722e-05	4.159964e-05	1.2943488e-05	3.7159725e-05
33.5	4.2210778e-05	4.5434469e-05	8.5508667e-06	3.5995972e-05
33.6	4.2548505e-05	4.9164263e-05	3.9301894e-06	3.4562777e-05
33.7	4.2678655e-05	5.2760596e-05	9.6163229e-07	3.2856772e-05
33.8	4.2590667e-05	5.6194237e-05	5.9751746e-06	3.0874727e-05
33.9	4.2273905e-05	5.9435065e-05	1.1206407e-05	2.8614006e-05
34	4.1718809e-05	6.2452776e-05	1.6609362e-05	2.6074142e-05
34.1	4.0917707e-05	6.5217794e-05	2.2162306e-05	2.325776e-05
34.2	3.9864307e-05	6.770125e-05	2.7842639e-05	2.0169849e-05
34.3	3.8552509e-05	6.9874015e-05	3.3627057e-05	1.6816467e-05
34.4	3.6976074e-05	7.1706218e-05	3.9491386e-05	1.3204875e-05
34.5	3.5129736e-05	7.3168354e-05	4.5409798e-05	9.3463136e-06
34.6	3.3010556e-05	7.4233104e-05	5.1354441e-05	5.2661537e-06
34.7	3.0617968e-05	7.4875817e-05	5.7295881e-05	1.2212308e-06
34.8	2.79525e-05	7.5073048e-05	6.320365e-05	3.800104e-06
34.9	2.5014809e-05	7.4801087e-05	6.9046201e-05	8.4904684e-06
35	2.1806305e-05	7.4036732e-05	7.4790626e-05	1.3398329e-05
35.1	1.8330739e-05	7.275989e-05	8.0402885e-05	1.8471517e-05
35.2	1.4594955e-05	7.0955198e-05	8.5848465e-05	2.3680961e-05
35.3	1.060819e-05	6.8610785e-05	9.1092561e-05	2.8999268e-05
35.4	6.381889e-06	6.5715822e-05	9.6099464e-05	3.4398818e-05
35.5	1.9470819e-06	6.2260149e-05	0.00010083214	3.9850993e-05
35.6	2.806579e-06	5.823689e-05	0.00010525308	4.5325358e-05
35.7	7.677651e-06	5.3645256e-05	0.00010932576	5.0789489e-05
35.8	1.2750354e-05	4.8490412e-05	0.00011301516	5.6209513e-05
35.9	1.7993958e-05	4.2780852e-05	0.0001162865	6.1550482e-05
36	2.3387031e-05	3.6526999e-05	0.00011910386	6.6776179e-05
36.1	2.8907702e-05	2.9743684e-05	0.00012143104	7.1848983e-05
36.2	3.4531979e-05	2.2456144e-05	0.000123234	7.6730482e-05
36.3	4.0233601e-05	1.471362e-05	0.00012448248	8.1382363e-05
36.4	4.5984761e-05	6.6964201e-06	0.00012514872	8.5766432e-05
36.5	5.1756585e-05	3.4967852e-06	0.0001252049	8.9843758e-05
36.6	5.7518901e-05	1.1850518e-05	0.00012462288	9.3574362e-05
36.7	6.3239934e-05	2.1202364e-05	0.00012337705	9.6918515e-05
36.8	6.8886595e-05	3.0936612e-05	0.00012144742	9.9838631e-05
36.9	7.4425012e-05	4.0953668e-05	0.00011881933	0.0001022996
37	7.9820555e-05	5.1187415e-05	0.0001154802	0.00010426715
37.1	8.5037442e-05	6.1576974e-05	0.00011141753	0.00010570654
37.2	9.0038857e-05	7.2060373e-05	0.00010662097	0.00010658374
37.3	9.4787969e-05	8.2572301e-05	0.00010108635	0.00010686845
37.4	9.9248862e-05	9.3044401e-05	9.4817053e-05	0.00010653562
37.5	0.00010338621	0.00010340638	8.7821242e-05	0.00010556368
37.6	0.00010716408	0.00011358617	8.0108371e-05	0.00010393186
37.7	0.0001105458	0.00012350942	7.1689486e-05	0.00010162025
37.8	0.00011349558	0.00013310003	6.2581056e-05	9.8613094e-05
37.9	0.0001159805	0.00014228195	5.2807895e-05	9.4901867e-05
38	0.00011797048	0.00015098015	4.2402007e-05	9.0484447e-05
38.1	0.0001194363	0.0001591196	3.1399769e-05	8.5361617e-05
38.2	0.00012034829	0.000166624	1.9845037e-05	7.9535339e-05
38.3	0.00012067783	0.00017341704	7.8404163e-06	7.3011243e-05
38.4	0.00012040043	0.00017942602	5.1673636e-06	6.5802618e-05
38.5	0.0001194969	0.00018458402	1.7999136e-05	5.7931381e-05
38.6	0.00011795117	0.00018882799	3.1356473e-05	4.9425381e-05
38.7	0.00011574758	0.0001920954	4.5046574e-05	4.0316486e-05
38.8	0.00011287117	0.00019432444	5.8997056e-05	3.0645054e-05
38.9	0.00010931112	0.00019545891	7.3140388e-05	2.0479428e-05
39	0.00010506343	0.0001954528	8.7406323e-05	1.0039471e-05
39.1	0.00010012966	0.00019426913	0.00010172227	3.9492234e-06
39.2	9.4513353e-05	0.00019187467	0.00011601456	1.3890345e-05
39.3	8.8218499e-05	0.00018823734	0.00013020818	2.5652414e-05
39.4	8.1252188e-05	0.0001833305	0.00014422613	3.7834859e-05
39.5	7.3628262e-05	0.00017713968	0.00015798985	5.0280702e-05
39.6	6.5367681e-05	0.00016966402	0.00017142068	6.2900132e-05
39.7	5.6495255e-05	0.00016091065	0.00018444022	7.5614956e-05
39.8	4.7036842e-05	0.0001508892	0.00019696933	8.835e-05
39.9	3.7020648e-05	0.00013961344	0.00020892788	0.0001010298
40	2.6482007e-05	0.00012710855	0.00022023681	0.00011357709
40.1	1.547236e-05	0.0001134157	0.00023082077	0.00012591331
40.2	4.1887691e-06	9.8589146e-05	0.00024060812	0.00013795985
40.3	8.1053973e-06	8.2691141e-05	0.00024952814	0.00014963791
40.4	2.026032e-05	6.5795274e-05	0.00025750933	0.00016086785
40.5	3.2781323e-05	4.8009412e-05	0.00026448216	0.0001715697
40.6	4.5563528e-05	2.9569272e-05	0.00027038388	0.00018166554
40.7	5.8541083e-05	1.1822174e-05	0.00027515993	0.00019108108
40.8	7.1651485e-05	1.3911764e-05	0.00027876001	0.00019974428
40.9	8.4832842e-05	3.3400673e-05	0.00028113367	0.00020758311
41	9.8022158e-05	5.4511952e-05	0.00028223161	0.00021452592
41.1	0.00011115411	7.6223128e-05	0.00028201215	0.00022050555
41.2	0.00012416147	9.828295e-05	0.00028044549	0.0002254627
41.3	0.00013697641	0.00012052902	0.00027751061	0.00022934462
41.4	0.00014953074	0.00014282022	0.00027318846	0.00023210048
41.5	0.00016175536	0.00016502124	0.00026746003	0.00023367979
41.6	0.00017358051	0.00018699638	0.00026031224	0.00023403675
41.7	0.00018493731	0.00020860828	0.00025174503	0.00023313622
41.8	0.00019575893	0.00022971971	0.00024177118	0.00023095421
41.9	0.00020597971	0.00025019426	0.00023040898	0.00022747228
42	0.00021553339	0.000269895	0.0002176768	0.00022267271
42.1	0.00022435352	0.00028868414	0.0002035961	0.00021654107
42.2	0.00023237661	0.00030642626	0.00018819952	0.00020907348
42.3	0.0002395447	0.00032299214	0.00017153412	0.00020028031
42.4	0.00024580412	0.00033825841	0.00015365626	0.00019018171
42.5	0.00025110171	0.00035210324	0.00013462426	0.00017880055
42.6	0.0002553838	0.0003644046	0.00011449822	0.0001661615
42.7	0.00025859997	0.00037504539	9.3347418e-05	0.00015229762
42.8	0.00026070788	0.00038392103	7.1259047e-05	0.00013725677
42.9	0.00026167348	0.00039094049	4.8349649e-05	0.00012110074
43	0.00026146599	0.00039601932	2.4851454e-05	0.00010389949
43.1	0.00026005407	0.0003990736	5.3312729e-06	8.5730741e-05
43.2	0.00025740825	0.00040002373	2.5806691e-05	6.6694028e-05
43.3	0.00025350762	0.00039880529	5.1073866e-05	4.6955817e-05
43.4	0.00024834269	0.00039537458	7.6900007e-05	2.6970473e-05
43.5	0.00024191116	0.00038970188	0.00010303304	1.0579799e-05
43.6	0.00023421146	0.00038176081	0.00012932886	2.0995487e-05
43.7	0.00022524224	0.00037152728	0.00015566069	4.2202993e-05
43.8	0.00021500877	0.00035899052	0.00018190346	6.4672493e-05
43.9	0.0002035286	0.00034416356	0.00020793038	8.7607231e-05
44	0.00019082988	0.00032708061	0.00023361423	0.00011075527
44.1	0.00017694424	0.00030778466	0.0002588284	0.00013395298
44.2	0.00016190294	0.00028632061	0.00028344578	0.00015706086
44.3	0.00014574087	0.00026274276	0.00030733826	0.00017994622
44.4	0.00012850344	0.00023712822	0.00033037896	0.0002024777
44.5	0.00011024819	0.00020958113	0.000352445	0.00022452539
44.6	9.1039622e-05	0.00018022568	0.00037341699	0.00024596138
44.7	7.0944651e-05	0.00014920281	0.00039317563	0.00026665852
44.8	5.0037628e-05	0.0001166929	0.00041160071	0.00028648912
44.9	2.8430958e-05	8.3003175e-05	0.00042857573	0.00030532705
45	6.8191434e-06	4.8987276e-05	0.00044399373	0.00032305176
45.1	1.7499029e-05	2.093616e-05	0.00045775726	0.00033954919
45.2	4.0759152e-05	3.5435989e-05	0.00046977196	0.00035470811
45.3	6.4578312e-05	7.111525e-05	0.00047994205	0.00036841677
45.4	8.8742683e-05	0.00010953899	0.00048817475	0.00038056589
45.5	0.00011313317	0.00014892362	0.00049438987	0.00039105596
45.6	0.00013763877	0.00018876013	0.00049852336	0.00039980073
45.7	0.00016214994	0.00022874295	0.00050052015	0.00040672217
45.8	0.00018655791	0.0002686224	0.00050032494	0.00041174309
45.9	0.00021075286	0.00030816639	0.00049788282	0.00041478746
46	0.00023462273	0.000347147	0.00049315039	0.00041578972
46.1	0.00025805439	0.00038533847	0.00048610455	0.00041470269
46.2	0.00028093534	0.00042251868	0.00047673835	0.00041149458
46.3	0.00030315321	0.00045846767	0.00046504875	0.00040613839
46.4	0.00032459421	0.00049296443	0.00045103127	0.00039860714
46.5	0.00034514397	0.00052578823	0.00043468873	0.0003888815
46.6	0.0003646911	0.00055672554	0.00041604382	0.00037696157
46.7	0.00038312964	0.00058557467	0.00039514068	0.0003628687
46.8	0.0004003567	0.00061214158	0.0003720335	0.00034663527
46.9	0.00041626829	0.000636232	0.00034677622	0.00032829498
47	0.00043075939	0.00065765192	0.00031942568	0.00030788578
47.1	0.00044373005	0.00067621919	0.00029005438	0.00028546225
47.2	0.00045509094	0.00069177417	0.0002587577	0.00026110312
47.3	0.00046476148	0.00070417624	0.0002256478	0.00023490587
47.4	0.0004726624	0.00071328996	0.00019084359	0.00020697738
47.5	0.00047871234	0.00071897893	0.00015447273	0.0001774358
47.6	0.000482834	0.00072111755	0.00011669521	0.00014643117
47.7	0.00048496368	0.00071960884	7.7773534e-05	0.00011418801
47.8	0.00048505294	0.00071438733	3.8523733e-05	8.1123998e-05
47.9	0.00048305999	0.00070540317	1.4598337e-05	4.8470799e-05
48	0.00047894146	0.00069260713	4.9794117e-05	2.4328581e-05
48.1	0.00047265517	0.00067595613	9.2071567e-05	3.898673e-05
48.2	0.00046417175	0.00065543442	0.00013544264	7.2822336e-05
48.3	0.00045348151	0.00063106566	0.00017932631	0.00010982493
48.4	0.0004405883	0.0006029017	0.00022344124	0.0001478547
48.5	0.00042549779	0.00057100192	0.00026756323	0.00018630753
48.6	0.00040821463	0.00053542904	0.00031148337	0.00022485581
48.7	0.00038875232	0.00049626728	0.00035499482	0.00026324646
48.8	0.00036714425	0.00045364214	0.00039789026	0.00030125123
48.9	0.00034344276	0.00040772021	0.00043996381	0.00033865354
49	0.0003177076	0.00035869386	0.00048101092	0.00037524352
49.1	0.00028999788	0.00030677825	0.00052082527	0.00041081312
49.2	0.00026037709	0.00025224481	0.00055919824	0.00044515414
49.3	0.00022892493	0.00019551081	0.00059592444	0.00047806206
49.4	0.00019574183	0.00013740596	0.00063080766	0.00050934117
49.5	0.0001609418	8.0590956e-05	0.0006636594	0.00053880366
49.6	0.00012464477	4.320477e-05	0.0006942912	0.00056626302
49.7	8.6984964e-05	7.5361191e-05	0.00072251158	0.00059153123
49.8	4.8173207e-05	0.00013596258	0.00074813445	0.00061442622
49.9	9.9612336e-06	0.00020170872	0.00077099116	0.00063478292
50	3.4126022e-05	0.00026927515	0.00079093185	0.00065245484
50.1	7.5726443e-05	0.00033763878	0.00080781381	0.00066730362
50.2	0.00011822877	0.00040622328	0.00082149146	0.00067918993
50.3	0.0001612808	0.00047457809	0.00083182242	0.00068797908
50.4	0.00020467621	0.00054229407	0.00083868495	0.00069355721
50.5	0.00024822214	0.00060898085	0.00084198684	0.00069583959
50.6	0.00029172777	0.00067426008	0.00084165461	0.00069476079
50.7	0.00033500272	0.00073775809	0.0008376162	0.00069025869
50.8	0.00037785435	0.0007991002	0.00082979908	0.0006822729
50.9	0.00042008649	0.0008579149	0.00081814815	0.00067076136
51	0.00046150205	0.00091384478	0.0008026429	0.00065571622
51.1	0.00050190592	0.00096655011	0.00078329356	0.00063716025
51.2	0.00054110355	0.0010156989	0.00076012072	0.00061512814
51.3	0.00057889759	0.0010609565	0.0007331436	0.00058965588
51.4	0.00061508919	0.0011019929	0.00070239166	0.00056079179
51.5	0.00064948516	0.0011385031	0.00066792614	0.00052861646
51.6	0.00068190342	0.0011702191	0.00062984585	0.00049324832
51.7	0.00071216936	0.001196897	0.0005882707	0.00045482946
51.8	0.00074010735	0.0012182963	0.00054332345	0.00041351103
51.9	0.0007655396	0.0012341779	0.00049513181	0.00036945881
52	0.00078829652	0.0012443299	0.00044384834	0.00032287802
52.1	0.00080822823	0.0012485919	0.00038966524	0.00027404193
52.2	0.00082520314	0.0012468493	0.0003328106	0.00022332781
52.3	0.00083909479	0.0012390037	0.00027354087	0.00017132912
52.4	0.00084977368	0.0012249571	0.00021216608	0.00011932712
52.5	0.00085711616	0.0012046309	0.00014917778	7.1819309e-05
52.6	0.0008610218	0.0011780005	8.5914547e-05	5.1433587e-05
52.7	0.00086141908	0.0011451038	3.3544537e-05	8.4405185e-05
52.8	0.00085825197	0.0011060133	6.3892736e-05	0.00013744455
52.9	0.00085146384	0.0010608072	0.00012924338	0.00019521346
53	0.0008409991	0.0010095738	0.00019821133	0.00025455665
53.1	0.00082682216	0.000952446	0.00026826473	0.00031438761
53.2	0.00080893165	0.00088962451	0.00033866303	0.00037410542
53.3	0.00078735276	0.00082136387	0.00040894897	0.00043326844
53.4	0.00076211694	0.00074794128	0.00047874424	0.0004915004
53.5	0.00073325361	0.00066965082	0.00054769759	0.00054845348
53.6	0.0007008042	0.00058683811	0.00061546674	0.00060379439
53.7	0.00066484177	0.00049995357	0.00068171629	0.00065720458
53.8	0.0006254725	0.00040961397	0.00074612099	0.00070838308
53.9	0.00058281763	0.00031675542	0.00080836364	0.00075704145
54	0.00053699752	0.00022326474	0.00086812779	0.00080289441
54.1	0.00048813656	0.00013533367	0.00092509658	0.00084565918
54.2	0.00043638171	8.6290959e-05	0.00097896334	0.00088506835
54.3	0.00038191191	0.00013641378	0.0010294436	0.0009208825
54.4	0.0003249274	0.00022974145	0.0010762731	0.00095288675
54.5	0.00026563303	0.00033245133	0.0011191932	0.0009808744
54.6	0.00020423649	0.00043813916	0.0011579433	0.0010046391
54.7	0.00014096829	0.00054478079	0.0011922733	0.0010239887
54.8	7.614211e-05	0.00065130419	0.0012219653	0.0010387674
54.9	1.1973637e-05	0.00075693404	0.0012468382	0.0010488592
55	5.8656197e-05	0.00086101555	0.0012667296	0.0010541688
55.1	0.00012684045	0.00096294799	0.0012814756	0.0010546023
55.2	0.00019582665	0.0010621556	0.0012909172	0.0010500734
55.3	0.00026520017	0.001158084	0.0012949278	0.0010405301
55.4	0.00033464984	0.0012502076	0.0012934296	0.0010259704
55.5	0.00040387785	0.0013380273	0.0012863804	0.0010064275
55.6	0.00047259169	0.0014210555	0.0012737441	0.00098194286
55.7	0.00054049946	0.0014988058	0.0012554828	0.00095255967
55.8	0.00060730726	0.0015708083	0.0012315816	0.00091834522
55.9	0.00067272275	0.0016366354	0.0012020759	0.00087941592
56	0.00073645988	0.0016959083	0.0011670503	0.00083593471
56.1	0.00079823754	0.001748273	0.0011266085	0.00078808506
56.2	0.00085777399	0.0017933768	0.0010808515	0.00073605375
56.3	0.00091478728	0.0018308776	0.0010298901	0.00068004399
56.4	0.00096900534	0.001860482	0.00097387598	0.00062030469
56.5	0.0010201752	0.0018819682	0.00091301388	0.00055714559
56.6	0.0010680591	0.0018951645	0.00084754115	0.00049093212
56.7	0.0011124219	0.0018999094	0.00077769999	0.00042209028
56.8	0.001153026	0.001896043	0.00070373652	0.00035116879
56.9	0.0011896449	0.0018834441	0.00062592791	0.00027902281
57	0.0012220811	0.0018620716	0.00054460854	0.0002073424
57.1	0.0012501667	0.0018319595	0.00046017608	0.00014066011
57.2	0.0012737457	0.0017931706	0.00037310202	9.5314385e-05
57.3	0.001292658	0.0017457659	0.00028402527	0.00010731551
57.4	0.0013067491	0.0016898269	0.00019417302	0.00016576598
57.5	0.0013158948	0.0016255047	0.00010784724	0.00023900807
57.6	0.0013200129	0.0015530378	5.9367728e-05	0.00031678914
57.7	0.0013190468	0.0014727163	0.00011900608	0.00039599439
57.8	0.0013129403	0.001384838	0.00020980083	0.00047527156
57.9	0.0013016348	0.0012897095	0.00030535936	0.0005538162
58	0.0012850944	0.0011876903	0.00040209422	0.00063103378
58.1	0.0012633288	0.0010792315	0.00049882045	0.00070643005
58.2	0.0012363867	0.00096487034	0.00059484359	0.00077956976
58.3	0.0012043276	0.00084520731	0.00068962367	0.00085005147
58.4	0.0011672051	0.00072093199	0.00078268043	0.00091748986
58.5	0.0011250825	0.00059295443	0.00087355979	0.00098151342
58.6	0.0010780617	0.0004627366	0.00096182798	0.0010417764
58.7	0.0010262903	0.00033330327	0.0010470746	0.0010979671
58.8	0.00096993831	0.00021375069	0.0011289076	0.0011497984
58.9	0.00090917312	0.00014312781	0.0012069408	0.0011969892
59	0.0008441611	0.00019335396	0.0012807895	0.0012392621
59.1	0.00077509287	0.00031240845	0.0013500847	0.0012763635
59.2	0.0007022002	0.00044898169	0.0014144913	0.0013080848
59.3	0.00062574458	0.00059077848	0.0014737071	0.001334258
59.4	0.00054599192	0.00073402986	0.0015274421	0.0013547298
59.5	0.00046320295	0.00087695718	0.0015754037	0.0013693457
59.6	0.00037764807	0.0010184044	0.0016173109	0.0013779673
59.7	0.00028962594	0.0011574611	0.0016529236	0.0013805033
59.8	0.00019946294	0.0012933414	0.0016820542	0.0013769179
59.9	0.00010749767	0.0014253305	0.0017045438	0.001367206
60	1.4162963e-05	0.0015527495	0.0017202333	0.0013513632
60.1	8.0585844e-05	0.0016749381	0.0017289648	0.00132939
60.2	0.00017596615	0.001791266	0.0017306166	0.0013013242
60.3	0.00027179362	0.0019011523	0.0017251299	0.0012672644
60.4	0.00036769409	0.0020040628	0.001712495	0.0012273551
60.5	0.00046330104	0.0020994819	0.0016927132	0.0011817529
60.6	0.00055825002	0.0021868943	0.0016657798	0.0011306125
60.7	0.00065217356	0.002265805	0.0016317111	0.0010741122
60.8	0.00074470286	0.0023357801	0.0015905825	0.0010124851
60.9	0.0008354741	0.0023964598	0.0015425327	0.00094602245
61	0.00092412972	0.0024475241	0.0014877286	0.00087504751
61.1	0.0010103129	0.0024886535	0.0014263329	0.0007998971
61.2	0.0010936657	0.002519535	0.0013585135	0.00072094071
61.3	0.0011738381	0.0025399132	0.0012844819	0.00063862846
61.4	0.0012505002	0.0025496274	0.0012045145	0.00055354385
61.5	0.0013233408	0.0025485877	0.0011189321	0.00046647545
61.6	0.0013920533	0.0025367193	0.0010280649	0.00037860813
61.7	0.0014563271	0.0025139413	0.00093224599	0.00029211937
61.8	0.0015158599	0.0024802107	0.00083184347	0.00021214013
61.9	0.0015703801	0.0024355783	0.00072729921	0.00015332688
62	0.0016196517	0.0023801912	0.00061914766	0.00014727271
62.1	0.0016634557	0.0023142373	0.00050804391	0.0002000976
62.2	0.0017015682	0.0022378987	0.00039490499	0.0002805417
62.3	0.0017337666	0.002151371	0.00028147644	0.00037077687
62.4	0.0017598588	0.0020549237	0.00017306961	0.00046453207
62.5	0.0017797022	0.0019489302	9.8606868e-05	0.00055922235
62.6	0.0017931895	0.0018338321	0.00014029403	0.00065348234
62.7	0.0018002156	0.0017100846	0.00024594893	0.00074642002
62.8	0.0018006688	0.0015781502	0.00036375793	0.00083735165
62.9	0.0017944573	0.0014385508	0.00048460249	0.00092570056
63	0.0017815422	0.0012919239	0.00060597751	0.0010109623
63.1	0.0017619364	0.0011390371	0.00072669202	0.0010926878
63.2	0.0017356706	0.00098079182	0.00084594701	0.0011704613
63.3	0.0017027668	0.00081831596	0.00096309061	0.0012438803
63.4	0.0016632527	0.0006532938	0.0010775346	0.0013125549
63.5	0.0016171988	0.0004889485	0.0011887314	0.0013761276
63.6	0.0015647347	0.00033367487	0.0012961715	0.0014342882
63.7	0.0015060249	0.0002179638	0.0013993753	0.0014867612
63.8	0.0014412328	0.00022461101	0.0014978745	0.0015332797
63.9	0.0013705161	0.00034923901	0.001591202	0.0015735773
64	0.0012940579	0.00051260109	0.0016789079	0.0016074134
64.1	0.0012120948	0.00068729191	0.0017605838	0.0016346026
64.2	0.0011249081	0.00086554676	0.0018358656	0.0016550136
64.3	0.0010327905	0.0010442157	0.0019044084	0.0016685362
64.4	0.00093602815	0.0012215222	0.0019658636	0.0016750575
64.5	0.00083491678	0.0013961979	0.0020198914	0.0016744774
64.6	0.00072979211	0.001567205	0.0020661983	0.0016667478
64.7	0.00062103827	0.0017336399	0.0021045564	0.001651888
64.8	0.00050907311	0.0018946826	0.0021347794	0.0016299584
64.9	0.00039434782	0.0020495529	0.0021566836	0.0016010221
65	0.00027742893	0.00219749	0.0021700825	0.0015651432
65.1	0.00015945977	0.0023377677	0.0021748266	0.0015224226
65.2	4.943622e-05	0.0024697247	0.0021708411	0.0014730292
65.3	9.5764766e-05	0.0025927646	0.0021581174	0.0014171897
65.4	0.000215265	0.0027063187	0.0021366668	0.0013551489
65.5	0.00033800627	0.0028098167	0.0021064924	0.0012871508
65.6	0.00046125794	0.0029027066	0.002067615	0.0012134623
65.7	0.00058419092	0.0029845075	0.0020201221	0.0011344113
65.8	0.00070623239	0.0030548339	0.0019641815	0.0010503989
65.9	0.00082688096	0.0031133581	0.0019000029	0.00096187775
66	0.00094566182	0.0031597548	0.0018277942	0.00086933842
66.1	0.0010621088	0.0031936995	0.0017477643	0.00077334124
66.2	0.0011757635	0.0032149272	0.0016601677	0.00067459911
66.3	0.0012861851	0.0032232857	0.0015653369	0.0005741077
66.4	0.0013929527	0.0032187171	0.0014636642	0.00047339251
66.5	0.0014956539	0.0032011887	0.0013555585	0.0003751479
66.6	0.0015938736	0.003170657	0.0012414299	0.000285094
66.7	0.0016872014	0.0031271107	0.0011217227	0.00021705839
66.8	0.0017752551	0.0030706422	0.00099696205	0.00019803875
66.9	0.001857691	0.0030014623	0.00086777621	0.00024109511
67	0.0019341885	0.0029198391	0.00073490964	0.00032234866
67.1	0.002004425	0.0028260355	0.00059930955	0.00041973248
67.2	0.0020680758	0.0027203189	0.00046245244	0.00052352805
67.3	0.0021248443	0.0026030307	0.00032748693	0.00062955105
67.4	0.0021744886	0.0024746301	0.00020455531	0.00073567398
67.5	0.0022168114	0.0023356618	0.00013968842	0.00084060578
67.6	0.0022516244	0.0021866891	0.00020354399	0.00094343393
67.7	0.0022787301	0.0020282736	0.0003287325	0.001043431
67.8	0.0022979478	0.0018610267	0.00046816232	0.0011399756
67.9	0.0023091537	0.0016856733	0.00061138888	0.0012325276
68	0.0023122886	0.001503068	0.00075514348	0.0013206157
68.1	0.0023073221	0.0013141782	0.00089785143	0.001403812
68.2	0.0022942156	0.0011201224	0.0010384817	0.0014817058
68.3	0.0022729313	0.0009223703	0.0011762167	0.0015539003
68.4	0.0022434756	0.00072327702	0.0013103463	0.0016200362
68.5	0.0022059273	0.00052769081	0.0014402353	0.0016798123
68.6	0.002160415	0.00034949478	0.0015653029	0.0017329744
68.7	0.002107071	0.00024118317	0.0016849946	0.0017792822
68.8	0.0020460171	0.00029840319	0.0017987652	0.0018184952
68.9	0.0019773983	0.00046455641	0.0019060899	0.0018503975
69	0.0019014235	0.00066180749	0.0020064932	0.0018748344
69.1	0.0018183638	0.0008680696	0.0020995566	0.001891716
69.2	0.0017285113	0.0010765409	0.0021848918	0.0019009826
69.3	0.0016321485	0.0012842017	0.0022621107	0.0019025716
69.4	0.001529563	0.0014892372	0.0023308321	0.0018964287
69.5	0.0014210873	0.0016903151	0.0023907237	0.0018825507
69.6	0.0013071172	0.0018863465	0.0024415297	0.0018610089
69.7	0.0011880883	0.0020763838	0.0024830503	0.0018319239
69.8	0.0010644471	0.0022595517	0.0025150946	0.0017954224
69.9	0.0009366558	0.0024350099	0.0025374664	0.0017516275
70	0.00080524039	0.0026019608	0.0025500032	0.001700693
70.1	0.00067086078	0.0027596818	0.0025526244	0.0016428415
70.2	0.00053442483	0.0029075296	0.0025453298	0.0015783589
70.3	0.00039744372	0.0030449026	0.0025281495	0.0015075548
70.4	0.00026358175	0.0031712014	0.0025011044	0.0014307356
70.5	0.00014830851	0.003285841	0.0024642267	0.0013482245
70.6	0.00012969847	0.003388308	0.0024176151	0.0012604024
70.7	0.0002338195	0.0034781945	0.0023614598	0.001167726
70.8	0.00036831654	0.0035551653	0.0022960048	0.001070711
70.9	0.00050920315	0.0036188943	0.0022214947	0.00096991578
71	0.00065152037	0.0036690498	0.0021381678	0.0008659707
71.1	0.00079344478	0.0037053519	0.0020463018	0.00075966243
71.2	0.00093395347	0.003727637	0.0019462566	0.00065206993
71.3	0.0010723081	0.0037358498	0.0018384621	0.00054480579
71.4	0.0012078941	0.0037299708	0.0017233678	0.00044058571
71.5	0.001340153	0.0037099657	0.0016014163	0.00034472723
71.6	0.0014685568	0.0036758193	0.0014730702	0.00026882983
71.7	0.0015926116	0.0036276148	0.001338861	0.00023505975
71.8	0.0017118642	0.0035655629	0.0011994073	0.00026105369
71.9	0.0018258915	0.0034899437	0.0010553993	0.00033290688
72	0.0019342778	0.0034010323	0.00090760258	0.0004274
72.1	0.0020366074	0.0032990944	0.00075694746	0.00053159297
72.2	0.0021324862	0.0031844561	0.00060478039	0.00063956416
72.3	0.0022215687	0.0030575614	0.00045354666	0.00074836679
72.4	0.0023035561	0.0029189485	0.00030931273	0.00085631007
72.5	0.002378165	0.002769174	0.00019427387	0.000962277
72.6	0.0024451047	0.0026087762	0.00018212925	0.0010654321
72.7	0.002504094	0.0024383161	0.00028707295	0.0011650961
72.8	0.0025549016	0.002258444	0.00043021558	0.0012606997
72.9	0.0025973622	0.0020699115	0.0005830827	0.001351762
73	0.0026313464	0.0018735238	0.00073830212	0.0014378604
73.1	0.0026567201	0.0016700992	0.00089308406	0.0015185983
73.2	0.0026733436	0.0014604995	0.0010459268	0.0015935953
73.3	0.0026811139	0.0012457257	0.0011957977	0.0016625072
73.4	0.0026800013	0.0010270541	0.0013418832	0.0017250495
73.5	0.0026700345	0.00080630633	0.0014834928	0.0017809892
73.6	0.0026512524	0.0005867708	0.0016200008	0.0018301121
73.7	0.0026236791	0.00037741369	0.0017508115	0.0018722026
73.8	0.0025873535	0.00021939227	0.0018753568	0.0019070633
73.9	0.0025423785	0.00025177834	0.0019931195	0.0019345522
74	0.0024889292	0.00043428355	0.0021036441	0.0019545928
74.1	0.0024272122	0.00064999779	0.0022065131	0.0019671428
74.2	0.0023574229	0.00087304088	0.0023013142	0.0019721576
74.3	0.0022797526	0.001096934	0.0023876391	0.0019695941
74.4	0.0021944351	0.0013189855	0.0024651211	0.0019594501
74.5	0.0021017762	0.0015375958	0.0025334682	0.0019417937
74.6	0.0020021323	0.0017515868	0.0025924503	0.0019167451
74.7	0.0018958655	0.0019599682	0.0026418518	0.0018844329
74.8	0.0017833311	0.0021618361	0.0026814492	0.0018449768
74.9	0.0016649108	0.0023563451	0.0027110429	0.0017985168
75	0.0015410552	0.002542722	0.0027305088	0.0017452531
75.1	0.0014122909	0.0027202719	0.0027398073	0.0016854482
75.2	0.0012792012	0.0028883475	0.0027389362	0.00161939
75.3	0.0011424268	0.0030463092	0.002727885	0.0015473604
75.4	0.0010027294	0.0031935253	0.0027066445	0.0014696462
75.5	0.00086112711	0.0033294193	0.0026752632	0.0013865786
75.6	0.00071913625	0.0034535087	0.0026338808	0.0012985539
75.7	0.00057931206	0.0035653849	0.0025826995	0.0012060176
75.8	0.00044673972	0.0036646547	0.0025219258	0.001109437
75.9	0.00033343664	0.0037509138	0.002451753	0.0010093078
76	0.0002681703	0.0038237928	0.0023724031	0.00090620189
76.1	0.00028750804	0.0038830229	0.0022841768	0.00080083444
76.2	0.00037900192	0.0039284425	0.0021874502	0.00069414291
76.3	0.00050440811	0.0039599341	0.0020826247	0.00058743798
76.4	0.00064337988	0.0039773648	0.0019700883	0.00048278599
76.5	0.0007876925	0.0039806067	0.0018502345	0.00038398522
76.6	0.00093362792	0.0039696127	0.0017235106	0.00029898805
76.7	0.0010791806	0.0039444599	0.0015904397	0.0002444129
76.8	0.00122308	0.003905304	0.001451592	0.00024257584
76.9	0.0013644025	0.0038523013	0.0013075501	0.00029433283
77	0.0015023994	0.0037855887	0.0011589165	0.00037761068
77.1	0.0016364279	0.003705347	0.0010063703	0.00047516066
77.2	0.0017659296	0.0036118692	0.00085074839	0.00057865986
77.3	0.0018904147	0.0035055513	0.00069316483	0.00068415583
77.4	0.0020094326	0.0033868171	0.000535345	0.00078953159
77.5	0.0021225441	0.003256066	0.00038086396	0.00089347709
77.6	0.0022293227	0.0031137032	0.00024090586	0.00099507159
77.7	0.0023293816	0.0029602117	0.0001640571	0.0010936122
77.8	0.002422392	0.0027961762	0.00022859936	0.0011885374
77.9	0.0025080646	0.0026222338	0.00036576621	0.001279376
78	0.0025861137	0.0024390095	0.00051998707	0.0013657029
78.1	0.002656247	0.0022471117	0.00067833807	0.0014471184
78.2	0.0027181979	0.0020471857	0.00083686615	0.001523258
78.3	0.0027717625	0.0018399548	0.00099375236	0.0015938119
78.4	0.0028167968	0.0016262029	0.0011478745	0.0016585218
78.5	0.0028531742	0.0014067245	0.0012983915	0.0017171523
78.6	0.0028807552	0.0011823071	0.0014445865	0.0017694681
78.7	0.0028994062	0.00095377377	0.0015858099	0.001815245
78.8	0.0029090488	0.00072207024	0.0017214733	0.0018543039
78.9	0.0029096797	0.00048846883	0.0018510528	0.0018865259
79	0.002901336	0.00025586537	0.0019740694	0.0019118289
79.1	0.0028840482	6.7412688e-05	0.0020900573	0.0019301311
79.2	0.0028578362	0.00023840508	0.0021985543	0.0019413471
79.3	0.002822755	0.00047094032	0.0022991295	0.0019454224
79.4	0.0027789347	0.00070516254	0.0023914165	0.0019423644
79.5	0.0027265675	0.00093785347	0.00247511	0.0019322335
79.6	0.0026658574	0.0011677233	0.0025499254	0.0019151029
79.7	0.0025969934	0.001393811	0.0026155705	0.0018910355
79.8	0.0025201773	0.0016152527	0.0026717674	0.0018601054
79.9	0.0024356735	0.0018312399	0.0027183017	0.0018224377
80	0.0023438206	0.0020410189	0.0027550405	0.0017782184
80.1	0.0022449952	0.0022438751	0.0027818954	0.0017276624
80.2	0.0021395741	0.0024391045	0.0027987738	0.0016709785
80.3	0.0020279427	0.0026260057	0.0028055779	0.0016083719
80.4	0.0019105424	0.0028039089	0.002802256	0.0015400799
80.5	0.0017879073	0.0029722124	0.0027888434	0.0014663962
80.6	0.001660661	0.003130379	0.0027654445	0.0013876573
80.7	0.0015295015	0.0032778912	0.0027321761	0.0013042082
80.8	0.0013952257	0.0034142226	0.002689139	0.001216391
80.9	0.0012588185	0.0035388652	0.0026364529	0.00112457
81	0.0011215933	0.0036513877	0.0025743105	0.0010291669
81.1	0.00098539158	0.0037514553	0.0025029859	0.0009306721
81.2	0.00085292385	0.0038387828	0.0024227874	0.00082964184
81.3	0.00072843154	0.003913077	0.0023340106	0.00072671792
81.4	0.0006188722	0.0039740402	0.0022369466	0.00062271604
81.5	0.00053541541	0.0040214361	0.0021319322	0.00051882603
81.6	0.00049296342	0.0040551411	0.0020193787	0.00041705503
81.7	0.00050276441	0.0040751174	0.0018997474	0.00032138404
81.8	0.00056214985	0.0040813384	0.001773501	0.00024105805
81.9	0.00065736842	0.0040737559	0.0016410892	0.00019720204
82	0.0007745176	0.004052351	0.0015029819	0.00021387194
82.1	0.00090407353	0.0040172072	0.0013597062	0.00028000922
82.2	0.0010402131	0.003968519	0.0012118485	0.00036911447
82.3	0.001179356	0.0039065232	0.0010600267	0.00046718917
82.4	0.001319175	0.003831436	0.00090488491	0.00056843903
82.5	0.0014580465	0.0037434697	0.00074714778	0.00067018187
82.6	0.001594768	0.0036429063	0.00058776341	0.00077094314
82.7	0.0017284108	0.0035301394	0.00042828862	0.00086978197
82.8	0.0018582255	0.0034056334	0.00027255564	0.00096602219
82.9	0.0019835672	0.0032698496	0.00013931316	0.0010591229
83	0.0021038512	0.0031232273	0.00013925043	0.0011486145
83.1	0.0022185488	0.0029662356	0.0002721273	0.0012340798
83.2	0.0023272033	0.0027994319	0.00042712662	0.0013151582
83.3	0.0024294281	0.0026234553	0.00058550744	0.0013915423
83.4	0.0025248733	0.0024389668	0.00074346791	0.0014629539
83.5	0.0026131937	0.0022466096	0.00089947871	0.0015291209
83.6	0.0026940525	0.0020470329	0.0010525942	0.0015897799
83.7	0.0027671586	0.0018409485	0.0012020839	0.0016447021
83.8	0.0028322899	0.0016291562	0.00134733	0.0016937104
83.9	0.0028892722	0.0014125287	0.0014877828	0.001736665
84	0.0029379345	0.0011920108	0.0016229233	0.001773431
84.1	0.0029780963	0.00096871865	0.0017522445	0.0018038693
84.2	0.0030096017	0.0007442561	0.0018752632	0.0018278612
84.3	0.0030323635	0.00052175269	0.0019915459	0.0018453404
84.4	0.0030463612	0.0003110968	0.0021007129	0.0018562914
84.5	0.0030515952	0.00017191983	0.0022024097	0.0018607163
84.6	0.0030480512	0.0002665789	0.002296279	0.0018586084
84.7	0.0030357181	0.00046944575	0.0023819708	0.0018499654
84.8	0.0030146392	0.00068930793	0.0024591827	0.001834826
84.9	0.0029849356	0.00091192508	0.0025276834	0.0018132862
85	0.002946773	0.0011334382	0.0025872882	0.0017854751
85.1	0.0029003128	0.0013520467	0.002637815	0.0017515183
85.2	0.0028457058	0.0015665598	0.0026790739	0.0017115333
85.3	0.002783136	0.0017760285	0.0027109073	0.0016656597
85.4	0.0027128624	0.00197964	0.0027332333	0.0016140887
85.5	0.0026352107	0.002176675	0.0027460399	0.0015570542
85.6	0.0025505271	0.0023664645	0.0027493351	0.0014947986
85.7	0.0024591524	0.0025483549	0.0027431125	0.0014275528
85.8	0.0023614496	0.0027217105	0.0027273745	0.0013555525
85.9	0.0022578536	0.0028859492	0.0027021858	0.001279069
86	0.0021488914	0.0030405649	0.0026676921	0.0011984176
86.1	0.0020351593	0.0031851016	0.0026240817	0.0011139342
86.2	0.0019173006	0.0033191076	0.0025715348	0.001025952
86.3	0.0017960292	0.0034421261	0.0025102206	0.00093480459
86.4	0.0016721968	0.0035537402	0.0024403442	0.0008408545
86.5	0.0015468654	0.003653622	0.0023621848	0.00074451634
86.6	0.0014213644	0.0037415242	0.0022760796	0.00064626526
86.7	0.0012973649	0.0038172215	0.0021823729	0.00054665499
86.8	0.0011770233	0.0038804714	0.0020813909	0.00044640289
86.9	0.0010632199	0.0039310462	0.001973468	0.00034665208
87	0.00095985545	0.0039688004	0.0018589902	0.00024981199
87.1	0.00087208286	0.0039936932	0.0017384013	0.00016306195
87.2	0.00080619212	0.0040057364	0.0016121665	0.0001140216
87.3	0.00076865732	0.0040049298	0.001480737	0.00014700641
87.4	0.00076408794	0.0039912615	0.0013445552	0.00022821602
87.5	0.00079307227	0.0039647744	0.001204087	0.00032214895
87.6	0.00085185645	0.0039256188	0.0010598406	0.00041925917
87.7	0.00093420609	0.003874028	0.00091234851	0.00051660644
87.8	0.0010336509	0.0038102443	0.00076213845	0.00061289831
87.9	0.0011447177	0.0037344859	0.00060972572	0.00070737419
88	0.0012631938	0.0036469904	0.00045563267	0.00079948723
88.1	0.0013859527	0.0035480826	0.00030041501	0.0008888019
88.2	0.0015106834	0.003438185	0.00014473697	0.00097495436
88.3	0.0016356433	0.0033177589	1.6186886e-05	0.0010576233
88.4	0.0017594695	0.0031872485	0.00016756657	0.0011365047
88.5	0.0018810578	0.003047094	0.00032191839	0.0012113051
88.6	0.0019995041	0.0028977932	0.00047487734	0.0012817553
88.7	0.0021140705	0.0027399403	0.00062583869	0.0013476252
88.8	0.0022241439	0.0025741988	0.00077427988	0.0014087168
88.9	0.0023291828	0.0024012517	0.00091970168	0.0014648418
89	0.0024286848	0.002221795	0.0010616121	0.0015158083
89.1	0.0025221937	0.0020365938	0.0011995276	0.0015614361
89.2	0.0026093256	0.0018465541	0.0013329892	0.0016015839
89.3	0.0026897708	0.0016527705	0.001461571	0.0016361539
89.4	0.0027632594	0.0014565806	0.0015848688	0.0016650686
89.5	0.0028295235	0.0012597236	0.0017024802	0.001688245
89.6	0.002888301	0.0010647369	0.0018140045	0.0017055997
89.7	0.0029393748	0.00087583502	0.0019190695	0.0017170791
89.8	0.0029826002	0.00070089968	0.0020173537	0.0017226794
89.9	0.0030178841	0.00055594994	0.0021085765	0.0017224312
90	0.0030451383	0.00047138287	0.0021924652	0.0017163667
90.1	0.0030642621	0.00048068199	0.0022687399	0.0017045083
90.2	0.0030751766	0.00057867562	0.0023371394	0.0016868932
90.3	0.0030778695	0.00072915133	0.0023974593	0.001663603
90.4	0.0030723969	0.0009046036	0.0024495566	0.0016347635
90.5	0.0030588388	0.0010911263	0.0024933132	0.0016005144
90.6	0.0030372611	0.001281834	0.0025286015	0.0015609844
90.7	0.0030077303	0.0014729595	0.0025552947	0.0015163016
90.8	0.0029703638	0.0016621851	0.0025733131	0.0014666239
90.9	0.0029253559	0.0018479355	0.0025826493	0.0014121534
91	0.0028729489	0.0020290432	0.0025833431	0.0013531165
91.1	0.0028133868	0.0022045619	0.0025754328	0.0012897352
91.2	0.0027469062	0.0023736692	0.0025589441	0.0012222216
91.3	0.0026737776	0.0025356393	0.0025339273	0.0011508003
91.4	0.0025943483	0.0026898509	0.0025005005	0.0010757295
91.5	0.0025090405	0.0028357759	0.0024588446	0.00099729514
91.6	0.0024183119	0.0029729351	0.0024091571	0.00091578661
91.7	0.0023226337	0.0031008572	0.002351619	0.0008314828
91.8	0.0022225181	0.0032190873	0.0022864131	0.00074466199
91.9	0.0021185714	0.0033272326	0.0022137704	0.00065562059
92	0.0020115242	0.0034249894	0.0021339868	0.00056467699
92.1	0.0019022245	0.0035121119	0.0020473919	0.0004721576
92.2	0.001791632	0.0035883565	0.001954307	0.00037838417
92.3	0.0016808551	0.0036534695	0.0018550415	0.00028367878
92.4	0.0015712314	0.0037072345	0.0017499277	0.000188391
92.5	0.0014644149	0.0037495259	0.0016393515	9.3021091e-05
92.6	0.0013624402	0.0037803011	0.0015237408	1.1737254e-05
92.7	0.0012677667	0.0037995398	0.0014035304	9.9376552e-05
92.8	0.0011833091	0.0038072021	0.0012791457	0.00019378899
92.9	0.001112407	0.0038032561	0.0011510236	0.00028744454
93	0.0010586241	0.0037877447	0.001019647	0.00037987983
93.1	0.0010252765	0.0037608093	0.00088556111	0.00047076039
93.2	0.0010147329	0.0037226429	0.0007493794	0.00055978245
93.3	0.0010277581	0.0036734281	0.00061183076	0.00064665292
93.4	0.0010632771	0.0036133337	0.00047394842	0.00073108217
93.5	0.0011187089	0.0035425735	0.00033771971	0.00081278935
93.6	0.0011906486	0.003461457	0.00020909308	0.00089151312
93.7	0.0012755289	0.0033703707	0.00011908098	0.0009670129
93.8	0.001370042	0.0032697161	0.00015950858	0.001039057
93.9	0.0014713212	0.0031598787	0.00027744863	0.001107412
94	0.0015769755	0.0030412648	0.00040954718	0.0011718495
94.1	0.0016850559	0.0029143623	0.00054417764	0.0012321644
94.2	0.0017939892	0.0027797555	0.00067832826	0.0012881845
94.3	0.00190249	0.002638086	0.00081069915	0.0013397565
94.4	0.0020094766	0.0024900157	0.0009404921	0.0013867261
94.5	0.0021140193	0.0023362474	0.0010670962	0.0014289366
94.6	0.0022153269	0.0021775925	0.0011899941	0.0014662504
94.7	0.0023127426	0.0020150318	0.0013087366	0.0014985689
94.8	0.0024057173	0.001849745	0.0014229248	0.0015258262
94.9	0.0024937626	0.0016831488	0.0015321837	0.0015479628
95	0.0025764194	0.0015170143	0.0016361433	0.001564911
95.1	0.002653269	0.0013537068	0.0017344472	0.0015766115
95.2	0.0027239637	0.0011965636	0.0018267781	0.0015830409
95.3	0.0027882328	0.0010504432	0.0019128674	0.0015842184
95.4	0.0028458484	0.00092246131	0.0019924739	0.0015801816
95.5	0.0028965851	0.00082260655	0.0020653545	0.0015709618
95.6	0.002940221	0.00076294514	0.0021312646	0.0015565862
95.7	0.0029765771	0.00075338384	0.0021899912	0.0015371066
95.8	0.0030055479	0.00079539389	0.0022413797	0.0015126184
95.9	0.0030270833	0.00088077569	0.0022853212	0.001483247
96	0.003041141	0.00099722632	0.0023217137	0.0014491193
96.1	0.0030476666	0.0011337264	0.0023504443	0.0014103518
96.2	0.0030466242	0.0012822285	0.0023714151	0.0013670704
96.3	0.0030380427	0.0014372566	0.0023845839	0.0013194359
96.4	0.0030220215	0.0015951034	0.0023899701	0.0012676449
96.5	0.0029986879	0.0017531831	0.0023876179	0.0012119048
96.6	0.0029681589	0.0019095991	0.0023775597	0.0011524148
96.7	0.0029305515	0.0020628907	0.0023598253	0.0010893718
96.8	0.002886031	0.0022119042	0.0023344843	0.0010229945
96.9	0.0028348403	0.0023557214	0.0023016716	0.00095353412
97	0.0027772758	0.0024935909	0.0022615648	0.00088126207
97.1	0.0027136428	0.0026248555	0.0022143406	0.00080645054
97.2	0.0026442448	0.0027489105	0.002160162	0.00072937141
97.3	0.0025694216	0.0028652135	0.0020992101	0.00065031572
97.4	0.0024895932	0.0029733141	0.0020317209	0.00056961636
97.5	0.0024052632	0.0030728532	0.0019579833	0.0004876637
97.6	0.0023169856	0.0031635169	0.0018783019	0.0004049351
97.7	0.0022253441	0.0032449936	0.0017929691	0.00032209935
97.8	0.0021309778	0.0033169822	0.0017022793	0.00024036168
97.9	0.0020346347	0.003379242	0.0016065656	0.00016277595
98	0.0019372048	0.0034316225	0.0015062158	0.00010083416
98.1	0.0018397185	0.0034740336	0.0014016528	9.402548e-05
98.2	0.0017433388	0.0035063883	0.0012933092	0.00014956629
98.3	0.0016493858	0.0035285869	0.0011816327	0.00022453746
98.4	0.001559391	0.0035405618	0.0010671244	0.00030406567
98.5	0.0014751413	0.0035423303	0.00095038546	0.00038442362
98.6	0.0013986701	0.0035339907	0.00083215922	0.00046424488
98.7	0.0013321896	0.0035156656	0.00071340919	0.00054282454
98.8	0.0012779682	0.0034874598	0.00059552522	0.00061969342
98.9	0.0012381519	0.0034494831	0.00048084766	0.00069448381
99	0.0012145183	0.0034019105	0.00037401002	0.00076688699
99.1	0.0012081943	0.0033450081	0.0002854431	0.00083663873
99.2	0.0012194247	0.0032790936	0.0002374418	0.00090350447
99.3	0.0012475034	0.0032044814	0.00025402363	0.00096726128
99.4	0.0012909087	0.0031214777	0.00032471477	0.0010276902
99.5	0.0013475832	0.0030304302	0.00042214827	0.0010845862
99.6	0.0014152404	0.002931776	0.00053059235	0.0011377731
99.7	0.0014916016	0.0028260316	0.00064320305	0.0011871026
99.8	0.001574532	0.0027137459	0.00075677946	0.0012324372
99.9	0.0016621028	0.0025954772	0.0008695789	0.0012736361
100	0.0017526186	0.0024718286	0.00098050018	0.0013105622


==> graphics/data/msd_time_sim.dat <==
0	0	0	0	0	0	0	0	0	0	0
0.1	-0.00013132988	3.8860435e-11	-0.00013132988	3.8860434e-11	-0.00013132988	3.8860435e-11	-0.00013132988	3.8860435e-11	-0.00013132988	3.8860432e-11
0.2	-0.00055336028	3.0811585e-10	-0.00055336028	3.0811585e-10	-0.00055336028	3.0811585e-10	-0.00055336028	3.0811586e-10	-0.00055336028	3.0811585e-10
0.3	-0.0014492069	1.384568e-09	-0.0014492069	1.384568e-09	-0.0014492069	1.384568e-09	-0.0014492069	1.384568e-09	-0.0014492069	1.384568e-09
0.4	-0.0030230416	4.6378235e-09	-0.0030230416	4.6378235e-09	-0.0030230416	4.6378235e-09	-0.0030230416	4.6378235e-09	-0.0030230416	4.6378235e-09
0.5	-0.0054996193	1.2892071e-08	-0.0054996193	1.2892071e-08	-0.0054996193	1.2892071e-08	-0.0054996193	1.2892071e-08	-0.0054996193	1.2892071e-08
0.6	-0.0091221868	3.1428261e-08	-0.0091221868	3.1428261e-08	-0.0091221868	3.1428261e-08	-0.0091221868	3.1428261e-08	-0.0091221868	3.1428261e-08
0.7	-0.014145619	6.9376988e-08	-0.014145619	6.9376988e-08	-0.014145619	6.9376988e-08	-0.014145619	6.9376988e-08	-0.014145619	6.9376988e-08
0.8	-0.020828462	1.4154501e-07	-0.020828462	1.4154501e-07	-0.020828462	1.41545e-07	-0.020828462	1.4154501e-07	-0.020828462	1.41545e-07
0.9	-0.029431011	2.7084702e-07	-0.029431011	2.7084702e-07	-0.029431011	2.7084702e-07	-0.029431011	2.7084702e-07	-0.029431011	2.7084702e-07
1	-0.040219421	4.9165217e-07	-0.040219421	4.9165217e-07	-0.040219421	4.9165217e-07	-0.040219421	4.9165217e-07	-0.040219421	4.9165217e-07
1.1	-0.053466263	8.5415754e-07	-0.053466263	8.5415754e-07	-0.053466263	8.5415754e-07	-0.053466263	8.5415754e-07	-0.053466263	8.5415754e-07
1.2	-0.069440273	1.42943e-06	-0.069440273	1.42943e-06	-0.069440273	1.42943e-06	-0.069440273	1.42943e-06	-0.069440273	1.42943e-06
1.3	-0.08839217	2.3148094e-06	-0.08839217	2.3148094e-06	-0.08839217	2.3148094e-06	-0.08839217	2.3148094e-06	-0.08839217	2.3148094e-06
1.4	-0.11055108	3.6404257e-06	-0.11055108	3.6404257e-06	-0.11055108	3.6404257e-06	-0.11055108	3.6404257e-06	-0.11055108	3.6404257e-06
1.5	-0.13613459	5.5784003e-06	-0.13613459	5.5784003e-06	-0.13613459	5.5784003e-06	-0.13613459	5.5784003e-06	-0.13613459	5.5784003e-06
1.6	-0.1653572	8.3548995e-06	-0.1653572	8.3548995e-06	-0.1653572	8.3548995e-06	-0.1653572	8.3548995e-06	-0.1653572	8.3548995e-06
1.7	-0.19842154	1.2262388e-05	-0.19842154	1.2262388e-05	-0.19842154	1.2262388e-05	-0.19842154	1.2262388e-05	-0.19842154	1.2262388e-05
1.8	-0.23549769	1.7669489e-05	-0.23549769	1.7669489e-05	-0.23549769	1.7669489e-05	-0.23549769	1.7669489e-05	-0.23549769	1.7669489e-05
1.9	-0.27671292	2.5030976e-05	-0.27671292	2.5030976e-05	-0.27671292	2.5030976e-05	-0.27671292	2.5030976e-05	-0.27671292	2.5030976e-05
2	-0.32216365	3.490493e-05	-0.32216365	3.490493e-05	-0.32216365	3.490493e-05	-0.32216365	3.490493e-05	-0.32216365	3.490493e-05
2.1	-0.37193389	4.7979347e-05	-0.37193389	4.7979347e-05	-0.37193389	4.7979347e-05	-0.37193389	4.7979347e-05	-0.37193389	4.7979347e-05
2.2	-0.42609503	6.5098537e-05	-0.42609503	6.5098537e-05	-0.42609503	6.5098537e-05	-0.42609503	6.5098537e-05	-0.42609503	6.5098537e-05
2.3	-0.48468396	8.7276675e-05	-0.48468396	8.7276675e-05	-0.48468396	8.7276675e-05	-0.48468396	8.7276675e-05	-0.48468396	8.7276675e-05
2.4	-0.5476842	0.00011570221	-0.5476842	0.00011570221	-0.5476842	0.0001157022	-0.5476842	0.00011570221	-0.5476842	0.00011570221
2.5	-0.61503266	0.00015175645	-0.61503266	0.00015175645	-0.61503266	0.00015175644	-0.61503266	0.00015175645	-0.61503266	0.00015175645
2.6	-0.68664352	0.00019706196	-0.68664352	0.00019706196	-0.68664352	0.00019706196	-0.68664352	0.00019706196	-0.68664352	0.00019706196
2.7	-0.76242002	0.00025353931	-0.76242002	0.00025353931	-0.76242002	0.0002535393	-0.76242002	0.00025353931	-0.76242002	0.00025353931
2.8	-0.8422394	0.00032342888	-0.8422394	0.00032342888	-0.8422394	0.00032342888	-0.8422394	0.00032342888	-0.8422394	0.00032342888
2.9	-0.92593008	0.0004092698	-0.92593008	0.00040926981	-0.92593008	0.0004092698	-0.92593008	0.0004092698	-0.92593008	0.0004092698
3	-1.0132692	0.00051389083	-1.0132692	0.00051389083	-1.0132692	0.00051389083	-1.0132692	0.00051389083	-1.0132692	0.00051389083
3.1	-1.1040039	0.00064047475	-1.1040039	0.00064047475	-1.1040039	0.00064047474	-1.1040039	0.00064047475	-1.1040039	0.00064047475
3.2	-1.1978705	0.0007926735	-1.1978705	0.0007926735	-1.1978705	0.00079267349	-1.1978705	0.0007926735	-1.1978705	0.0007926735
3.3	-1.294591	0.00097466693	-1.294591	0.00097466693	-1.294591	0.00097466693	-1.294591	0.00097466693	-1.294591	0.00097466693
3.4	-1.3938546	0.0011910997	-1.3938546	0.0011910997	-1.3938546	0.0011910997	-1.3938546	0.0011910997	-1.3938546	0.0011910997
3.5	-1.4953093	0.0014469833	-1.4953093	0.0014469833	-1.4953093	0.0014469832	-1.4953093	0.0014469833	-1.4953093	0.0014469833
3.6	-1.598575	0.0017477287	-1.598575	0.0017477287	-1.598575	0.0017477287	-1.598575	0.0017477287	-1.598575	0.0017477287
3.7	-1.7032618	0.0020993421	-1.7032618	0.0020993421	-1.7032618	0.0020993421	-1.7032618	0.0020993421	-1.7032618	0.0020993421
3.8	-1.808974	0.00250859	-1.808974	0.00250859	-1.808974	0.00250859	-1.808974	0.00250859	-1.808974	0.00250859
3.9	-1.9153008	0.0029829211	-1.9153008	0.0029829211	-1.9153008	0.002982921	-1.9153008	0.0029829211	-1.9153008	0.0029829211
4	-2.0218109	0.0035302059	-2.0218109	0.0035302059	-2.0218109	0.0035302059	-2.0218109	0.0035302059	-2.0218109	0.0035302059
4.1	-2.1280593	0.0041586223	-2.1280593	0.0041586223	-2.1280593	0.0041586223	-2.1280593	0.0041586223	-2.1280593	0.0041586223
4.2	-2.2335984	0.0048768956	-2.2335984	0.0048768956	-2.2335984	0.0048768955	-2.2335984	0.0048768955	-2.2335984	0.0048768956
4.3	-2.3379803	0.0056946633	-2.3379803	0.0056946633	-2.3379803	0.0056946633	-2.3379803	0.0056946633	-2.3379803	0.0056946633
4.4	-2.4407539	0.0066224998	-2.4407539	0.0066224998	-2.4407539	0.0066224997	-2.4407539	0.0066224997	-2.4407539	0.0066224997
4.5	-2.5414676	0.0076714761	-2.5414676	0.0076714761	-2.5414676	0.007671476	-2.5414676	0.007671476	-2.5414676	0.007671476
4.6	-2.6396789	0.0088527286	-2.6396789	0.0088527286	-2.6396789	0.0088527285	-2.6396789	0.0088527286	-2.6396789	0.0088527286
4.7	-2.7349598	0.010177591	-2.7349598	0.010177591	-2.7349598	0.010177591	-2.7349598	0.010177591	-2.7349598	0.010177591
4.8	-2.8268896	0.0116582	-2.8268896	0.0116582	-2.8268896	0.0116582	-2.8268896	0.0116582	-2.8268896	0.0116582
4.9	-2.9150493	0.013307825	-2.9150493	0.013307825	-2.9150493	0.013307825	-2.9150493	0.013307825	-2.9150493	0.013307825
5	-2.9990297	0.015140379	-2.9990297	0.015140379	-2.9990297	0.015140379	-2.9990297	0.015140379	-2.9990297	0.015140379
5.1	-3.0784509	0.017169548	-3.0784509	0.017169548	-3.0784509	0.017169548	-3.0784509	0.017169548	-3.0784509	0.017169548
5.2	-3.1529707	0.019408532	-3.1529707	0.019408532	-3.1529707	0.019408532	-3.1529707	0.019408532	-3.1529707	0.019408532
5.3	-3.2222695	0.021870773	-3.2222695	0.021870773	-3.2222695	0.021870773	-3.2222695	0.021870773	-3.2222695	0.021870773
5.4	-3.286032	0.024570778	-3.286032	0.024570778	-3.286032	0.024570778	-3.286032	0.024570778	-3.286032	0.024570778
5.5	-3.343952	0.027523896	-3.343952	0.027523896	-3.343952	0.027523896	-3.343952	0.027523896	-3.343952	0.027523896
5.6	-3.39576	0.030745068	-3.39576	0.030745068	-3.39576	0.030745068	-3.39576	0.030745068	-3.39576	0.030745068
5.7	-3.4412434	0.034247901	-3.4412434	0.034247901	-3.4412434	0.034247901	-3.4412434	0.034247901	-3.4412434	0.034247901
5.8	-3.4802333	0.038045165	-3.4802333	0.038045165	-3.4802333	0.038045165	-3.4802333	0.038045165	-3.4802333	0.038045165
5.9	-3.5125729	0.042150119	-3.5125729	0.042150119	-3.5125729	0.042150119	-3.5125729	0.042150119	-3.5125729	0.042150119
6	-3.5381081	0.046576933	-3.5381081	0.046576933	-3.5381081	0.046576932	-3.5381081	0.046576932	-3.5381081	0.046576932
6.1	-3.5567136	0.051339421	-3.5567136	0.051339421	-3.5567136	0.051339421	-3.5567136	0.051339421	-3.5567136	0.051339421
6.2	-3.5683266	0.056449359	-3.5683266	0.056449359	-3.5683266	0.056449359	-3.5683266	0.056449359	-3.5683266	0.056449359
6.3	-3.5729462	0.061916297	-3.5729462	0.061916298	-3.5729462	0.061916297	-3.5729462	0.061916297	-3.5729462	0.061916297
6.4	-3.5705976	0.067749072	-3.5705976	0.067749072	-3.5705976	0.067749072	-3.5705976	0.067749071	-3.5705976	0.067749071
6.5	-3.5613049	0.073957089	-3.5613049	0.07395709	-3.5613049	0.073957089	-3.5613049	0.073957089	-3.5613049	0.073957089
6.6	-3.5451048	0.080549599	-3.5451048	0.080549599	-3.5451048	0.080549599	-3.5451048	0.080549598	-3.5451048	0.080549598
6.7	-3.522085	0.087533541	-3.522085	0.087533541	-3.522085	0.087533541	-3.522085	0.08753354	-3.522085	0.087533541
6.8	-3.4924002	0.094912388	-3.4924002	0.094912389	-3.4924002	0.094912389	-3.4924002	0.094912388	-3.4924002	0.094912388
6.9	-3.4562457	0.10268728	-3.4562457	0.10268728	-3.4562457	0.10268728	-3.4562457	0.10268728	-3.4562457	0.10268728
7	-3.4138192	0.11085898	-3.4138192	0.11085898	-3.4138192	0.11085898	-3.4138192	0.11085898	-3.4138192	0.11085898
7.1	-3.3653155	0.11942815	-3.3653155	0.11942815	-3.3653155	0.11942815	-3.3653155	0.11942815	-3.3653155	0.11942815
7.2	-3.3109581	0.12839334	-3.3109581	0.12839335	-3.3109581	0.12839334	-3.3109581	0.12839334	-3.3109581	0.12839334
7.3	-3.2510263	0.13774904	-3.2510263	0.13774905	-3.2510263	0.13774905	-3.2510263	0.13774904	-3.2510263	0.13774904
7.4	-3.1858451	0.14748591	-3.1858451	0.14748591	-3.1858451	0.14748591	-3.1858451	0.1474859	-3.1858451	0.1474859
7.5	-3.1157492	0.15759282	-3.1157492	0.15759282	-3.1157492	0.15759282	-3.1157492	0.15759282	-3.1157492	0.15759282
7.6	-3.0410633	0.16805818	-3.0410633	0.16805818	-3.0410633	0.16805818	-3.0410633	0.16805818	-3.0410633	0.16805818
7.7	-2.9621179	0.17886869	-2.9621179	0.17886869	-2.9621179	0.17886869	-2.9621179	0.17886868	-2.9621179	0.17886869
7.8	-2.8792765	0.19000716	-2.8792765	0.19000716	-2.8792765	0.19000716	-2.8792765	0.19000716	-2.8792765	0.19000716
7.9	-2.7929397	0.20145188	-2.7929397	0.20145188	-2.7929397	0.20145188	-2.7929397	0.20145188	-2.7929397	0.20145188
8	-2.7035211	0.21317813	-2.7035211	0.21317813	-2.7035211	0.21317813	-2.7035211	0.21317812	-2.7035211	0.21317812
8.1	-2.6114241	0.22515985	-2.6114241	0.22515985	-2.6114241	0.22515985	-2.6114241	0.22515985	-2.6114241	0.22515985
8.2	-2.5170435	0.23736952	-2.5170435	0.23736952	-2.5170435	0.23736952	-2.5170435	0.23736952	-2.5170435	0.23736952
8.3	-2.4207834	0.24977646	-2.4207834	0.24977646	-2.4207834	0.24977646	-2.4207834	0.24977645	-2.4207834	0.24977646
8.4	-2.3230658	0.26234581	-2.3230658	0.26234581	-2.3230658	0.26234581	-2.3230658	0.26234581	-2.3230658	0.26234581
8.5	-2.224319	0.27503936	-2.224319	0.27503937	-2.224319	0.27503937	-2.224319	0.27503936	-2.224319	0.27503936
8.6	-2.124962	0.28781692	-2.124962	0.28781692	-2.124962	0.28781692	-2.124962	0.28781692	-2.124962	0.28781692
8.7	-2.0254	0.30063661	-2.0254	0.30063661	-2.0254	0.30063661	-2.0254	0.3006366	-2.0254	0.30063661
8.8	-1.9260325	0.31345408	-1.9260325	0.31345408	-1.9260325	0.31345409	-1.9260325	0.31345408	-1.9260325	0.31345408
8.9	-1.8272562	0.32622203	-1.8272562	0.32622203	-1.8272562	0.32622203	-1.8272562	0.32622202	-1.8272562	0.32622203
9	-1.7294597	0.3388907	-1.7294597	0.3388907	-1.7294597	0.3388907	-1.7294597	0.33889069	-1.7294597	0.3388907
9.1	-1.6330165	0.35140866	-1.6330165	0.35140866	-1.6330165	0.35140866	-1.6330165	0.35140865	-1.6330165	0.35140866
9.2	-1.5382863	0.36372269	-1.5382863	0.36372269	-1.5382863	0.3637227	-1.5382863	0.36372269	-1.5382863	0.36372269
9.3	-1.4456183	0.37577733	-1.4456183	0.37577733	-1.4456183	0.37577733	-1.4456183	0.37577732	-1.4456183	0.37577733
9.4	-1.3553475	0.3875153	-1.3553475	0.38751529	-1.3553475	0.3875153	-1.3553475	0.38751529	-1.3553475	0.38751529
9.5	-1.2677846	0.39887888	-1.2677846	0.39887888	-1.2677846	0.39887888	-1.2677846	0.39887887	-1.2677846	0.39887888
9.6	-1.1832137	0.40981046	-1.1832137	0.40981046	-1.1832137	0.40981046	-1.1832137	0.40981045	-1.1832137	0.40981046
9.7	-1.1019021	0.42025144	-1.1019021	0.42025143	-1.1019021	0.42025144	-1.1019021	0.42025143	-1.1019021	0.42025144
9.8	-1.0241086	0.43014095	-1.0241086	0.43014095	-1.0241086	0.43014095	-1.0241086	0.43014094	-1.0241086	0.43014095
9.9	-0.9500778	0.43941681	-0.9500778	0.4394168	-0.9500778	0.43941681	-0.9500778	0.4394168	-0.9500778	0.43941681
10	-0.88002219	0.44801833	-0.88002219	0.44801833	-0.88002219	0.44801833	-0.88002219	0.44801833	-0.88002219	0.44801833
10.1	-0.8141152	0.45588799	-0.8141152	0.45588798	-0.8141152	0.45588799	-0.8141152	0.45588798	-0.8141152	0.45588799
10.2	-0.75250474	0.46296963	-0.75250474	0.46296963	-0.75250474	0.46296963	-0.75250474	0.46296963	-0.75250474	0.46296963
10.3	-0.69533221	0.46920552	-0.69533221	0.46920551	-0.69533221	0.46920551	-0.69533221	0.46920551	-0.69533221	0.46920552
10.4	-0.64273234	0.47453624	-0.64273234	0.47453624	-0.64273234	0.47453624	-0.64273234	0.47453624	-0.64273234	0.47453625
10.5	-0.59481207	0.47890479	-0.59481207	0.47890478	-0.59481207	0.47890478	-0.59481207	0.47890478	-0.59481207	0.47890479
10.6	-0.5516335	0.48226034	-0.5516335	0.48226033	-0.5516335	0.48226033	-0.5516335	0.48226034	-0.5516335	0.48226035
10.7	-0.51322283	0.48455736	-0.51322283	0.48455735	-0.51322283	0.48455735	-0.51322283	0.48455736	-0.51322283	0.48455737
10.8	-0.47959625	0.48575086	-0.47959625	0.48575085	-0.47959625	0.48575085	-0.47959625	0.48575086	-0.47959625	0.48575086
10.9	-0.4507718	0.48579391	-0.4507718	0.4857939	-0.4507718	0.4857939	-0.4507718	0.48579391	-0.4507718	0.48579392
11	-0.42675282	0.48464131	-0.42675282	0.48464129	-0.42675282	0.48464129	-0.42675281	0.48464131	-0.42675282	0.48464131
11.1	-0.40750318	0.48225567	-0.40750318	0.48225566	-0.40750318	0.48225566	-0.40750318	0.48225568	-0.40750318	0.48225568
11.2	-0.39294515	0.47860904	-0.39294515	0.47860903	-0.39294515	0.47860903	-0.39294515	0.47860905	-0.39294515	0.47860905
11.3	-0.38298362	0.47367781	-0.38298362	0.4736778	-0.38298362	0.4736778	-0.38298362	0.47367782	-0.38298362	0.47367782
11.4	-0.37752863	0.46743732	-0.37752863	0.46743731	-0.37752863	0.46743731	-0.37752863	0.46743733	-0.37752863	0.46743733
11.5	-0.37649034	0.45986307	-0.37649034	0.45986306	-0.37649034	0.45986306	-0.37649034	0.45986309	-0.37649034	0.45986309
11.6	-0.37975415	0.4509378	-0.37975415	0.45093778	-0.37975415	0.45093778	-0.37975415	0.45093782	-0.37975415	0.45093781
11.7	-0.38716728	0.44065623	-0.38716728	0.44065622	-0.38716728	0.44065621	-0.38716728	0.44065625	-0.38716728	0.44065625
11.8	-0.39855367	0.42902189	-0.39855367	0.42902187	-0.39855367	0.42902187	-0.39855367	0.42902191	-0.39855367	0.4290219
11.9	-0.41373988	0.41603977	-0.41373988	0.41603975	-0.41373988	0.41603975	-0.41373988	0.4160398	-0.41373988	0.41603979
12	-0.43256244	0.40171399	-0.43256244	0.40171397	-0.43256244	0.40171397	-0.43256244	0.40171403	-0.43256244	0.40171401
12.1	-0.45485058	0.38605344	-0.45485058	0.38605342	-0.45485058	0.38605342	-0.45485058	0.38605348	-0.45485058	0.38605346
12.2	-0.48040746	0.36907885	-0.48040746	0.36907883	-0.48040746	0.36907883	-0.48040746	0.36907889	-0.48040746	0.36907887
12.3	-0.5090133	0.35082288	-0.5090133	0.35082286	-0.5090133	0.35082286	-0.5090133	0.35082293	-0.5090133	0.3508229
12.4	-0.54044644	0.33132321	-0.54044644	0.33132319	-0.54044644	0.33132319	-0.54044644	0.33132327	-0.54044644	0.33132323
12.5	-0.57449787	0.31061704	-0.57449787	0.31061702	-0.57449787	0.31061702	-0.57449787	0.3106171	-0.57449787	0.31061706
12.6	-0.61096467	0.28874354	-0.61096467	0.28874351	-0.61096467	0.28874352	-0.61096467	0.2887436	-0.61096467	0.28874356
12.7	-0.64963345	0.26575095	-0.64963345	0.26575093	-0.64963345	0.26575094	-0.64963345	0.26575102	-0.64963345	0.26575097
12.8	-0.69027526	0.2416998	-0.69027526	0.24169978	-0.69027526	0.24169978	-0.69027526	0.24169987	-0.69027526	0.24169982
12.9	-0.7326576	0.21665831	-0.73265759	0.21665829	-0.7326576	0.21665829	-0.73265759	0.21665839	-0.7326576	0.21665832
13	-0.7765587	0.19069593	-0.7765587	0.19069591	-0.7765587	0.19069592	-0.7765587	0.19069602	-0.7765587	0.19069595
13.1	-0.82176895	0.16388239	-0.82176895	0.16388238	-0.82176895	0.16388239	-0.82176895	0.16388249	-0.82176895	0.16388241
13.2	-0.86808095	0.1362927	-0.86808095	0.13629269	-0.86808095	0.1362927	-0.86808095	0.1362928	-0.86808095	0.13629272
13.3	-0.91528275	0.1080114	-0.91528275	0.10801139	-0.91528275	0.10801141	-0.91528275	0.10801151	-0.91528275	0.10801142
13.4	-0.96316198	0.079130958	-0.96316198	0.079130954	-0.96316198	0.079130966	-0.96316198	0.079131072	-0.96316198	0.079130971
13.5	-1.011515	0.049746514	-1.011515	0.049746513	-1.011515	0.049746528	-1.011515	0.049746633	-1.011515	0.049746524
13.6	-1.0601505	0.019953287	-1.0601505	0.019953291	-1.0601505	0.019953308	-1.0601505	0.019953411	-1.0601505	0.019953295
13.7	-1.1088854	-0.010151253	-1.1088854	-0.010151244	-1.1088854	-0.010151225	-1.1088854	-0.010151124	-1.1088854	-0.010151249
13.8	-1.1575413	-0.040464295	-1.1575413	-0.04046428	-1.1575413	-0.04046426	-1.1575413	-0.040464162	-1.1575413	-0.040464294
13.9	-1.2059457	-0.070877951	-1.2059457	-0.070877931	-1.2059457	-0.070877908	-1.2059457	-0.070877815	-1.2059457	-0.070877954
14	-1.2539356	-0.10128224	-1.2539356	-0.10128222	-1.2539356	-0.10128219	-1.2539356	-0.1012821	-1.2539356	-0.10128225
14.1	-1.3013584	-0.13156694	-1.3013584	-0.13156691	-1.3013584	-0.13156688	-1.3013584	-0.1315668	-1.3013584	-0.13156696
14.2	-1.3480698	-0.16162085	-1.3480698	-0.16162081	-1.3480698	-0.16162078	-1.3480698	-0.16162071	-1.3480698	-0.16162087
14.3	-1.393934	-0.19133096	-1.393934	-0.19133091	-1.393934	-0.19133088	-1.393934	-0.19133082	-1.393934	-0.19133099
14.4	-1.4388267	-0.22058369	-1.4388267	-0.22058363	-1.4388267	-0.2205836	-1.4388267	-0.22058355	-1.4388267	-0.22058372
14.5	-1.4826359	-0.24926679	-1.4826359	-0.24926672	-1.4826359	-0.24926669	-1.4826359	-0.24926665	-1.4826359	-0.24926682
14.6	-1.5252598	-0.27726905	-1.5252598	-0.27726897	-1.5252598	-0.27726894	-1.5252598	-0.27726892	-1.5252598	-0.2772691
14.7	-1.5666022	-0.30447853	-1.5666022	-0.30447845	-1.5666022	-0.30447842	-1.5666022	-0.30447841	-1.5666022	-0.30447859
14.8	-1.6065737	-0.33078284	-1.6065737	-0.33078274	-1.6065737	-0.33078271	-1.6065737	-0.33078272	-1.6065737	-0.3307829
14.9	-1.6450974	-0.3560728	-1.6450974	-0.35607269	-1.6450974	-0.35607266	-1.6450974	-0.35607269	-1.6450974	-0.35607287
15	-1.6821123	-0.38024571	-1.6821123	-0.38024559	-1.6821123	-0.38024556	-1.6821123	-0.38024561	-1.6821123	-0.38024579
15.1	-1.7175686	-0.40320379	-1.7175686	-0.40320367	-1.7175686	-0.40320365	-1.7175686	-0.40320371	-1.7175686	-0.40320389
15.2	-1.7514206	-0.42484955	-1.7514206	-0.42484942	-1.7514206	-0.4248494	-1.7514206	-0.42484949	-1.7514206	-0.42484966
15.3	-1.7836248	-0.44508449	-1.7836248	-0.44508434	-1.7836248	-0.44508433	-1.7836248	-0.44508444	-1.7836248	-0.4450846
15.4	-1.8141469	-0.46381443	-1.8141469	-0.46381427	-1.8141469	-0.46381426	-1.8141469	-0.4638144	-1.8141469	-0.46381455
15.5	-1.8429684	-0.48095606	-1.8429684	-0.48095589	-1.8429684	-0.48095589	-1.8429684	-0.48095605	-1.8429684	-0.48095619
15.6	-1.8700841	-0.49643675	-1.8700841	-0.49643657	-1.8700841	-0.49643658	-1.8700841	-0.49643677	-1.8700841	-0.49643689
15.7	-1.8954936	-0.51018745	-1.8954936	-0.51018727	-1.8954936	-0.51018728	-1.8954936	-0.5101875	-1.8954936	-0.5101876
15.8	-1.9191945	-0.5221375	-1.9191945	-0.5221373	-1.9191945	-0.52213733	-1.9191945	-0.52213758	-1.9191945	-0.52213766
15.9	-1.9411879	-0.53221871	-1.9411879	-0.5322185	-1.9411879	-0.53221855	-1.9411879	-0.53221882	-1.9411879	-0.53221888
16	-1.9614864	-0.54037503	-1.9614864	-0.54037482	-1.9614864	-0.54037487	-1.9614864	-0.54037517	-1.9614864	-0.5403752
16.1	-1.9801171	-0.54656637	-1.9801171	-0.54656616	-1.9801171	-0.54656623	-1.9801171	-0.54656656	-1.9801171	-0.54656656
16.2	-1.9971128	-0.55076172	-1.9971128	-0.5507615	-1.9971128	-0.55076159	-1.9971128	-0.55076194	-1.9971128	-0.55076191
16.3	-2.012504	-0.55292962	-2.012504	-0.5529294	-2.012504	-0.55292951	-2.012504	-0.5529299	-2.012504	-0.55292982
16.4	-2.0263183	-0.55303811	-2.0263183	-0.55303788	-2.0263183	-0.55303801	-2.0263183	-0.55303842	-2.0263183	-0.55303831
16.5	-2.038589	-0.55106472	-2.038589	-0.5510645	-2.038589	-0.55106464	-2.038589	-0.55106508	-2.038589	-0.55106492
16.6	-2.049361	-0.54700512	-2.049361	-0.5470049	-2.049361	-0.54700506	-2.049361	-0.54700553	-2.049361	-0.54700532
16.7	-2.058687	-0.54086965	-2.058687	-0.54086944	-2.058687	-0.54086962	-2.058687	-0.54087012	-2.058687	-0.54086986
16.8	-2.066618	-0.53267193	-2.066618	-0.53267172	-2.066618	-0.53267193	-2.066618	-0.53267245	-2.066618	-0.53267213
16.9	-2.073199	-0.52242311	-2.073199	-0.52242292	-2.073199	-0.52242314	-2.073199	-0.52242369	-2.073199	-0.52242331
17	-2.0784748	-0.51013891	-2.0784748	-0.51013873	-2.0784748	-0.51013898	-2.0784748	-0.51013954	-2.0784748	-0.51013911
17.1	-2.082497	-0.49585087	-2.082497	-0.4958507	-2.082497	-0.49585098	-2.082497	-0.49585156	-2.082497	-0.49585106
17.2	-2.0853243	-0.47960829	-2.0853243	-0.47960814	-2.0853243	-0.47960844	-2.0853243	-0.47960903	-2.0853243	-0.47960847
17.3	-2.0870162	-0.46146844	-2.0870162	-0.46146831	-2.0870162	-0.46146862	-2.0870162	-0.46146923	-2.0870162	-0.4614686
17.4	-2.0876259	-0.44148674	-2.0876259	-0.44148664	-2.0876259	-0.44148697	-2.0876259	-0.44148759	-2.0876259	-0.44148688
17.5	-2.0872019	-0.41971842	-2.0872019	-0.41971833	-2.0872019	-0.41971869	-2.0872019	-0.41971932	-2.0872019	-0.41971854
17.6	-2.0857946	-0.39622889	-2.0857946	-0.39622884	-2.0857946	-0.39622922	-2.0857946	-0.39622985	-2.0857946	-0.39622899
17.7	-2.0834594	-0.37110013	-2.0834594	-0.37110011	-2.0834594	-0.3711005	-2.0834594	-0.37110113	-2.0834594	-0.3711002
17.8	-2.0802536	-0.34442519	-2.0802536	-0.34442521	-2.0802536	-0.34442562	-2.0802536	-0.34442624	-2.0802536	-0.34442523
17.9	-2.0762302	-0.31629782	-2.0762302	-0.31629788	-2.0762302	-0.3162983	-2.0762302	-0.31629892	-2.0762302	-0.31629783
18	-2.0714358	-0.28680905	-2.0714358	-0.28680915	-2.0714358	-0.28680958	-2.0714358	-0.28681018	-2.0714358	-0.28680902
18.1	-2.0659149	-0.25605385	-2.0659149	-0.25605399	-2.0659149	-0.25605443	-2.0659149	-0.25605501	-2.0659149	-0.25605378
18.2	-2.0597144	-0.22413869	-2.0597144	-0.22413888	-2.0597144	-0.22413932	-2.0597145	-0.22413988	-2.0597144	-0.22413857
18.3	-2.052883	-0.19118074	-2.052883	-0.19118098	-2.052883	-0.19118142	-2.052883	-0.19118195	-2.052883	-0.19118058
18.4	-2.045467	-0.15729997	-2.045467	-0.15730027	-2.045467	-0.15730069	-2.045467	-0.1573012	-2.045467	-0.15729975
18.5	-2.0375073	-0.12261363	-2.0375073	-0.12261399	-2.0375073	-0.1226144	-2.0375073	-0.12261487	-2.0375073	-0.12261337
18.6	-2.0290408	-0.087238532	-2.0290408	-0.087238949	-2.0290408	-0.087239338	-2.0290408	-0.087239769	-2.0290408	-0.08723821
18.7	-2.0201039	-0.051296678	-2.0201039	-0.051297157	-2.0201039	-0.05129752	-2.0201039	-0.051297906	-2.0201039	-0.051296298
18.8	-2.0107342	-0.014916711	-2.0107342	-0.014917254	-2.0107342	-0.014917583	-2.0107342	-0.01491792	-2.0107342	-0.01491627
18.9	-2.0009687	0.021770337	-2.0009687	0.021769729	-2.0009687	0.02176944	-2.0009687	0.021769158	-2.0009687	0.02177084
19	-1.9908403	0.058635433	-1.9908403	0.058634759	-1.9908403	0.058634518	-1.9908403	0.058634294	-1.9908403	0.058636
19.1	-1.980378	0.095551585	-1.980378	0.095550844	-1.980378	0.095550659	-1.980378	0.095550498	-1.980378	0.095552218
19.2	-1.969609	0.13239132	-1.969609	0.13239051	-1.969609	0.13239039	-1.969609	0.1323903	-1.969609	0.13239202
19.3	-1.9585607	0.16902612	-1.9585607	0.16902525	-1.9585607	0.1690252	-1.9585607	0.16902518	-1.9585606	0.16902689
19.4	-1.9472601	0.20532863	-1.9472602	0.20532769	-1.9472602	0.20532773	-1.9472601	0.20532778	-1.9472601	0.20532946
19.5	-1.9357327	0.2411743	-1.9357327	0.2411733	-1.9357327	0.24117342	-1.9357327	0.24117355	-1.9357327	0.2411752
19.6	-1.9240005	0.27644061	-1.9240005	0.27643954	-1.9240005	0.27643976	-1.9240005	0.27643998	-1.9240005	0.27644157
19.7	-1.9120837	0.31100625	-1.9120837	0.31100512	-1.9120837	0.31100544	-1.9120837	0.31100574	-1.9120837	0.31100727
19.8	-1.9000019	0.34475306	-1.9000019	0.34475188	-1.9000019	0.34475231	-1.9000019	0.3447527	-1.9000019	0.34475414
19.9	-1.8877748	0.37756913	-1.8877749	0.37756789	-1.8877748	0.37756845	-1.8877748	0.37756893	-1.8877748	0.37757026
20	-1.8754215	0.40934877	-1.8754215	0.40934749	-1.8754215	0.40934817	-1.8754215	0.40934875	-1.8754215	0.40934995
20.1	-1.8629591	0.43998895	-1.8629591	0.43998763	-1.8629591	0.43998845	-1.8629591	0.43998912	-1.8629591	0.43999018
20.2	-1.8504033	0.46938723	-1.8504034	0.46938587	-1.8504033	0.46938683	-1.8504033	0.4693876	-1.8504033	0.46938849
20.3	-1.8377694	0.49744522	-1.8377694	0.49744384	-1.8377694	0.49744495	-1.8377693	0.49744581	-1.8377693	0.49744652
20.4	-1.8250724	0.52407462	-1.8250724	0.52407322	-1.8250724	0.52407448	-1.8250724	0.52407544	-1.8250724	0.52407595
20.5	-1.8123275	0.54919834	-1.8123276	0.54919692	-1.8123275	0.54919834	-1.8123275	0.5491994	-1.8123275	0.54919968
20.6	-1.7995492	0.57274479	-1.7995492	0.57274337	-1.7995492	0.57274495	-1.7995491	0.57274611	-1.7995491	0.57274614
20.7	-1.786751	0.59464222	-1.786751	0.59464081	-1.786751	0.59464255	-1.7867509	0.59464381	-1.786751	0.59464356
20.8	-1.7739464	0.61482081	-1.7739464	0.61481941	-1.7739464	0.61482131	-1.7739463	0.61482267	-1.7739464	0.61482213
20.9	-1.7611489	0.63322116	-1.7611489	0.6332198	-1.7611489	0.63322186	-1.7611489	0.63322331	-1.7611489	0.63322246
21	-1.7483722	0.64979921	-1.7483722	0.64979789	-1.7483722	0.64980011	-1.7483722	0.64980165	-1.7483722	0.64980047
21.1	-1.7356297	0.66452109	-1.7356297	0.66451982	-1.7356297	0.66452219	-1.7356296	0.66452383	-1.7356297	0.6645223
21.2	-1.7229346	0.67735385	-1.7229347	0.67735265	-1.7229346	0.67735517	-1.7229346	0.6773569	-1.7229346	0.67735499
21.3	-1.7103007	0.68826342	-1.7103007	0.68826231	-1.7103007	0.68826496	-1.7103006	0.68826678	-1.7103007	0.68826448
21.4	-1.6977417	0.69722285	-1.6977417	0.69722183	-1.6977417	0.6972246	-1.6977416	0.69722651	-1.6977417	0.69722381
21.5	-1.6852715	0.70422124	-1.6852715	0.70422033	-1.6852715	0.70422322	-1.6852714	0.70422521	-1.6852715	0.70422209
21.6	-1.6729038	0.70926241	-1.6729038	0.70926163	-1.6729037	0.70926462	-1.6729037	0.70926668	-1.6729037	0.70926314
21.7	-1.6606523	0.71235446	-1.6606523	0.71235382	-1.6606523	0.71235689	-1.6606522	0.71235903	-1.6606523	0.71235504
21.8	-1.6485315	0.7135027	-1.6485315	0.71350221	-1.6485315	0.71350534	-1.6485314	0.71350755	-1.6485315	0.71350312
21.9	-1.6365563	0.7127144	-1.6365563	0.71271409	-1.6365563	0.71271726	-1.6365562	0.71271953	-1.6365563	0.71271464
22	-1.6247417	0.71000964	-1.6247417	0.71000952	-1.6247416	0.71001271	-1.6247416	0.71001504	-1.6247417	0.71000969
22.1	-1.6131019	0.70542499	-1.6131019	0.70542507	-1.6131019	0.70542825	-1.6131018	0.70543065	-1.613102	0.70542484
22.2	-1.6016513	0.69900545	-1.6016513	0.69900574	-1.6016513	0.69900889	-1.6016512	0.69901133	-1.6016513	0.69900507
22.3	-1.5904045	0.69079411	-1.5904045	0.69079463	-1.5904045	0.69079771	-1.5904044	0.6908002	-1.5904045	0.69079349
22.4	-1.5793772	0.68083164	-1.5793772	0.68083241	-1.5793772	0.68083539	-1.5793771	0.68083792	-1.5793772	0.68083077
22.5	-1.5685852	0.66916561	-1.5685852	0.66916664	-1.5685852	0.66916948	-1.5685851	0.66917205	-1.5685852	0.66916448
22.6	-1.5580433	0.65585799	-1.5580432	0.6558593	-1.5580432	0.65586197	-1.5580431	0.65586456	-1.5580433	0.65585659
22.7	-1.5477651	0.64098177	-1.5477651	0.64098335	-1.5477651	0.64098582	-1.547765	0.64098843	-1.5477652	0.64098008
22.8	-1.5377648	0.62461066	-1.5377648	0.62461253	-1.5377647	0.62461476	-1.5377647	0.62461738	-1.5377648	0.62460867
22.9	-1.5280572	0.60681407	-1.5280572	0.60681624	-1.5280571	0.60681819	-1.5280571	0.60682081	-1.5280572	0.60681178
23	-1.5186578	0.58766236	-1.5186577	0.58766484	-1.5186577	0.58766646	-1.5186577	0.58766909	-1.5186578	0.58765977
23.1	-1.5095809	0.5672352	-1.5095809	0.56723798	-1.5095809	0.56723924	-1.5095808	0.56724185	-1.509581	0.56723228
23.2	-1.500839	0.54562261	-1.5008389	0.54562571	-1.5008389	0.54562657	-1.5008389	0.54562916	-1.500839	0.54561939
23.3	-1.4924436	0.5229178	-1.4924435	0.52292122	-1.4924435	0.52292162	-1.4924435	0.52292418	-1.4924437	0.52291426
23.4	-1.4844072	0.49921018	-1.4844071	0.49921391	-1.4844071	0.49921382	-1.4844071	0.49921635	-1.4844072	0.49920632
23.5	-1.476743	0.47458628	-1.4767429	0.47459033	-1.4767429	0.47458972	-1.4767429	0.47459219	-1.4767431	0.47458213
23.6	-1.4694636	0.44913613	-1.4694636	0.44914048	-1.4694636	0.4491393	-1.4694636	0.44914171	-1.4694637	0.44913167
23.7	-1.4625792	0.42295655	-1.4625791	0.4229612	-1.4625791	0.42295942	-1.4625791	0.42296176	-1.4625793	0.42295181
23.8	-1.4560977	0.39614782	-1.4560976	0.39615276	-1.4560976	0.39615034	-1.4560976	0.3961526	-1.4560978	0.39614281
23.9	-1.4500271	0.36880782	-1.450027	0.36881304	-1.450027	0.36880994	-1.450027	0.36881211	-1.4500272	0.36880256
24	-1.4443767	0.34103046	-1.4443766	0.34103594	-1.4443767	0.34103214	-1.4443767	0.3410342	-1.4443768	0.34102496
24.1	-1.4391557	0.31290885	-1.4391556	0.31291457	-1.4391556	0.31291005	-1.4391557	0.31291198	-1.4391558	0.31290314
24.2	-1.4343709	0.28453829	-1.4343708	0.28454423	-1.4343708	0.28453895	-1.4343709	0.28454075	-1.434371	0.28453239
24.3	-1.430026	0.25601528	-1.4300259	0.25602142	-1.430026	0.25601537	-1.430026	0.25601701	-1.4300261	0.25600923
24.4	-1.4261237	0.22743433	-1.4261236	0.22744064	-1.4261237	0.22743381	-1.4261237	0.22743528	-1.4261238	0.22742816
24.5	-1.4226675	0.19888645	-1.4226673	0.19889291	-1.4226674	0.19888527	-1.4226675	0.19888656	-1.4226676	0.19888019
24.6	-1.4196616	0.17046024	-1.4196615	0.1704668	-1.4196616	0.17045837	-1.4196617	0.17045945	-1.4196617	0.17045393
24.7	-1.4171088	0.14224294	-1.4171087	0.14224958	-1.4171088	0.14224035	-1.4171089	0.1422412	-1.417109	0.14223662
24.8	-1.4150085	0.11431959	-1.4150084	0.11432627	-1.4150085	0.11431625	-1.4150086	0.11431686	-1.4150087	0.11431332
24.9	-1.4133577	0.086771742	-1.4133575	0.086778413	-1.4133577	0.086767632	-1.4133578	0.086767967	-1.4133578	0.086765558
25	-1.4121534	0.059677699	-1.4121532	0.059684323	-1.4121534	0.059672795	-1.4121535	0.059672839	-1.4121535	0.059671652
25.1	-1.411394	0.03311373	-1.4113938	0.033120261	-1.411394	0.033108017	-1.4113941	0.033107747	-1.4113941	0.033107874
25.2	-1.4110775	0.0071536555	-1.4110773	0.0071600463	-1.4110775	0.0071471251	-1.4110777	0.0071465174	-1.4110776	0.0071480449
25.3	-1.4111991	-0.01813351	-1.4111989	-0.01812731	-1.4111991	-0.018140862	-1.4111993	-0.018141833	-1.4111992	-0.018138819
25.4	-1.4117507	-0.042684963	-1.4117506	-0.042679005	-1.4117508	-0.042693133	-1.411751	-0.042694492	-1.4117509	-0.042689912
25.5	-1.4127236	-0.066442275	-1.4127234	-0.066436613	-1.4127237	-0.066451253	-1.4127239	-0.066453027	-1.4127237	-0.066446805
25.6	-1.4141098	-0.089348359	-1.4141097	-0.089343046	-1.4141099	-0.089358128	-1.4141102	-0.089360344	-1.4141099	-0.08935241
25.7	-1.4159025	-0.11134748	-1.4159023	-0.11134257	-1.4159026	-0.11135802	-1.4159028	-0.1113607	-1.4159026	-0.11135099
25.8	-1.4180928	-0.13238908	-1.4180927	-0.13238464	-1.4180929	-0.13240035	-1.4180932	-0.13240353	-1.4180928	-0.13239199
25.9	-1.4206689	-0.15243103	-1.4206688	-0.15242711	-1.4206691	-0.152443	-1.4206693	-0.1524467	-1.420669	-0.15243328
26	-1.4236173	-0.17143798	-1.4236172	-0.17143463	-1.4236175	-0.17145059	-1.4236178	-0.17145485	-1.4236174	-0.17143951
26.1	-1.4269249	-0.18937633	-1.4269248	-0.18937362	-1.426925	-0.18938953	-1.4269254	-0.18939437	-1.4269249	-0.18937709
26.2	-1.4305798	-0.20621203	-1.4305797	-0.20621001	-1.43058	-0.20622577	-1.4305803	-0.2062312	-1.4305798	-0.20621196
26.3	-1.43457	-0.22191426	-1.43457	-0.22191298	-1.4345702	-0.22192845	-1.4345706	-0.22193452	-1.43457	-0.2219133
26.4	-1.4388811	-0.23646084	-1.438881	-0.23646036	-1.4388813	-0.2364754	-1.4388817	-0.23648212	-1.4388811	-0.23645894
26.5	-1.4434964	-0.24983871	-1.4434965	-0.24983909	-1.4434967	-0.24985357	-1.4434971	-0.24986097	-1.4434964	-0.24983584
26.6	-1.4483994	-0.26203849	-1.4483994	-0.26203977	-1.4483997	-0.26205354	-1.4484001	-0.26206163	-1.4483994	-0.26203459
26.7	-1.4535744	-0.27304938	-1.4535745	-0.2730516	-1.4535747	-0.27306452	-1.4535751	-0.27307333	-1.4535744	-0.27304441
26.8	-1.4590066	-0.28286073	-1.4590067	-0.28286395	-1.4590069	-0.28287586	-1.4590073	-0.28288539	-1.4590066	-0.28285467
26.9	-1.4646801	-0.29146841	-1.4646802	-0.29147266	-1.4646805	-0.2914834	-1.4646809	-0.29149368	-1.46468	-0.29146123
27	-1.4705772	-0.2988782	-1.4705773	-0.29888352	-1.4705775	-0.29889294	-1.4705779	-0.29890397	-1.470577	-0.29886988
27.1	-1.4766794	-0.30510201	-1.4766795	-0.30510843	-1.4766797	-0.30511636	-1.4766801	-0.30512815	-1.4766792	-0.30509252
27.2	-1.4829691	-0.31015104	-1.4829693	-0.31015858	-1.4829694	-0.31016488	-1.4829699	-0.31017743	-1.4829689	-0.31014039
27.3	-1.4894298	-0.31403414	-1.48943	-0.31404283	-1.4894301	-0.31404733	-1.4894306	-0.31406064	-1.4894296	-0.31402233
27.4	-1.4960449	-0.31676298	-1.4960451	-0.31677283	-1.4960452	-0.31677538	-1.4960457	-0.31678944	-1.4960446	-0.31675
27.5	-1.5027969	-0.31835771	-1.5027972	-0.31836873	-1.5027972	-0.31836919	-1.5027977	-0.31838398	-1.5027966	-0.3183436
27.6	-1.5096675	-0.31884624	-1.5096678	-0.31885843	-1.5096679	-0.31885664	-1.5096683	-0.31887215	-1.5096672	-0.31883101
27.7	-1.516639	-0.31825768	-1.5166393	-0.31827104	-1.5166393	-0.31826687	-1.5166398	-0.31828308	-1.5166386	-0.31824138
27.8	-1.5236944	-0.31661794	-1.5236948	-0.31663245	-1.5236947	-0.31662577	-1.5236951	-0.31664264	-1.523694	-0.3166006
27.9	-1.5308174	-0.31395207	-1.5308178	-0.31396772	-1.5308177	-0.31395841	-1.5308181	-0.3139759	-1.530817	-0.31393375
28	-1.5379915	-0.31029045	-1.537992	-0.3103072	-1.5379919	-0.31029516	-1.5379922	-0.31031322	-1.5379911	-0.31027121
28.1	-1.5452002	-0.30567096	-1.5452007	-0.30568878	-1.5452005	-0.30567391	-1.5452009	-0.30569249	-1.5451997	-0.30565088
28.2	-1.5524269	-0.3001347	-1.5524274	-0.30015353	-1.5524271	-0.30013575	-1.5524275	-0.30015479	-1.5524264	-0.30011386
28.3	-1.5596558	-0.29372027	-1.5596564	-0.29374007	-1.5596561	-0.29371932	-1.5596564	-0.29373874	-1.5596553	-0.29369876
28.4	-1.5668719	-0.28646321	-1.5668725	-0.28648392	-1.5668721	-0.28646014	-1.5668725	-0.28647988	-1.5668714	-0.28644115
28.5	-1.5740604	-0.27840065	-1.574061	-0.27842219	-1.5740606	-0.27839537	-1.5740609	-0.27841533	-1.5740598	-0.27837814
28.6	-1.5812068	-0.26957525	-1.5812075	-0.26959754	-1.581207	-0.26956765	-1.5812073	-0.26958774	-1.5812063	-0.26955242
28.7	-1.5882973	-0.26003372	-1.588298	-0.26005667	-1.5882974	-0.26002373	-1.5882976	-0.26004383	-1.5882967	-0.26001069
28.8	-1.5953183	-0.24982185	-1.5953191	-0.24984537	-1.5953184	-0.2498094	-1.5953186	-0.24982942	-1.5953177	-0.24979878
28.9	-1.602257	-0.23898187	-1.6022577	-0.23900584	-1.602257	-0.23896691	-1.6022571	-0.23898672	-1.6022563	-0.23895889
29	-1.6091006	-0.22755472	-1.6091013	-0.22757903	-1.6091005	-0.22753722	-1.6091007	-0.22755668	-1.6090999	-0.227532
29.1	-1.6158373	-0.21558403	-1.615838	-0.21560856	-1.6158372	-0.21556397	-1.6158372	-0.21558294	-1.6158366	-0.21556173
29.2	-1.622456	-0.20311684	-1.6224568	-0.20314145	-1.6224558	-0.20309421	-1.6224558	-0.20311255	-1.6224553	-0.20309512
29.3	-1.6289464	-0.19020047	-1.6289472	-0.19022503	-1.6289461	-0.1901753	-1.6289461	-0.19019285	-1.6289457	-0.19017951
29.4	-1.6352983	-0.17687943	-1.6352991	-0.17690379	-1.635298	-0.17685174	-1.6352979	-0.17686835	-1.6352976	-0.17685941
29.5	-1.6415018	-0.16319565	-1.6415026	-0.16321966	-1.6415014	-0.1631655	-1.6415013	-0.163181	-1.6415011	-0.16317675
29.6	-1.6475474	-0.14919118	-1.6475482	-0.14921469	-1.647547	-0.14915866	-1.6475468	-0.14917287	-1.6475468	-0.1491736
29.7	-1.653427	-0.13490985	-1.6534278	-0.13493268	-1.6534265	-0.13487505	-1.6534262	-0.13488778	-1.6534264	-0.13489375
29.8	-1.6591333	-0.12039594	-1.6591341	-0.12041794	-1.6591327	-0.12035898	-1.6591324	-0.12037006	-1.6591327	-0.12038153
29.9	-1.6646596	-0.10569195	-1.6646603	-0.10571293	-1.6646589	-0.10565297	-1.6646585	-0.10566221	-1.664659	-0.1056794
30	-1.6699987	-0.090837836	-1.6699994	-0.090857638	-1.6699979	-0.090796997	-1.6699975	-0.090804212	-1.6699982	-0.090827329
30.1	-1.6751438	-0.075872319	-1.6751444	-0.075890764	-1.6751429	-0.07582981	-1.6751424	-0.075834806	-1.6751433	-0.075864036
30.2	-1.680089	-0.060834117	-1.6800897	-0.060851026	-1.6800881	-0.060790145	-1.6800875	-0.06079273	-1.6800886	-0.060828231
30.3	-1.6848302	-0.045761699	-1.6848308	-0.045776897	-1.6848292	-0.045716492	-1.6848285	-0.045716478	-1.6848299	-0.045758377
30.4	-1.6893637	-0.030692167	-1.6893642	-0.03070548	-1.6893626	-0.030645975	-1.6893618	-0.030643175	-1.6893633	-0.030691566
30.5	-1.6936853	-0.015660774	-1.6936857	-0.015672028	-1.6936841	-0.015613863	-1.6936832	-0.015608095	-1.693685	-0.015663042
30.6	-1.6977908	-0.00070137215	-1.6977912	-0.00071039938	-1.6977896	-0.00065403142	-1.6977886	-0.00064511775	-1.6977906	-0.00070664599
30.7	-1.7016766	0.014153174	-1.7016769	0.01414654	-1.7016753	0.014200639	-1.7016742	0.014212869	-1.7016765	0.014144769
30.8	-1.7053406	0.028871288	-1.7053408	0.028867206	-1.7053392	0.028918554	-1.7053381	0.028934261	-1.7053406	0.02885964
30.9	-1.7087818	0.043423079	-1.708782	0.043421701	-1.7087804	0.04346981	-1.7087792	0.043489145	-1.7087819	0.043408094
31	-1.7119992	0.057780083	-1.7119992	0.057781553	-1.7119977	0.05782593	-1.7119964	0.05784903	-1.7119994	0.057761682
31.1	-1.7149909	0.071914668	-1.7149909	0.071919119	-1.7149894	0.071959269	-1.714988	0.07198626	-1.7149912	0.071892791
31.2	-1.7177553	0.085800145	-1.7177552	0.085807703	-1.7177538	0.085843129	-1.7177523	0.085874119	-1.7177557	0.085774751
31.3	-1.7202921	0.099411704	-1.7202918	0.09942248	-1.7202905	0.099452691	-1.7202889	0.099487772	-1.7202926	0.099382772
31.4	-1.7226021	0.11272696	-1.7226018	0.11274105	-1.7226006	0.11276556	-1.7225989	0.11280481	-1.7226028	0.11269449
31.5	-1.7246869	0.12572516	-1.7246864	0.12574266	-1.7246853	0.125761	-1.7246835	0.12580446	-1.7246877	0.12568918
31.6	-1.7265471	0.13838591	-1.7265465	0.13840688	-1.7265455	0.1384186	-1.7265436	0.1384663	-1.726548	0.13834646
31.7	-1.7281829	0.15068893	-1.7281821	0.15071343	-1.7281813	0.15071809	-1.7281793	0.15077004	-1.7281839	0.1506461
31.8	-1.7295952	0.16261562	-1.7295943	0.16264368	-1.7295937	0.16264086	-1.7295916	0.16269704	-1.7295963	0.16256949
31.9	-1.7307863	0.17415029	-1.7307853	0.17418193	-1.7307849	0.17417125	-1.7307827	0.1742316	-1.7307876	0.17410098
32	-1.7317597	0.18527964	-1.7317585	0.18531486	-1.7317583	0.18529596	-1.731756	0.18536041	-1.7317611	0.18522732
32.1	-1.7325179	0.1959908	-1.7325166	0.19602957	-1.7325166	0.19600213	-1.7325143	0.19607057	-1.7325195	0.19593562
32.2	-1.7330632	0.20627018	-1.7330617	0.20631246	-1.733062	0.2062762	-1.7330596	0.20634849	-1.7330649	0.20621236
32.3	-1.7333976	0.21610483	-1.733396	0.21615056	-1.7333965	0.21610524	-1.7333941	0.21618122	-1.7333995	0.21604459
32.4	-1.7335244	0.2254846	-1.7335226	0.22553369	-1.7335234	0.22547911	-1.7335209	0.22555855	-1.7335263	0.22542219
32.5	-1.7334479	0.23440246	-1.733446	0.2344548	-1.733447	0.23439082	-1.7334445	0.2344735	-1.73345	0.23433818
32.6	-1.7331729	0.24285255	-1.7331708	0.24290801	-1.7331721	0.24283453	-1.7331695	0.24292017	-1.7331751	0.24278668
32.7	-1.7327029	0.25082798	-1.7327006	0.2508864	-1.7327023	0.25080339	-1.7326997	0.25089169	-1.7327052	0.25076086
32.8	-1.7320413	0.25832124	-1.7320389	0.25838244	-1.7320409	0.25828991	-1.7320383	0.25838052	-1.7320437	0.25825322
32.9	-1.731192	0.26532665	-1.7311895	0.26539043	-1.7311918	0.26528847	-1.7311892	0.26538101	-1.7311945	0.2652581
33	-1.7301603	0.27184198	-1.7301576	0.27190811	-1.7301602	0.27179687	-1.7301576	0.27189093	-1.7301629	0.2717733
33.1	-1.7289517	0.27786717	-1.7289489	0.27793541	-1.7289519	0.27781509	-1.7289493	0.27791022	-1.7289544	0.27779877
33.2	-1.7275715	0.28340159	-1.7275686	0.28347165	-1.7275719	0.28334254	-1.7275694	0.28343827	-1.7275743	0.28333389
33.3	-1.7260243	0.28844306	-1.7260213	0.28851466	-1.7260249	0.28837711	-1.7260224	0.28847291	-1.7260271	0.28837651
33.4	-1.7243146	0.29298985	-1.7243114	0.29306268	-1.7243155	0.2929171	-1.724313	0.29301244	-1.7243174	0.29292492
33.5	-1.7224479	0.2970432	-1.7224447	0.29711691	-1.7224491	0.2969638	-1.7224468	0.2970581	-1.7224508	0.29698035
33.6	-1.7204308	0.30060735	-1.7204275	0.30068159	-1.7204322	0.30052149	-1.72043	0.30061416	-1.7204336	0.30054705
33.7	-1.7182694	0.30368695	-1.7182661	0.30376135	-1.7182711	0.30359491	-1.718269	0.30368532	-1.7182722	0.30362969
33.8	-1.7159694	0.306285	-1.7159661	0.30635917	-1.7159714	0.30618707	-1.7159695	0.30627459	-1.7159722	0.30623126
33.9	-1.7135362	0.30840357	-1.7135328	0.30847709	-1.7135385	0.30830012	-1.7135367	0.30838406	-1.713539	0.30835383
34	-1.7109756	0.31004657	-1.7109722	0.31011903	-1.7109782	0.309938	-1.7109766	0.3100177	-1.7109783	0.31000131
34.1	-1.7082944	0.3112211	-1.708291	0.31129207	-1.7082972	0.3111079	-1.7082958	0.31118265	-1.7082969	0.3111808
34.2	-1.7054994	0.3119359	-1.705496	0.31200493	-1.7055025	0.31181856	-1.7055013	0.31188766	-1.7055018	0.31190101
34.3	-1.7025972	0.31219854	-1.7025939	0.31226519	-1.7026006	0.31207764	-1.7025996	0.31214039	-1.7025995	0.31216953
34.4	-1.6995939	0.31201495	-1.6995907	0.31207876	-1.6995976	0.31189109	-1.6995968	0.31194677	-1.699596	0.31199223
34.5	-1.6964956	0.31139145	-1.6964925	0.31145197	-1.6964995	0.31126531	-1.6964991	0.31131321	-1.6964976	0.31137545
34.6	-1.6933091	0.31033709	-1.6933061	0.31039383	-1.6933133	0.31020936	-1.6933132	0.31024877	-1.6933109	0.31032819
34.7	-1.6900418	0.30886326	-1.6900389	0.30891578	-1.6900462	0.30873469	-1.6900464	0.30876493	-1.6900433	0.30886184
34.8	-1.6867005	0.30698131	-1.6866978	0.30702916	-1.6867052	0.30685269	-1.6867057	0.30687308	-1.6867018	0.3069877
34.9	-1.6832919	0.30470086	-1.6832894	0.30474358	-1.6832968	0.30457299	-1.6832978	0.30458289	-1.683293	0.30471534
35	-1.6798226	0.30203074	-1.6798203	0.30206789	-1.6798276	0.30190448	-1.679829	0.30190325	-1.6798233	0.3020536
35.1	-1.6762992	0.29898146	-1.6762972	0.2990126	-1.6763045	0.29885768	-1.6763062	0.29884473	-1.6762996	0.29901291
35.2	-1.6727291	0.29556603	-1.6727273	0.29559076	-1.6727344	0.29544562	-1.6727366	0.2954204	-1.6727291	0.29560625
35.3	-1.6691192	0.29179844	-1.6691178	0.29181636	-1.6691247	0.29168232	-1.6691274	0.29164431	-1.6691189	0.29184758
35.4	-1.6654766	0.28769151	-1.6654754	0.28770224	-1.6654821	0.28758058	-1.6654852	0.28752932	-1.6654759	0.28774965
35.5	-1.6618077	0.28325668	-1.6618069	0.28325986	-1.6618133	0.28315187	-1.6618169	0.28308695	-1.6618067	0.28332385
35.6	-1.6581195	0.27850585	-1.658119	0.27850115	-1.6581251	0.2784081	-1.6581292	0.27832915	-1.658118	0.27858204
35.7	-1.6544187	0.27345298	-1.6544186	0.2734401	-1.6544243	0.2733632	-1.6544289	0.27326994	-1.6544168	0.27353812
35.8	-1.6507123	0.26811357	-1.6507127	0.26809225	-1.6507179	0.26803267	-1.650723	0.26792487	-1.65071	0.26820754
35.9	-1.647007	0.26250281	-1.6470078	0.26247281	-1.6470125	0.26243167	-1.6470181	0.26230918	-1.6470042	0.26260542
36	-1.6433093	0.25663451	-1.6433105	0.25659563	-1.6433146	0.25657399	-1.6433208	0.25643675	-1.6433061	0.25674553
36.1	-1.6396258	0.25052207	-1.6396274	0.25047415	-1.6396309	0.250473	-1.6396376	0.250321	-1.639622	0.25064118
36.2	-1.6359629	0.24418005	-1.6359651	0.24412297	-1.6359678	0.24414323	-1.635975	0.24397657	-1.6359587	0.2443069
36.3	-1.6323271	0.23762459	-1.6323297	0.23755828	-1.6323317	0.23760076	-1.6323395	0.23741963	-1.6323224	0.23775875
36.4	-1.6287245	0.23087218	-1.6287276	0.23079661	-1.6287288	0.23086204	-1.6287371	0.2306667	-1.6287193	0.23101318
36.5	-1.625161	0.2239384	-1.6251647	0.22385357	-1.625165	0.22394258	-1.6251738	0.2237334	-1.6251555	0.22408569
36.6	-1.6216429	0.21683799	-1.6216471	0.21674398	-1.6216464	0.21685705	-1.6216558	0.2166345	-1.6216369	0.21699096
36.7	-1.6181761	0.20958602	-1.6181808	0.20948294	-1.6181791	0.20962048	-1.618189	0.20938512	-1.6181696	0.20974403
36.8	-1.6147663	0.20219868	-1.6147716	0.2020867	-1.6147688	0.20224896	-1.6147791	0.20200145	-1.6147594	0.202361
36.9	-1.6114188	0.19469273	-1.6114246	0.19457207	-1.6114208	0.19475917	-1.6114315	0.19450029	-1.6114115	0.19485861
37	-1.6081387	0.18708454	-1.6081451	0.18695547	-1.6081401	0.1871674	-1.6081513	0.186898	-1.608131	0.18725317
37.1	-1.6049313	0.17938972	-1.6049382	0.17925256	-1.6049321	0.17948916	-1.6049437	0.17921021	-1.6049232	0.17956024
37.2	-1.6018019	0.17162367	-1.6018093	0.17147881	-1.601802	0.17173976	-1.6018139	0.17145233	-1.6017935	0.17179517
37.3	-1.5987553	0.16380226	-1.5987632	0.16365013	-1.5987547	0.16393496	-1.598767	0.16364022	-1.5987466	0.16397379
37.4	-1.595796	0.15594174	-1.5958044	0.15578283	-1.5957946	0.15609092	-1.5958072	0.15579012	-1.595787	0.15611232
37.5	-1.5929279	0.1480582	-1.5929367	0.14789304	-1.5929257	0.14822362	-1.5929385	0.14791811	-1.5929187	0.14822683
37.6	-1.5901549	0.14016724	-1.5901643	0.13999643	-1.590152	0.14034854	-1.5901649	0.14003975	-1.5901456	0.14033288
37.7	-1.5874815	0.13228415	-1.5874912	0.13210832	-1.5874777	0.13248086	-1.5874908	0.13217033	-1.587472	0.13244575
37.8	-1.5849116	0.1244242	-1.5849217	0.12424405	-1.5849069	0.12463575	-1.5849201	0.12432507	-1.584902	0.12458068
37.9	-1.5824485	0.1166026	-1.582459	0.11641886	-1.582443	0.11682829	-1.5824561	0.11651915	-1.5824389	0.11675287
38	-1.580095	0.10883422	-1.5801058	0.10864769	-1.5800886	0.10907326	-1.5801016	0.10876739	-1.5800853	0.10897721
38.1	-1.5778536	0.10113363	-1.5778647	0.10094511	-1.5778463	0.1013851	-1.5778592	0.1010843	-1.577844	0.10126825
38.2	-1.5757272	0.093515215	-1.5757386	0.093325583	-1.575719	0.093778103	-1.5757317	0.093484211	-1.5757178	0.093640405
38.3	-1.5737189	0.085993259	-1.5737304	0.085803411	-1.5737098	0.086266425	-1.5737222	0.085981347	-1.5737096	0.086107956
38.4	-1.5718309	0.07858157	-1.5718426	0.078392442	-1.571821	0.078863774	-1.571833	0.078589446	-1.5718219	0.078684737
38.5	-1.5700648	0.071293215	-1.5700765	0.071105769	-1.570054	0.07158312	-1.5700655	0.071321495	-1.5700561	0.071383849
38.6	-1.5684216	0.064140744	-1.5684333	0.063955965	-1.5684099	0.064436924	-1.5684209	0.064189961	-1.5684132	0.064217883
38.7	-1.5669026	0.057136709	-1.5669143	0.056955601	-1.5668901	0.057437646	-1.5669004	0.057207307	-1.5668947	0.057199434
38.8	-1.5655096	0.050293745	-1.5655212	0.050117333	-1.5654964	0.05059783	-1.5655059	0.05038608	-1.5655023	0.050341181
38.9	-1.5642439	0.043623954	-1.5642553	0.043453281	-1.5642299	0.043929499	-1.5642387	0.043738289	-1.5642371	0.043655285
39	-1.5631058	0.037138271	-1.563117	0.036974382	-1.5630912	0.037443519	-1.563099	0.037274765	-1.5630998	0.037152743
39.1	-1.5620952	0.030846629	-1.5621061	0.030690566	-1.5620799	0.03114977	-1.5620867	0.031005334	-1.5620898	0.030843563
39.2	-1.5612117	0.024758833	-1.5612222	0.024611634	-1.5611958	0.025058008	-1.5612015	0.024939695	-1.5612071	0.02473763
39.3	-1.5604555	0.018885066	-1.5604656	0.018747763	-1.5604392	0.019178369	-1.5604437	0.01908792	-1.5604518	0.018845205
39.4	-1.559827	0.013235293	-1.5598365	0.013108909	-1.5598102	0.013520776	-1.5598134	0.01345986	-1.5598242	0.01317634
39.5	-1.5593255	0.0078181748	-1.5593344	0.0077037118	-1.5593084	0.0080938681	-1.5593102	0.0080640608	-1.5593237	0.0077397904
39.6	-1.5589497	0.0026408084	-1.558958	0.0025392396	-1.5589324	0.0029047387	-1.5589327	0.0029075031	-1.5589489	0.0025427531
39.7	-1.5586979	-0.0022903136	-1.5587054	-0.0023780507	-1.5586804	-0.0020401114	-1.5586791	-0.0020034373	-1.5586982	-0.0024081741
39.8	-1.5585688	-0.0069682338	-1.5585755	-0.0070412376	-1.5585513	-0.0067337135	-1.5585483	-0.0066619208	-1.5585703	-0.0071059267
39.9	-1.5585614	-0.011385696	-1.5585673	-0.011443104	-1.558544	-0.011168796	-1.5585393	-0.011060812	-1.5585641	-0.011543139
40	-1.5586745	-0.015536446	-1.5586794	-0.01557744	-1.5586572	-0.015339071	-1.5586508	-0.015193973	-1.5586784	-0.015713441
40.1	-1.5589058	-0.01941613	-1.5589096	-0.019439951	-1.5588888	-0.019240132	-1.5588804	-0.019057167	-1.5589109	-0.019612364
40.2	-1.5592524	-0.023021678	-1.5592551	-0.023027628	-1.5592358	-0.022868835	-1.5592255	-0.022647431	-1.5592589	-0.023236718
40.3	-1.5597118	-0.026349839	-1.5597133	-0.026337287	-1.5596957	-0.026221852	-1.5596834	-0.025961623	-1.5597196	-0.026583133
40.4	-1.5602818	-0.02939664	-1.560282	-0.029365024	-1.5602663	-0.029295128	-1.560252	-0.028995882	-1.5602909	-0.029647516
40.5	-1.5609602	-0.032158464	-1.5609592	-0.032107292	-1.5609455	-0.032084953	-1.5609292	-0.031746696	-1.5609707	-0.032426127
40.6	-1.5617443	-0.034633489	-1.5617419	-0.034562351	-1.5617305	-0.034589392	-1.561712	-0.034212345	-1.5617561	-0.034917025
40.7	-1.5626304	-0.036821757	-1.5626267	-0.036730331	-1.5626177	-0.036808355	-1.5625971	-0.036392957	-1.5626436	-0.037120136
40.8	-1.563615	-0.038723745	-1.5636098	-0.038611796	-1.5636034	-0.038742176	-1.5635807	-0.03828909	-1.5636296	-0.039035824
40.9	-1.5646948	-0.040339126	-1.5646881	-0.040206513	-1.5646845	-0.040390384	-1.5646596	-0.039900499	-1.5647107	-0.040663649
41	-1.5658669	-0.041667212	-1.5658587	-0.041513886	-1.565858	-0.041752138	-1.565831	-0.041226576	-1.5658841	-0.042002809
41.1	-1.5671279	-0.042708547	-1.5671182	-0.042534562	-1.5671206	-0.042827816	-1.5670915	-0.042267938	-1.5671464	-0.043053742
41.2	-1.5684741	-0.043465752	-1.5684627	-0.043271261	-1.5684683	-0.04361986	-1.5684372	-0.043027258	-1.5684937	-0.043818972
41.3	-1.569901	-0.043942584	-1.5698881	-0.043727846	-1.569897	-0.044131835	-1.5698638	-0.043508332	-1.5699218	-0.04430217
41.4	-1.5714046	-0.044142325	-1.5713901	-0.043907705	-1.5714025	-0.044366832	-1.5713674	-0.04371448	-1.5714265	-0.044506533
41.5	-1.5729814	-0.044067411	-1.5729653	-0.043813379	-1.5729813	-0.044327088	-1.5729443	-0.043648175	-1.5730043	-0.044434411
41.6	-1.5746276	-0.043720699	-1.5746099	-0.043447838	-1.5746295	-0.044015255	-1.5745907	-0.043312303	-1.5746515	-0.044088586
41.7	-1.5763391	-0.043106847	-1.5763199	-0.042815846	-1.5763432	-0.043435782	-1.5763028	-0.042711531	-1.5763639	-0.043473652
41.8	-1.5781115	-0.042232138	-1.5780908	-0.041923793	-1.5781179	-0.042594736	-1.5780759	-0.041852132	-1.578137	-0.042595848
41.9	-1.5799403	-0.041102977	-1.5799181	-0.040778189	-1.5799489	-0.041498309	-1.5799055	-0.04074049	-1.5799665	-0.04146154
42	-1.5818213	-0.039724839	-1.5817976	-0.039384617	-1.5818322	-0.040151759	-1.5817875	-0.039382063	-1.581848	-0.040076169
42.1	-1.5837505	-0.038102874	-1.5837255	-0.037748335	-1.5837639	-0.038560016	-1.5837181	-0.037781975	-1.5837776	-0.038444852
42.2	-1.5857239	-0.036243373	-1.5856975	-0.035875736	-1.5857397	-0.036729152	-1.5856929	-0.035946476	-1.5857512	-0.036573865
42.3	-1.587737	-0.034154324	-1.5877093	-0.033774907	-1.5877552	-0.034666947	-1.5877077	-0.03388349	-1.5877644	-0.034471203
42.4	-1.5897851	-0.031844423	-1.5897563	-0.031454631	-1.5898058	-0.032381894	-1.5897577	-0.031601635	-1.5898126	-0.032145585
42.5	-1.5918641	-0.029321734	-1.5918342	-0.028923064	-1.5918871	-0.029881855	-1.5918388	-0.029108891	-1.5918913	-0.0296051
42.6	-1.5939696	-0.026593552	-1.5939387	-0.026187593	-1.5939951	-0.027173925	-1.5939466	-0.026412472	-1.5939965	-0.026857073
42.7	-1.5960977	-0.023667542	-1.5960659	-0.023255967	-1.5961255	-0.02426557	-1.5960772	-0.023519945	-1.5961241	-0.023909208
42.8	-1.5982441	-0.020552713	-1.5982116	-0.020137271	-1.5982742	-0.021165624	-1.5982263	-0.020440205	-1.5982699	-0.020770581
42.9	-1.6004045	-0.017259103	-1.6003714	-0.016841605	-1.6004368	-0.017883965	-1.6003896	-0.017183156	-1.6004294	-0.017451311
43	-1.6025745	-0.01379658	-1.602541	-0.013378893	-1.602609	-0.014430316	-1.6025628	-0.013758527	-1.6025985	-0.013961361
43.1	-1.6047502	-0.010174201	-1.6047163	-0.0097582508	-1.6047868	-0.010813584	-1.6047417	-0.010175232	-1.604773	-0.01030988
43.2	-1.6069276	-0.0064007726	-1.6068935	-0.0059885411	-1.606966	-0.0070424365	-1.6069225	-0.006441932	-1.606949	-0.0065057796
43.3	-1.6091026	-0.0024858604	-1.6090685	-0.0020793703	-1.6091428	-0.0031263187	-1.6091012	-0.0025680302	-1.6091225	-0.0025587443
43.4	-1.6112715	0.0015600007	-1.6112375	0.0019587023	-1.6113133	0.00092431915	-1.6112738	0.0014361143	-1.6112897	0.0015205509
43.5	-1.6134303	0.0057260662	-1.6133966	0.0061149199	-1.6134735	0.0050987959	-1.6134364	0.0055599407	-1.6134466	0.0057212098
43.6	-1.6155751	0.010002178	-1.6155419	0.010379113	-1.6156197	0.0093870116	-1.6155852	0.0097934766	-1.6155895	0.010032919
43.7	-1.6177024	0.014378708	-1.6176698	0.014741643	-1.6177479	0.013779394	-1.6177165	0.014127284	-1.6177145	0.014445893
43.8	-1.6198084	0.018845849	-1.6197767	0.019192704	-1.6198548	0.018266168	-1.6198267	0.01855175	-1.6198182	0.018950154
43.9	-1.6218898	0.023393165	-1.6218592	0.023721878	-1.6219368	0.022836893	-1.6219123	0.023056644	-1.6218971	0.023535081
44	-1.6239431	0.028009899	-1.6239138	0.028318447	-1.6239905	0.027480774	-1.62397	0.027631416	-1.6239478	0.028189725
44.1	-1.6259652	0.032685599	-1.6259373	0.032972003	-1.6260127	0.032187305	-1.6259964	0.032265822	-1.6259671	0.032903438
44.2	-1.6279527	0.037410325	-1.6279264	0.037672648	-1.628	0.036946489	-1.6279882	0.036950132	-1.6279517	0.037666078
44.3	-1.6299025	0.042174302	-1.629878	0.042410659	-1.6299493	0.04174848	-1.6299423	0.041674786	-1.6298985	0.042467668
44.4	-1.6318115	0.046967552	-1.631789	0.047176123	-1.6318576	0.046583195	-1.6318556	0.046430016	-1.6318044	0.047298018
44.5	-1.6336771	0.051779936	-1.6336568	0.051958991	-1.6337221	0.05144035	-1.6337254	0.051205895	-1.6336668	0.052146778
44.6	-1.6354966	0.05660149	-1.6354787	0.056749395	-1.6355403	0.05630981	-1.6355491	0.055992659	-1.6354831	0.057003772
44.7	-1.6372674	0.0614226	-1.6372521	0.061537821	-1.6373095	0.061181788	-1.6373239	0.060780899	-1.6372506	0.061859173
44.8	-1.6389868	0.066233887	-1.6389742	0.066314994	-1.6390269	0.06604672	-1.6390473	0.065561443	-1.6389666	0.066703388
44.9	-1.6406523	0.071026054	-1.6406426	0.071071729	-1.6406901	0.070895102	-1.6407166	0.070325193	-1.6406287	0.071526904
45	-1.6422618	0.075789935	-1.6422552	0.075798993	-1.6422971	0.075717525	-1.6423298	0.075063171	-1.6422349	0.07632035
45.1	-1.6438135	0.080516635	-1.6438101	0.080488034	-1.6438459	0.080504824	-1.6438849	0.079766652	-1.6437832	0.081074635
45.2	-1.6453054	0.085197513	-1.6453054	0.085130362	-1.6453346	0.085248078	-1.64538	0.084427162	-1.6452717	0.085780927
45.3	-1.6467354	0.089824055	-1.6467389	0.08971761	-1.6467611	0.089938487	-1.646813	0.089036354	-1.6466985	0.090430516
45.4	-1.6481018	0.094387868	-1.6481089	0.094241543	-1.6481237	0.09456736	-1.6481821	0.093586	-1.6480616	0.09501482
45.5	-1.6494028	0.098880912	-1.6494136	0.098694288	-1.6494206	0.099126338	-1.6494855	0.098068204	-1.6493595	0.099525625
45.6	-1.6506373	0.10329566	-1.6506519	0.1030685	-1.6506509	0.10360755	-1.6507222	0.10247556	-1.650591	0.10395526
45.7	-1.6518042	0.10762496	-1.6518228	0.10735719	-1.6518132	0.10800349	-1.651891	0.106801	-1.651755	0.1082964
45.8	-1.6529023	0.11186163	-1.6529248	0.11155338	-1.6529065	0.11230664	-1.6529906	0.11103746	-1.6528504	0.11254178
45.9	-1.6539303	0.11599851	-1.6539568	0.11565009	-1.6539294	0.11650945	-1.6540197	0.11517788	-1.6538758	0.11668406
46	-1.654887	0.12002877	-1.6549175	0.11964067	-1.654881	0.12060473	-1.6549772	0.11921549	-1.6548302	0.12071631
46.1	-1.655772	0.12394631	-1.6558065	0.12351923	-1.6557606	0.12458603	-1.6558625	0.12314427	-1.655713	0.12463235
46.2	-1.6565849	0.12774568	-1.6566235	0.1272805	-1.6565679	0.12844749	-1.6566753	0.12695876	-1.6565239	0.12842666
46.3	-1.6573253	0.1314215	-1.6573678	0.1309193	-1.6573026	0.13218338	-1.6574153	0.1306536	-1.6572627	0.1320938
46.4	-1.6579926	0.13496814	-1.6580391	0.13443019	-1.6579642	0.13578769	-1.6580817	0.13422317	-1.6579285	0.13562812
46.5	-1.6585863	0.13838013	-1.6586366	0.13780791	-1.658552	0.13925456	-1.658674	0.137662	-1.6585211	0.13902408
46.6	-1.6591063	0.14165277	-1.6591604	0.14104793	-1.6590662	0.14257893	-1.6591922	0.14096535	-1.6590403	0.14227699
46.7	-1.659553	0.14478229	-1.6596108	0.14414667	-1.659507	0.14575668	-1.6596366	0.14412938	-1.6594865	0.14538311
46.8	-1.6599268	0.14776526	-1.6599881	0.14710089	-1.6598749	0.14878406	-1.6600077	0.14715057	-1.6598601	0.14833906
46.9	-1.6602278	0.15059795	-1.6602925	0.14990703	-1.6601702	0.15165701	-1.6603056	0.15002511	-1.6601614	0.15114118
47	-1.6604562	0.15327645	-1.660524	0.15256136	-1.6603928	0.15437126	-1.6605303	0.15274898	-1.6603903	0.1537856
47.1	-1.6606123	0.1557974	-1.6606832	0.1550607	-1.6605434	0.15692316	-1.6606823	0.1553187	-1.6605473	0.15626906
47.2	-1.6606971	0.15815854	-1.6607707	0.15740293	-1.6606227	0.15931017	-1.6607625	0.15773186	-1.6606333	0.15858942
47.3	-1.6607115	0.16035836	-1.6607876	0.15958668	-1.660632	0.16153054	-1.6607719	0.15998675	-1.6606494	0.16074533
47.4	-1.6606566	0.16239517	-1.660735	0.1616104	-1.6605721	0.16358235	-1.6607115	0.16208151	-1.6605965	0.16273526
47.5	-1.660533	0.16426686	-1.6606134	0.16347211	-1.6604439	0.16546326	-1.6605821	0.1640138	-1.6604754	0.16455726
47.6	-1.6603417	0.16597145	-1.6604237	0.16516997	-1.6602482	0.16717108	-1.6603844	0.16578147	-1.6602868	0.16620954
47.7	-1.6600839	0.16750801	-1.6601673	0.16670315	-1.6599864	0.16870472	-1.6601199	0.16738334	-1.6600322	0.16769138
47.8	-1.6597612	0.16887665	-1.6598456	0.16807183	-1.65966	0.17006419	-1.6597901	0.16881924	-1.6597131	0.16900314
47.9	-1.6593752	0.1700777	-1.6594602	0.16927642	-1.6592708	0.17124972	-1.6593967	0.17008925	-1.659331	0.17014539
48	-1.6589273	0.17111097	-1.6590126	0.17031679	-1.6588201	0.17226107	-1.658941	0.17119288	-1.6588874	0.1711182
48.1	-1.6584188	0.17197601	-1.658504	0.17119256	-1.6583094	0.17309771	-1.6584244	0.17212942	-1.6583836	0.17192141
48.2	-1.6578513	0.17267307	-1.657936	0.17190403	-1.6577401	0.17375988	-1.6578485	0.17289881	-1.6578211	0.17255552
48.3	-1.6572268	0.17320356	-1.6573106	0.17245261	-1.6571143	0.17424904	-1.6572154	0.17350215	-1.6572019	0.17302227
48.4	-1.6565474	0.17356953	-1.6566298	0.17284032	-1.6564342	0.17456733	-1.6565271	0.17394114	-1.6565281	0.17332402
48.5	-1.655815	0.17377269	-1.6558957	0.17306889	-1.6557017	0.17471659	-1.6557857	0.1742172	-1.6558016	0.1734628
48.6	-1.6550313	0.17381425	-1.6551099	0.17313948	-1.6549186	0.17469811	-1.6549928	0.17433117	-1.6550241	0.17344013
48.7	-1.6541983	0.1736956	-1.6542743	0.17305346	-1.6540868	0.17451346	-1.6541506	0.17428412	-1.6541976	0.17325774
48.8	-1.6533182	0.17341916	-1.6533911	0.17281319	-1.6532085	0.17416526	-1.6532611	0.17407814	-1.6533241	0.1729184
48.9	-1.6523934	0.17298829	-1.6524628	0.17242192	-1.6522861	0.17365714	-1.652327	0.17371623	-1.6524062	0.17242579
49	-1.6514263	0.17240639	-1.6514917	0.17188295	-1.6513221	0.17299278	-1.6513504	0.17320145	-1.651446	0.17178365
49.1	-1.6504189	0.17167627	-1.65048	0.17119897	-1.6503185	0.17217532	-1.6503337	0.17253629	-1.6504458	0.17099513
49.2	-1.6493734	0.17080054	-1.6494298	0.17037248	-1.6492775	0.17120766	-1.6492791	0.17172299	-1.6494076	0.17006318
49.3	-1.6482923	0.16978246	-1.6483434	0.16940659	-1.6482015	0.17009344	-1.6481889	0.17076448	-1.6483337	0.16899138
49.4	-1.647178	0.16862626	-1.6472235	0.16830536	-1.647093	0.1688373	-1.6470658	0.16966469	-1.6472267	0.16778431
49.5	-1.6460331	0.1673366	-1.6460726	0.16707327	-1.6459546	0.16744437	-1.6459123	0.16842797	-1.6460892	0.16644691
49.6	-1.6448601	0.16591776	-1.6448933	0.16571438	-1.6447887	0.16591937	-1.644731	0.16705828	-1.6449234	0.16498376
49.7	-1.6436613	0.16437354	-1.6436877	0.1642323	-1.6435976	0.16426657	-1.6435241	0.16555912	-1.6437318	0.16339896
49.8	-1.6424391	0.16270794	-1.6424584	0.16263082	-1.6423837	0.16249046	-1.6422943	0.16393421	-1.6425166	0.16169681
49.9	-1.6411961	0.16092578	-1.641208	0.16091452	-1.6411497	0.1605964	-1.6410442	0.16218809	-1.6412805	0.15988239
50	-1.6399349	0.15903252	-1.6399392	0.15908859	-1.639898	0.15859039	-1.6397764	0.160326	-1.640026	0.15796138
50.1	-1.6386582	0.15703351	-1.6386545	0.15715812	-1.6386313	0.15647836	-1.6384935	0.15835307	-1.6387557	0.15593936
50.2	-1.6373683	0.15493363	-1.6373564	0.15512771	-1.6373518	0.15426572	-1.6371979	0.15627394	-1.6374719	0.15382139
50.3	-1.6360676	0.15273758	-1.6360473	0.15300181	-1.6360621	0.15195778	-1.6358922	0.15409312	-1.636177	0.15161241
50.4	-1.6347587	0.15045057	-1.6347298	0.15078534	-1.6347646	0.14956033	-1.634579	0.15181564	-1.6348735	0.14931779
50.5	-1.6334442	0.14807844	-1.6334065	0.14848381	-1.6334617	0.14707977	-1.6332608	0.14944719	-1.633564	0.14694347
50.6	-1.6321265	0.14562715	-1.63208	0.14610292	-1.632156	0.1445227	-1.6319402	0.14699365	-1.6322509	0.14449553
50.7	-1.630808	0.14310237	-1.6307526	0.14364799	-1.6308498	0.14189533	-1.6306195	0.14446059	-1.6309364	0.14197969
50.8	-1.6294911	0.14050941	-1.6294267	0.14112405	-1.6295453	0.13920358	-1.6293011	0.14185322	-1.6296231	0.13940136
50.9	-1.6281782	0.13785375	-1.6281049	0.13853624	-1.6282449	0.1364535	-1.6279876	0.13917695	-1.6283131	0.13676606
51	-1.6268717	0.13514128	-1.6267895	0.13589017	-1.6269511	0.13365156	-1.6266814	0.13643768	-1.627009	0.13407968
51.1	-1.6255739	0.13237818	-1.6254828	0.13319169	-1.6256659	0.13080447	-1.6253846	0.1336416	-1.625713	0.13134835
51.2	-1.6242869	0.12957047	-1.6241872	0.13044651	-1.6243915	0.12791875	-1.6240996	0.1307948	-1.6244272	0.12857801
51.3	-1.623013	0.12672384	-1.6229048	0.12766002	-1.62313	0.12500062	-1.6228286	0.12790302	-1.6231537	0.12577427
51.4	-1.6217544	0.12384392	-1.6216378	0.12483753	-1.6218836	0.12205621	-1.6215737	0.12497196	-1.6218948	0.12294268
51.5	-1.6205132	0.12093652	-1.6203886	0.12198456	-1.6206543	0.11909182	-1.6203371	0.12200754	-1.6206527	0.12008891
51.6	-1.6192914	0.11800764	-1.6191591	0.11910684	-1.6194442	0.11611384	-1.619121	0.11901595	-1.6194293	0.11721876
51.7	-1.618091	0.11506324	-1.6179513	0.11621003	-1.6182549	0.11312859	-1.6179271	0.11600333	-1.6182265	0.11433797
51.8	-1.6169138	0.11210906	-1.6167671	0.11329961	-1.6170884	0.11014218	-1.6167573	0.11297564	-1.6170461	0.11145202
51.9	-1.6157618	0.10915068	-1.6156085	0.11038092	-1.6159464	0.10716055	-1.6156135	0.10993869	-1.6158901	0.10856629
52	-1.6146367	0.10619372	-1.6144774	0.10745929	-1.6148309	0.10418962	-1.6144976	0.10689832	-1.6147604	0.10568612
52.1	-1.6135404	0.10324379	-1.6133755	0.10454012	-1.6137434	0.10123524	-1.6134113	0.10386045	-1.6136587	0.10281678
52.2	-1.6124744	0.10030641	-1.6123045	0.10162874	-1.6126854	0.098303092	-1.6123562	0.10083095	-1.6125865	0.099963469
52.3	-1.61144	0.097386985	-1.6112658	0.098730345	-1.6116582	0.095398693	-1.6113335	0.097815548	-1.6115453	0.097131191
52.4	-1.6104389	0.094490806	-1.6102609	0.095850056	-1.6106633	0.092527479	-1.6103449	0.094819904	-1.6105365	0.094324888
52.5	-1.6094726	0.091623125	-1.6092914	0.092992939	-1.6097023	0.089694803	-1.6093918	0.09184963	-1.6095618	0.091549428
52.6	-1.6085424	0.088789057	-1.6083589	0.09016396	-1.6087765	0.086905796	-1.6084755	0.088910239	-1.6086227	0.088809506
52.7	-1.6076496	0.085993481	-1.6074644	0.087367901	-1.6078869	0.084165257	-1.6075973	0.08600705	-1.6077202	0.086109561
52.8	-1.6067951	0.0832411	-1.606609	0.084609389	-1.6070345	0.081477756	-1.606758	0.083145214	-1.6068554	0.083453839
52.9	-1.6059798	0.080536592	-1.6057936	0.081893025	-1.6062202	0.078847836	-1.6059585	0.080329863	-1.6060294	0.080846562
53	-1.6052051	0.077884651	-1.6050196	0.079223426	-1.6054452	0.076280039	-1.6052	0.077566147	-1.6052432	0.078291966
53.1	-1.6044718	0.075289798	-1.6042879	0.076605068	-1.6047105	0.073778673	-1.6044835	0.07485906	-1.6044981	0.075794098
53.2	-1.603781	0.072756172	-1.6035994	0.074042099	-1.6040169	0.071347562	-1.6038097	0.072213235	-1.6037948	0.073356613
53.3	-1.6031329	0.070287579	-1.6029545	0.071538372	-1.6033648	0.06899012	-1.6031791	0.069632976	-1.603134	0.070982832
53.4	-1.6025281	0.067887771	-1.6023539	0.069097698	-1.6027547	0.066709692	-1.602592	0.067122538	-1.6025161	0.068676029
53.5	-1.6019673	0.065560625	-1.6017981	0.066724008	-1.6021873	0.064509743	-1.602049	0.0646863	-1.6019419	0.066439597
53.6	-1.6014512	0.063309949	-1.6012878	0.064421179	-1.6016632	0.062393634	-1.6015507	0.062328575	-1.6014121	0.064276862
53.7	-1.6009802	0.061139116	-1.6008235	0.062192704	-1.6011829	0.060364208	-1.6010976	0.06005324	-1.6009272	0.062190723
53.8	-1.6005544	0.059050969	-1.6004053	0.060041598	-1.6007466	0.058423705	-1.6006897	0.057863635	-1.6004875	0.060183573
53.9	-1.6001738	0.05704815	-1.6000332	0.057970695	-1.6003542	0.056574128	-1.6003268	0.055762882	-1.6000929	0.058257616
54	-1.5998385	0.055133462	-1.5997072	0.055982989	-1.6000058	0.054817639	-1.600009	0.053754271	-1.5997437	0.056415222
54.1	-1.5995488	0.053309821	-1.5994276	0.054081592	-1.5997018	0.053156503	-1.5997364	0.051841203	-1.59944	0.054658872
54.2	-1.5993047	0.051579809	-1.5991944	0.052269316	-1.5994422	0.051592598	-1.5995091	0.050026729	-1.5991823	0.052990737
54.3	-1.5991062	0.049945355	-1.5990076	0.050548368	-1.599227	0.050127099	-1.5993269	0.048313217	-1.5989703	0.051412382
54.4	-1.5989527	0.048407952	-1.5988666	0.048920551	-1.5990558	0.048760709	-1.5991891	0.046702563	-1.5988036	0.049924967
54.5	-1.5988438	0.046969162	-1.5987708	0.047387741	-1.5989281	0.047494198	-1.5990953	0.045196727	-1.598682	0.048529736
54.6	-1.5987792	0.045630814	-1.5987201	0.045952082	-1.5988439	0.046328601	-1.5990451	0.043797939	-1.5986051	0.0472282
54.7	-1.5987589	0.044394626	-1.5987142	0.044615622	-1.5988029	0.045264822	-1.5990382	0.042508304	-1.598573	0.04602178
54.8	-1.5987822	0.043261695	-1.5987526	0.043379824	-1.5988048	0.044303124	-1.5990742	0.041329255	-1.5985851	0.044911332
54.9	-1.5988485	0.042232464	-1.5988345	0.042245527	-1.598849	0.043443109	-1.5991521	0.040261512	-1.5986409	0.043897119
55	-1.5989569	0.041307232	-1.5989589	0.041213434	-1.5989346	0.042684237	-1.5992711	0.039305626	-1.5987395	0.042979292
55.1	-1.5991065	0.040486595	-1.5991251	0.040284548	-1.599061	0.042026271	-1.5994303	0.038462448	-1.5988802	0.042158302
55.2	-1.599297	0.039771299	-1.5993324	0.039460023	-1.5992277	0.041469113	-1.599629	0.037732969	-1.5990625	0.041434756
55.3	-1.5995275	0.039161654	-1.59958	0.038740597	-1.5994341	0.041012245	-1.5998666	0.037117701	-1.5992859	0.040808884
55.4	-1.599797	0.03865723	-1.599867	0.038126286	-1.5996795	0.040654436	-1.6001419	0.036616334	-1.5995493	0.040280249
55.5	-1.6001045	0.038257187	-1.6001919	0.037616699	-1.5999626	0.040394078	-1.6004537	0.036228095	-1.5998516	0.039848059
55.6	-1.6004486	0.037960867	-1.6005537	0.037211629	-1.6002825	0.040229758	-1.6008009	0.035952387	-1.6001917	0.039511717
55.7	-1.6008286	0.037767936	-1.6009513	0.036911195	-1.6006383	0.040160381	-1.6011824	0.035788938	-1.6005687	0.03927095
55.8	-1.6012434	0.037677917	-1.6013837	0.036715375	-1.6010292	0.040184732	-1.6015972	0.035737298	-1.6009818	0.039125377
55.9	-1.6016919	0.037689671	-1.6018496	0.036623486	-1.6014543	0.040300999	-1.6020442	0.035796278	-1.6014298	0.039074031
56	-1.6021727	0.037801451	-1.6023477	0.036634231	-1.6019122	0.040506837	-1.6025219	0.035964007	-1.6019114	0.039115407
56.1	-1.6026843	0.038011467	-1.6028763	0.036746258	-1.6024016	0.040799892	-1.6030289	0.036238537	-1.6024251	0.039247985
56.2	-1.6032256	0.038318283	-1.603434	0.036958576	-1.6029214	0.041178166	-1.6035639	0.036618282	-1.6029696	0.039470596
56.3	-1.6037952	0.038720595	-1.6040198	0.037270322	-1.6034705	0.041639805	-1.6041257	0.037101774	-1.6035439	0.039782219
56.4	-1.604392	0.039216665	-1.6046321	0.037680191	-1.6040478	0.042182601	-1.604713	0.037687049	-1.6041466	0.040181456
56.5	-1.6050144	0.039804098	-1.6052695	0.038186186	-1.604652	0.042803796	-1.6053244	0.038371401	-1.6047763	0.04066632
56.6	-1.6056609	0.040480214	-1.6059303	0.038786007	-1.6052815	0.043500429	-1.6059583	0.039151794	-1.6054313	0.041234578
56.7	-1.6063299	0.041242576	-1.6066128	0.03947759	-1.6059349	0.044269792	-1.6066131	0.04002543	-1.6061102	0.041884243
56.8	-1.6070201	0.042089044	-1.6073155	0.040259175	-1.6066109	0.045109479	-1.6072875	0.040989808	-1.6068115	0.042613629
56.9	-1.6077299	0.043017332	-1.6080371	0.041128841	-1.6073083	0.046016997	-1.6079802	0.042042246	-1.6075338	0.043420934
57	-1.6084581	0.044024605	-1.608776	0.04208407	-1.6080258	0.046989431	-1.6086897	0.043179443	-1.6082756	0.044303853
57.1	-1.6092029	0.045107596	-1.6095305	0.043121868	-1.6087616	0.048023548	-1.6094144	0.044397612	-1.6090352	0.045259689
57.2	-1.6099627	0.046263085	-1.6102987	0.04423927	-1.6095144	0.049116212	-1.6101527	0.045692998	-1.6098108	0.0462858
57.3	-1.6107358	0.047488174	-1.6110792	0.045433641	-1.6102825	0.050264604	-1.6109032	0.047062175	-1.610601	0.047379865
57.4	-1.611521	0.04878006	-1.6118704	0.046702431	-1.6110647	0.051466027	-1.6116644	0.048501793	-1.6114042	0.048539663
57.5	-1.6123166	0.050135604	-1.6126708	0.048042708	-1.6118595	0.05271756	-1.6124349	0.050008127	-1.6122188	0.049762662
57.6	-1.6131211	0.051551225	-1.6134787	0.049451032	-1.6126654	0.054015979	-1.6132134	0.05157697	-1.6130432	0.051045909
57.7	-1.6139328	0.053023221	-1.6142925	0.050923803	-1.6134808	0.055358012	-1.6139981	0.053203973	-1.6138756	0.052386328
57.8	-1.6147502	0.054548118	-1.6151104	0.052457646	-1.614304	0.056740626	-1.6147876	0.054885021	-1.6147145	0.053781067
57.9	-1.6155717	0.056122658	-1.615931	0.054049409	-1.6151337	0.058161008	-1.6155804	0.056616208	-1.615558	0.055227493
58	-1.6163959	0.057743479	-1.6167527	0.055695797	-1.6159684	0.059616309	-1.6163753	0.058393512	-1.6164048	0.056722867
58.1	-1.6172213	0.059406892	-1.6175742	0.057393118	-1.6168066	0.061103478	-1.6171709	0.060212568	-1.6172533	0.058264117
58.2	-1.6180463	0.061109009	-1.6183937	0.059137419	-1.6176467	0.062619361	-1.6179658	0.062068806	-1.6181018	0.05984795
58.3	-1.6188695	0.062846044	-1.6192098	0.060924828	-1.6184873	0.064160929	-1.6187585	0.063957765	-1.6189486	0.061471161
58.4	-1.6196893	0.064614426	-1.6200209	0.062751703	-1.6193267	0.065725366	-1.6195476	0.065875198	-1.6197923	0.063130764
58.5	-1.6205043	0.06641064	-1.6208257	0.064614437	-1.6201636	0.06730994	-1.620332	0.067816915	-1.6206311	0.064823816
58.6	-1.6213132	0.068231012	-1.6216228	0.066509205	-1.6209965	0.068911843	-1.6211103	0.069778573	-1.6214638	0.066547188
58.7	-1.6221146	0.070071709	-1.6224109	0.068431946	-1.621824	0.07052819	-1.6218814	0.071755696	-1.6222887	0.068297541
58.8	-1.6229072	0.071928914	-1.6231886	0.070378581	-1.6226446	0.072156149	-1.622644	0.073743846	-1.6231045	0.070071517
58.9	-1.6236895	0.07379896	-1.6239546	0.072345186	-1.623457	0.073793033	-1.623397	0.07573874	-1.6239096	0.071865906
59	-1.6244603	0.075678291	-1.6247075	0.074327944	-1.6242596	0.07543627	-1.624139	0.0777362	-1.6247026	0.073677598
59.1	-1.6252183	0.077563327	-1.6254463	0.076322978	-1.6250511	0.077083305	-1.624869	0.079732052	-1.6254822	0.075503431
59.2	-1.6259624	0.079450438	-1.6261698	0.078326292	-1.6258303	0.078731574	-1.625586	0.081722122	-1.6262471	0.077340115
59.3	-1.6266914	0.081336018	-1.6268769	0.080333868	-1.6265959	0.080378557	-1.6262891	0.083702313	-1.626996	0.079184322
59.4	-1.6274042	0.083216556	-1.6275665	0.08234177	-1.6273466	0.082021823	-1.6269771	0.085668639	-1.6277276	0.081032795
59.5	-1.6280997	0.085088618	-1.6282376	0.084346151	-1.628081	0.083659018	-1.627649	0.087617189	-1.6284408	0.082882356
59.6	-1.6287766	0.086948806	-1.6288891	0.08634318	-1.628798	0.085287828	-1.628304	0.089544104	-1.6291342	0.084729838
59.7	-1.6294342	0.088793775	-1.6295202	0.088329034	-1.6294963	0.086905992	-1.6289411	0.091445643	-1.6298069	0.086572049
59.8	-1.6300715	0.090620284	-1.63013	0.09029995	-1.6301751	0.088511332	-1.6295596	0.093318259	-1.630458	0.088405814
59.9	-1.6306876	0.092425198	-1.6307179	0.092252253	-1.6308331	0.09010175	-1.6301588	0.095158552	-1.6310863	0.09022801
60	-1.6312816	0.094205416	-1.6312829	0.094182309	-1.6314693	0.091675175	-1.6307378	0.096963158	-1.6316909	0.09203555
60.1	-1.6318527	0.095957842	-1.6318243	0.096086485	-1.6320826	0.093229539	-1.6312958	0.09872872	-1.6322709	0.093825341
60.2	-1.6324	0.09767947	-1.6323415	0.097961215	-1.632672	0.094762837	-1.6318322	0.10045203	-1.6328253	0.095594323
60.3	-1.632923	0.099367498	-1.6328338	0.099803113	-1.6332368	0.096273194	-1.6323464	0.10213019	-1.6333536	0.097339539
60.4	-1.633421	0.10101931	-1.633301	0.10160897	-1.6337761	0.097758858	-1.632838	0.10376057	-1.633855	0.099058147
60.5	-1.6338935	0.10263234	-1.6337424	0.10337562	-1.6342891	0.099218088	-1.6333063	0.10534058	-1.634329	0.10074733
60.6	-1.6343398	0.10420395	-1.6341576	0.10509983	-1.6347749	0.10064909	-1.6337509	0.1068676	-1.6347748	0.10240421
60.7	-1.6347593	0.10573154	-1.6345461	0.10677842	-1.6352329	0.10205008	-1.6341711	0.10833905	-1.6351918	0.10402593
60.8	-1.6351517	0.10721278	-1.6349077	0.10840843	-1.6356623	0.10341943	-1.6345668	0.10975271	-1.6355796	0.10560978
60.9	-1.6355167	0.10864562	-1.6352421	0.10998725	-1.6360627	0.10475566	-1.6349375	0.11110677	-1.635938	0.10715329
61	-1.635854	0.11002815	-1.6355493	0.11151236	-1.6364337	0.10605741	-1.635283	0.11239958	-1.6362665	0.10865406
61.1	-1.6361632	0.11135837	-1.6358291	0.11298119	-1.6367746	0.10732316	-1.635603	0.11362941	-1.636565	0.11010962
61.2	-1.636444	0.1126342	-1.6360812	0.11439108	-1.637085	0.10855138	-1.6358972	0.11479446	-1.636833	0.11151743
61.3	-1.6366962	0.11385379	-1.6363055	0.1157396	-1.6373644	0.1097406	-1.6361653	0.1158932	-1.6370703	0.11287509
61.4	-1.6369198	0.11501563	-1.6365022	0.11702471	-1.6376128	0.11088959	-1.6364073	0.11692459	-1.6372771	0.11418051
61.5	-1.6371149	0.11611853	-1.6366715	0.1182447	-1.6378299	0.11199728	-1.6366233	0.11788793	-1.6374534	0.11543183
61.6	-1.6372813	0.11716121	-1.6368135	0.11939782	-1.6380155	0.11306251	-1.636813	0.11878247	-1.6375991	0.11662716
61.7	-1.637419	0.11814227	-1.6369281	0.12048213	-1.6381695	0.11408401	-1.6369765	0.11960732	-1.6377144	0.11776444
61.8	-1.6375281	0.11906036	-1.6370155	0.12149581	-1.6382917	0.11506046	-1.6371135	0.12036168	-1.6377992	0.11884166
61.9	-1.6376087	0.1199145	-1.637076	0.12243744	-1.6383822	0.11599082	-1.6372244	0.12104519	-1.6378539	0.11985715
62	-1.6376611	0.12070414	-1.6371102	0.12330608	-1.6384412	0.11687425	-1.6373092	0.12165798	-1.6378788	0.12080962
62.1	-1.6376857	0.12142878	-1.6371182	0.12410089	-1.6384689	0.11770996	-1.6373682	0.1222003	-1.6378743	0.12169785
62.2	-1.6376825	0.12208779	-1.6371005	0.12482086	-1.6384653	0.11849698	-1.6374013	0.12267217	-1.6378408	0.12252046
62.3	-1.6376519	0.1226804	-1.6370573	0.12546488	-1.6384307	0.11923423	-1.6374089	0.12307358	-1.6377786	0.12327599
62.4	-1.6375942	0.12320613	-1.6369892	0.12603217	-1.6383653	0.11992078	-1.6373909	0.12340479	-1.6376881	0.1239632
62.5	-1.6375099	0.12366498	-1.6368967	0.12652249	-1.6382697	0.120556	-1.637348	0.12366659	-1.6375701	0.12458134
62.6	-1.6373996	0.12405718	-1.6367804	0.12693592	-1.6381444	0.12113942	-1.6372804	0.12386004	-1.6374252	0.12512995
62.7	-1.6372638	0.12438287	-1.6366409	0.12727242	-1.6379899	0.12167045	-1.6371885	0.1239861	-1.637254	0.12560843
62.8	-1.6371028	0.12464197	-1.6364787	0.12753176	-1.6378066	0.12214832	-1.6370725	0.12404551	-1.6370572	0.12601601
62.9	-1.6369172	0.12483452	-1.6362944	0.12771382	-1.637595	0.12257225	-1.6369328	0.12403911	-1.6368354	0.12635201
63	-1.6367078	0.12496095	-1.6360886	0.12781899	-1.637356	0.12294179	-1.6367699	0.1239682	-1.6365894	0.12661619
63.1	-1.6364752	0.1250221	-1.6358622	0.12784815	-1.6370903	0.12325675	-1.6365844	0.12383443	-1.6363202	0.12680876
63.2	-1.6362202	0.12501883	-1.6356159	0.12780221	-1.6367987	0.12351696	-1.6363768	0.12363951	-1.6360287	0.12692998
63.3	-1.6359433	0.1249518	-1.6353503	0.12768188	-1.6364821	0.12372202	-1.6361475	0.1233849	-1.6357157	0.12697991
63.4	-1.6356454	0.12482157	-1.6350662	0.12748778	-1.6361411	0.12387145	-1.635897	0.12307198	-1.6353819	0.1269585
63.5	-1.6353271	0.12462896	-1.6347643	0.12722087	-1.6357767	0.12396495	-1.635626	0.1227024	-1.6350284	0.12686606
63.6	-1.6349894	0.12437527	-1.6344454	0.12688266	-1.63539	0.1240026	-1.635335	0.12227821	-1.6346563	0.12670339
63.7	-1.6346332	0.12406197	-1.6341106	0.1264749	-1.634982	0.12398464	-1.6350248	0.1218016	-1.6342667	0.12647155
63.8	-1.6342593	0.12369036	-1.6337604	0.12599917	-1.6345538	0.12391113	-1.634696	0.12127461	-1.6338604	0.12617144
63.9	-1.6338684	0.12326158	-1.6333957	0.12545688	-1.6341064	0.12378199	-1.6343493	0.1206991	-1.6334384	0.12580379
64	-1.6334615	0.12277684	-1.6330173	0.12484955	-1.6336407	0.12359717	-1.6339851	0.12007699	-1.6330018	0.12536947
64.1	-1.6330395	0.12223774	-1.6326262	0.12417916	-1.6331581	0.12335699	-1.6336045	0.11941049	-1.6325518	0.12486978
64.2	-1.6326035	0.12164617	-1.6322231	0.12344808	-1.6326598	0.12306207	-1.6332081	0.11870205	-1.6320895	0.12430645
64.3	-1.6321544	0.12100401	-1.631809	0.12265865	-1.632147	0.12271299	-1.6327967	0.11795409	-1.631616	0.12368119
64.4	-1.631693	0.1203129	-1.6313846	0.12181299	-1.6316208	0.12231016	-1.632371	0.11716878	-1.6311323	0.12299552
64.5	-1.6312204	0.11957445	-1.6309509	0.12091318	-1.6310824	0.1218539	-1.6319318	0.11634823	-1.6306394	0.12225089
64.6	-1.6307375	0.11879048	-1.6305086	0.11996157	-1.6305333	0.12134481	-1.6314799	0.11549471	-1.6301386	0.1214491
64.7	-1.6302454	0.11796315	-1.6300587	0.11896093	-1.6299746	0.12078383	-1.6310162	0.11461071	-1.629631	0.12059234
64.8	-1.629745	0.11709469	-1.6296021	0.11791411	-1.6294078	0.12017207	-1.6305416	0.11369874	-1.6291177	0.119683
64.9	-1.6292374	0.1161872	-1.6291395	0.11682382	-1.6288339	0.11951048	-1.6300568	0.11276113	-1.6285997	0.1187233
65	-1.6287235	0.11524262	-1.6286717	0.11569264	-1.6282544	0.11879987	-1.6295626	0.11180011	-1.628078	0.11771531
65.1	-1.6282043	0.11426298	-1.6281997	0.11452321	-1.6276705	0.11804118	-1.62906	0.11081789	-1.6275539	0.11666125
65.2	-1.6276809	0.11325055	-1.6277244	0.1133185	-1.6270836	0.11723568	-1.6285499	0.10981683	-1.6270283	0.11556367
65.3	-1.6271542	0.11220775	-1.6272464	0.11208164	-1.626495	0.1163849	-1.6280333	0.10879934	-1.6265024	0.1144254
65.4	-1.6266253	0.11113696	-1.6267666	0.11081571	-1.625906	0.11549036	-1.6275108	0.10776773	-1.6259771	0.1132492
65.5	-1.626095	0.11004039	-1.6262858	0.10952361	-1.6253177	0.11455342	-1.6269835	0.10672417	-1.6254534	0.11203768
65.6	-1.6255643	0.10892023	-1.6258048	0.10820824	-1.6247315	0.11357543	-1.6264522	0.10567077	-1.6249323	0.11079344
65.7	-1.6250343	0.10777879	-1.6253243	0.10687262	-1.6241487	0.11255799	-1.6259179	0.10460968	-1.6244147	0.10951929
65.8	-1.624506	0.10661852	-1.6248451	0.10551993	-1.6235705	0.11150301	-1.6253816	0.10354304	-1.6239017	0.10821826
65.9	-1.6239801	0.10544189	-1.624368	0.10415334	-1.622998	0.11041248	-1.624844	0.10247297	-1.6233942	0.10689345
66	-1.6234576	0.10425126	-1.6238936	0.10277593	-1.6224325	0.10928829	-1.6243062	0.10140146	-1.6228928	0.10554781
66.1	-1.6229394	0.10304891	-1.6234226	0.10139066	-1.621875	0.10813227	-1.6237689	0.10033042	-1.6223985	0.10418424
66.2	-1.6224265	0.10183713	-1.6229558	0.10000055	-1.6213267	0.10694636	-1.6232332	0.099261741	-1.6219122	0.1028057
66.3	-1.6219196	0.10061832	-1.6224939	0.098608643	-1.6207888	0.10573276	-1.6227001	0.09819726	-1.6214346	0.10141529
66.4	-1.6214198	0.099394861	-1.6220374	0.097217986	-1.6202623	0.10449383	-1.6221703	0.097138746	-1.6209666	0.10001616
66.5	-1.6209276	0.098169098	-1.621587	0.095831539	-1.6197481	0.10323192	-1.6216447	0.096087894	-1.6205087	0.098611394
66.6	-1.6204439	0.096943293	-1.6211432	0.094452202	-1.6192471	0.10194929	-1.6211242	0.095046345	-1.6200615	0.09720401
66.7	-1.6199695	0.095719693	-1.6207068	0.093082846	-1.6187604	0.10064821	-1.6206098	0.094015692	-1.6196258	0.095797008
66.8	-1.6195052	0.094500543	-1.6202782	0.091726295	-1.6182888	0.099331133	-1.6201022	0.092997446	-1.6192023	0.094393417
66.9	-1.6190518	0.093288055	-1.6198581	0.090385281	-1.6178333	0.098000665	-1.6196026	0.091993005	-1.6187915	0.092996252
67	-1.6186098	0.092084387	-1.6194469	0.089062442	-1.6173944	0.096659436	-1.6191114	0.091003685	-1.6183939	0.091608471
67.1	-1.6181798	0.090891659	-1.6190451	0.087760385	-1.6169729	0.095310026	-1.6186297	0.090030774	-1.6180098	0.090232982
67.2	-1.6177626	0.089711979	-1.6186532	0.086481703	-1.6165695	0.093955007	-1.6181581	0.089075548	-1.6176398	0.088872676
67.3	-1.6173589	0.088547411	-1.6182718	0.085228903	-1.6161849	0.09259702	-1.6176976	0.088139203	-1.6172844	0.0875304
67.4	-1.6169691	0.087399925	-1.6179012	0.084004314	-1.6158197	0.091238785	-1.617249	0.087222788	-1.616944	0.086208892
67.5	-1.6165939	0.08627139	-1.6175419	0.082810094	-1.6154744	0.089883044	-1.616813	0.086327227	-1.6166188	0.084910766
67.6	-1.6162336	0.085163644	-1.6171943	0.081648353	-1.6151492	0.088532521	-1.6163903	0.085453422	-1.616309	0.083638585
67.7	-1.6158886	0.084078544	-1.6168585	0.080521241	-1.6148446	0.087189941	-1.6159814	0.0846023	-1.616015	0.08239493
67.8	-1.6155597	0.083017926	-1.6165352	0.079430854	-1.6145611	0.085858048	-1.6155873	0.083774762	-1.615737	0.081182343
67.9	-1.6152471	0.08198349	-1.6162248	0.07837907	-1.614299	0.084539584	-1.6152087	0.082971559	-1.6154753	0.080003192
68	-1.6149513	0.080976763	-1.6159274	0.077367494	-1.6140585	0.083237239	-1.6148462	0.082193278	-1.61523	0.078859612
68.1	-1.6146725	0.079999197	-1.6156434	0.076397608	-1.6138396	0.081953665	-1.6145002	0.08144044	-1.6150011	0.077753626
68.2	-1.614411	0.079052286	-1.6153728	0.075470955	-1.6136423	0.080691535	-1.6141712	0.080713623	-1.6147886	0.076687293
68.3	-1.614167	0.078137556	-1.6151161	0.074589107	-1.613467	0.079453555	-1.61386	0.080013437	-1.6145926	0.075662698
68.4	-1.613941	0.077256419	-1.6148736	0.073753458	-1.6133136	0.078242383	-1.6135672	0.079340397	-1.6144134	0.07468176
68.5	-1.6137332	0.076410057	-1.6146456	0.072965058	-1.6131821	0.07706053	-1.6132932	0.07869483	-1.6142508	0.07374608
68.6	-1.6135436	0.075599491	-1.614432	0.072224722	-1.6130723	0.07591038	-1.6130383	0.078076948	-1.6141048	0.072857031
68.7	-1.6133722	0.074825756	-1.614233	0.071533276	-1.6129839	0.074794322	-1.6128029	0.077486995	-1.6139751	0.072015978
68.8	-1.6132192	0.07408998	-1.6140488	0.070891658	-1.6129168	0.073714821	-1.6125875	0.076925307	-1.6138617	0.071224387
68.9	-1.6130849	0.07339325	-1.6138796	0.070300729	-1.6128707	0.072674315	-1.6123924	0.0763922	-1.6137645	0.07048364
69	-1.6129692	0.072736419	-1.6137256	0.069761021	-1.6128455	0.071675032	-1.612218	0.075887832	-1.6136835	0.069794795
69.1	-1.6128721	0.072120088	-1.6135869	0.069272723	-1.6128408	0.070718953	-1.6120645	0.075412194	-1.6136185	0.069158555
69.2	-1.6127934	0.071544796	-1.6134633	0.06883593	-1.6128559	0.069807973	-1.6119321	0.074965261	-1.613569	0.068575513
69.3	-1.6127331	0.071011192	-1.613355	0.068450866	-1.6128903	0.068944084	-1.6118208	0.074547111	-1.6135349	0.068046382
69.4	-1.6126911	0.070519978	-1.613262	0.068117809	-1.6129438	0.068129323	-1.6117309	0.074157891	-1.6135159	0.067571915
69.5	-1.6126675	0.070071687	-1.6131845	0.067836801	-1.6130159	0.067365537	-1.6116626	0.07379765	-1.613512	0.067152614
69.6	-1.612662	0.069666553	-1.6131224	0.067607501	-1.613106	0.066654222	-1.611616	0.073466259	-1.6135228	0.066788572
69.7	-1.6126743	0.069304639	-1.6130757	0.067429348	-1.6132133	0.065996643	-1.611591	0.073163504	-1.613548	0.066479634
69.8	-1.6127042	0.068986076	-1.6130442	0.067301855	-1.6133372	0.065394113	-1.6115873	0.072889251	-1.6135871	0.066225706
69.9	-1.6127514	0.068711121	-1.613028	0.067224676	-1.6134771	0.064848067	-1.6116051	0.072643484	-1.6136398	0.066026829
70	-1.6128157	0.068479972	-1.613027	0.067197382	-1.6136323	0.064359847	-1.6116443	0.072426181	-1.6137059	0.065882942
70.1	-1.612897	0.06829255	-1.6130412	0.067219201	-1.6138022	0.063930416	-1.6117049	0.072237166	-1.6137852	0.065793602
70.2	-1.6129947	0.068148515	-1.6130705	0.067289056	-1.613986	0.063560363	-1.6117864	0.072076127	-1.6138771	0.065758016
70.3	-1.6131085	0.068047498	-1.6131146	0.067405837	-1.6141828	0.063250196	-1.6118887	0.071942772	-1.6139812	0.065775335
70.4	-1.6132379	0.067989278	-1.6131734	0.067568596	-1.6143919	0.063000569	-1.6120112	0.071836938	-1.6140972	0.065844869
70.5	-1.6133826	0.067973687	-1.6132467	0.067776434	-1.6146124	0.062812173	-1.6121539	0.071758533	-1.6142246	0.065965974
70.6	-1.6135422	0.068000366	-1.6133346	0.068028236	-1.6148438	0.062685401	-1.6123165	0.071707376	-1.6143632	0.066137747
70.7	-1.6137164	0.068068662	-1.6134368	0.068322566	-1.6150853	0.062620183	-1.6124985	0.071683129	-1.6145126	0.066358905
70.8	-1.6139044	0.068177786	-1.613553	0.06865785	-1.6153358	0.062616204	-1.6126994	0.071685402	-1.6146722	0.066627987
70.9	-1.6141058	0.06832705	-1.6136829	0.069032623	-1.6155945	0.062673237	-1.6129185	0.071713902	-1.6148417	0.066943643
71	-1.6143201	0.068515894	-1.6138262	0.069445556	-1.6158606	0.062791196	-1.6131555	0.071768457	-1.6150206	0.06730466
71.1	-1.6145469	0.068743691	-1.613983	0.069895247	-1.6161335	0.062969844	-1.6134098	0.07184888	-1.6152087	0.067709727
71.2	-1.6147856	0.069009553	-1.6141528	0.070380039	-1.6164124	0.063208504	-1.6136809	0.071954846	-1.6154055	0.068157218
71.3	-1.6150356	0.069312381	-1.6143354	0.07089808	-1.6166963	0.063506119	-1.613968	0.072085923	-1.6156106	0.06864526
71.4	-1.6152963	0.069651088	-1.6145304	0.071447545	-1.6169845	0.063861593	-1.6142705	0.072241711	-1.6158235	0.069171989
71.5	-1.615567	0.070024733	-1.6147373	0.072026757	-1.6172761	0.064273996	-1.6145874	0.072421935	-1.6160437	0.069735707
71.6	-1.6158473	0.070432414	-1.614956	0.072634083	-1.6175705	0.064742412	-1.6149184	0.072626376	-1.616271	0.070334747
71.7	-1.6161366	0.07087306	-1.6151862	0.073267745	-1.6178669	0.065265602	-1.6152625	0.072854726	-1.616505	0.070967259
71.8	-1.6164342	0.071345374	-1.6154275	0.073925785	-1.6181646	0.065841902	-1.6156191	0.073106539	-1.6167452	0.071631149
71.9	-1.6167395	0.07184798	-1.6156795	0.074606206	-1.618463	0.06646947	-1.6159871	0.073381332	-1.6169913	0.072324255
72	-1.6170517	0.072379609	-1.6159415	0.075307118	-1.6187611	0.067146576	-1.6163657	0.073678713	-1.6172428	0.073044533
72.1	-1.6173703	0.072939096	-1.6162133	0.076026733	-1.6190585	0.067871611	-1.6167541	0.073998388	-1.6174992	0.073790052
72.2	-1.6176947	0.073525214	-1.6164946	0.076763227	-1.6193545	0.06864281	-1.6171514	0.07434003	-1.6177603	0.074558824
72.3	-1.6180243	0.07413655	-1.6167849	0.077514665	-1.6196485	0.069458047	-1.6175568	0.074703186	-1.6180258	0.075348695
72.4	-1.6183584	0.074771566	-1.6170837	0.078279053	-1.61994	0.070314929	-1.6179693	0.075087308	-1.6182951	0.076157416
72.5	-1.6186963	0.075428763	-1.6173904	0.079054457	-1.6202283	0.07121108	-1.6183879	0.075491881	-1.618568	0.076982797
72.6	-1.6190372	0.076106753	-1.6177045	0.079839044	-1.620513	0.072144266	-1.6188115	0.075916486	-1.6188438	0.077822768
72.7	-1.6193807	0.076804173	-1.6180257	0.080631014	-1.6207935	0.07311225	-1.6192394	0.076360731	-1.6191225	0.078675293
72.8	-1.6197261	0.077519551	-1.6183534	0.081428537	-1.6210694	0.074112563	-1.6196706	0.07682413	-1.6194035	0.07953827
72.9	-1.6200727	0.078251292	-1.6186872	0.082229757	-1.6213404	0.075142481	-1.6201041	0.077306076	-1.6196867	0.080409538
73	-1.62042	0.078997787	-1.6190264	0.083032858	-1.621606	0.076199208	-1.620539	0.077805929	-1.6199715	0.081286963
73.1	-1.6207672	0.079757508	-1.6193704	0.083836096	-1.6218658	0.077280058	-1.6209741	0.078323118	-1.6202575	0.082168502
73.2	-1.6211136	0.080528988	-1.6197187	0.084637779	-1.6221195	0.078382419	-1.6214085	0.078857128	-1.6205445	0.083052174
73.3	-1.6214588	0.08131073	-1.6200707	0.085436238	-1.6223668	0.079503589	-1.6218413	0.079407399	-1.620832	0.083936015
73.4	-1.6218022	0.082101157	-1.620426	0.086229837	-1.6226076	0.080640697	-1.6222716	0.079973252	-1.6211199	0.084818065
73.5	-1.6221432	0.082898663	-1.620784	0.087016998	-1.6228416	0.08179079	-1.6226984	0.080553934	-1.6214077	0.08569641
73.6	-1.622481	0.083701686	-1.6211438	0.087796199	-1.6230685	0.082950968	-1.6231208	0.081148708	-1.6216951	0.086569203
73.7	-1.6228152	0.084508719	-1.6215051	0.088565953	-1.6232883	0.084118415	-1.6235377	0.081756897	-1.6219816	0.087434649
73.8	-1.6231451	0.085318272	-1.621867	0.089324807	-1.6235006	0.085290319	-1.6239483	0.082377818	-1.622267	0.088290993
73.9	-1.6234703	0.08612883	-1.6222293	0.090071383	-1.6237056	0.086463813	-1.6243518	0.0830107	-1.6225509	0.089136542
74	-1.6237904	0.086938875	-1.6225911	0.090804405	-1.6239031	0.087636008	-1.6247473	0.08365468	-1.6228331	0.089969702
74.1	-1.6241046	0.087746914	-1.6229519	0.091522671	-1.6240932	0.088804057	-1.625134	0.08430887	-1.6231132	0.090788957
74.2	-1.6244125	0.088551494	-1.6233109	0.092224995	-1.6242757	0.089965172	-1.6255109	0.084972415	-1.6233908	0.091592825
74.3	-1.6247136	0.089351177	-1.6236676	0.092910202	-1.6244506	0.091116594	-1.6258774	0.085644477	-1.6236656	0.092379843
74.4	-1.6250075	0.090144542	-1.6240214	0.09357719	-1.6246181	0.092255588	-1.6262326	0.086324167	-1.6239373	0.093148624
74.5	-1.6252937	0.090930203	-1.6243717	0.094225001	-1.6247781	0.093379491	-1.6265758	0.087010516	-1.6242055	0.09389793
74.6	-1.6255718	0.091706824	-1.6247179	0.094852793	-1.6249309	0.094485742	-1.6269065	0.08770251	-1.6244701	0.094626649
74.7	-1.6258414	0.092473096	-1.6250593	0.095459755	-1.6250765	0.09557183	-1.627224	0.088399137	-1.6247305	0.095333709
74.8	-1.626102	0.093227708	-1.6253952	0.096045046	-1.6252148	0.096635252	-1.6275274	0.0890994	-1.6249865	0.09601802
74.9	-1.6263533	0.093969363	-1.6257251	0.096607864	-1.6253462	0.097673541	-1.6278164	0.089802275	-1.6252376	0.096678537
75	-1.626595	0.094696835	-1.6260485	0.097147551	-1.6254708	0.098684376	-1.6280903	0.090506691	-1.6254838	0.097314374
75.1	-1.6268267	0.095408986	-1.6263646	0.097663618	-1.6255888	0.099665631	-1.6283487	0.091211539	-1.6257247	0.097924826
75.2	-1.6270483	0.096104731	-1.6266731	0.098155644	-1.6257003	0.10061529	-1.6285912	0.091915697	-1.6259598	0.098509274
75.3	-1.6272592	0.096782965	-1.6269731	0.098623169	-1.6258055	0.10153131	-1.6288173	0.092618042	-1.626189	0.099067061
75.4	-1.6274593	0.097442567	-1.6272642	0.099065712	-1.6259046	0.10241167	-1.6290266	0.093317431	-1.6264117	0.099597518
75.5	-1.6276483	0.098082485	-1.6275458	0.099482899	-1.6259977	0.10325446	-1.6292187	0.094012697	-1.6266279	0.10010009
75.6	-1.627826	0.098701795	-1.6278175	0.099874543	-1.6260853	0.10405807	-1.6293935	0.094702667	-1.6268371	0.10057445
75.7	-1.6279923	0.099299675	-1.6280787	0.10024058	-1.6261674	0.10482111	-1.6295508	0.095386169	-1.6270392	0.10102039
75.8	-1.628147	0.099875295	-1.6283289	0.10058095	-1.6262442	0.10554219	-1.6296904	0.096062022	-1.6272338	0.10143772
75.9	-1.6282898	0.10042778	-1.6285676	0.10089549	-1.626316	0.10621987	-1.629812	0.096729012	-1.6274205	0.10182615
76	-1.6284207	0.10095627	-1.6287942	0.10118411	-1.6263829	0.10685277	-1.6299156	0.09738591	-1.627599	0.10218547
76.1	-1.6285395	0.10146005	-1.6290084	0.10144686	-1.6264451	0.10743982	-1.6300011	0.098031507	-1.6277692	0.10251563
76.2	-1.6286463	0.10193857	-1.6292099	0.10168397	-1.6265031	0.10798027	-1.6300686	0.098664641	-1.6279309	0.1028168
76.3	-1.6287409	0.10239132	-1.6293982	0.10189572	-1.6265568	0.10847348	-1.6301182	0.099284156	-1.6280836	0.10308917
76.4	-1.6288233	0.10281771	-1.6295728	0.10208229	-1.6266064	0.10891873	-1.63015	0.099888853	-1.6282271	0.10333288
76.5	-1.6288934	0.10321713	-1.6297334	0.10224383	-1.6266521	0.10931526	-1.6301639	0.1004775	-1.6283611	0.103548
76.6	-1.6289513	0.10358908	-1.6298797	0.10238061	-1.6266941	0.10966256	-1.6301602	0.1010489	-1.6284855	0.10373475
76.7	-1.628997	0.10393324	-1.6300114	0.10249306	-1.6267326	0.10996049	-1.6301393	0.10160195	-1.6286	0.10389354
76.8	-1.6290307	0.10424941	-1.6301283	0.10258172	-1.6267678	0.11020914	-1.6301014	0.1021356	-1.6287045	0.10402489
76.9	-1.6290523	0.10453735	-1.6302301	0.10264705	-1.6267997	0.11040857	-1.6300468	0.10264876	-1.6287986	0.10412927
77	-1.6290618	0.10479674	-1.6303166	0.10268947	-1.6268283	0.11055871	-1.6299758	0.10314031	-1.6288822	0.10420706
77.1	-1.6290595	0.10502728	-1.6303875	0.10270938	-1.626854	0.11065962	-1.6298888	0.10360911	-1.6289551	0.10425867
77.2	-1.6290454	0.10522889	-1.6304427	0.10270737	-1.6268767	0.11071171	-1.6297862	0.10405415	-1.629017	0.10428469
77.3	-1.6290198	0.10540162	-1.6304822	0.10268412	-1.6268966	0.11071569	-1.6296687	0.10447457	-1.6290681	0.10428583
77.4	-1.6289829	0.10554558	-1.6305058	0.10264034	-1.6269136	0.11067237	-1.6295366	0.1048695	-1.629108	0.10426283
77.5	-1.6289347	0.10566076	-1.6305135	0.10257661	-1.6269279	0.11058239	-1.6293906	0.10523801	-1.6291366	0.10421632
77.6	-1.6288755	0.10574712	-1.6305052	0.10249351	-1.6269393	0.11044639	-1.629231	0.10557913	-1.6291538	0.10414688
77.7	-1.6288055	0.10580476	-1.6304808	0.10239169	-1.626948	0.11026524	-1.6290586	0.10589201	-1.6291594	0.10405518
77.8	-1.6287249	0.10583397	-1.6304406	0.1022719	-1.626954	0.11004017	-1.6288741	0.10617598	-1.6291536	0.10394205
77.9	-1.6286342	0.10583513	-1.6303847	0.10213497	-1.6269573	0.10977257	-1.628678	0.10643047	-1.6291363	0.10380836
78	-1.6285334	0.10580856	-1.630313	0.10198163	-1.6269577	0.10946375	-1.6284711	0.10665487	-1.6291073	0.10365493
78.1	-1.6284229	0.1057545	-1.6302257	0.10181256	-1.6269551	0.10911488	-1.6282539	0.10684847	-1.6290667	0.10348246
78.2	-1.628303	0.10567324	-1.6301229	0.10162845	-1.6269496	0.10872728	-1.6280272	0.10701065	-1.6290144	0.10329169
78.3	-1.6281739	0.10556523	-1.6300049	0.10143007	-1.6269412	0.10830251	-1.6277919	0.10714097	-1.6289506	0.10308346
78.4	-1.6280362	0.10543109	-1.629872	0.10121827	-1.6269296	0.10784237	-1.6275486	0.10723918	-1.6288752	0.10285868
78.5	-1.6278901	0.10527142	-1.6297246	0.10099385	-1.6269149	0.10734868	-1.627298	0.10730505	-1.6287885	0.10261825
78.6	-1.6277358	0.10508674	-1.6295627	0.10075754	-1.6268967	0.10682309	-1.627041	0.10733827	-1.6286904	0.10236295
78.7	-1.6275738	0.10487752	-1.6293867	0.10051006	-1.626875	0.10626726	-1.6267782	0.10733849	-1.628581	0.10209355
78.8	-1.6274045	0.10464438	-1.6291971	0.10025213	-1.6268497	0.105683	-1.6265105	0.10730555	-1.6284606	0.10181085
78.9	-1.6272283	0.10438807	-1.6289943	0.099984557	-1.6268207	0.10507234	-1.6262387	0.10723952	-1.6283293	0.10151572
79	-1.6270456	0.10410943	-1.6287788	0.099708143	-1.6267877	0.10443737	-1.6259636	0.10714058	-1.6281873	0.10120906
79.1	-1.6268567	0.10380922	-1.6285509	0.099423624	-1.6267507	0.10378009	-1.6256858	0.10700885	-1.6280348	0.10089168
79.2	-1.626662	0.1034881	-1.6283112	0.099131686	-1.6267094	0.10310241	-1.6254061	0.10684438	-1.627872	0.10056431
79.3	-1.6264619	0.10314681	-1.6280601	0.098833012	-1.6266636	0.10240628	-1.6251254	0.1066473	-1.6276992	0.10022771
79.4	-1.626257	0.10278623	-1.6277982	0.098528317	-1.6266133	0.10169381	-1.6248444	0.106418	-1.6275168	0.099882673
79.5	-1.6260476	0.10240731	-1.6275263	0.098218326	-1.6265583	0.10096716	-1.6245638	0.10615704	-1.627325	0.099530002
79.6	-1.6258341	0.10201099	-1.6272448	0.097903726	-1.6264984	0.10022847	-1.6242844	0.10586499	-1.6271242	0.099170469
79.7	-1.625617	0.10159814	-1.6269543	0.097585155	-1.6264333	0.099479764	-1.6240068	0.10554233	-1.6269147	0.098804777
79.8	-1.6253965	0.1011696	-1.6266554	0.097263224	-1.6263629	0.098723043	-1.6237316	0.10518955	-1.6266968	0.098433601
79.9	-1.6251733	0.1007263	-1.6263489	0.096938544	-1.6262872	0.097960361	-1.6234597	0.10480731	-1.626471	0.098057623
80	-1.6249478	0.10026927	-1.6260355	0.096611731	-1.626206	0.097193804	-1.6231917	0.10439651	-1.6262378	0.097677544
80.1	-1.6247204	0.099799566	-1.6257158	0.096283378	-1.6261191	0.096425424	-1.6229282	0.10395813	-1.6259976	0.097294038
80.2	-1.6244915	0.099318169	-1.6253906	0.095954037	-1.6260264	0.095657201	-1.6226698	0.10349308	-1.6257508	0.096907736
80.3	-1.6242614	0.098826025	-1.6250605	0.095624234	-1.6259277	0.094891069	-1.6224169	0.10300222	-1.6254978	0.09651923
80.4	-1.6240307	0.098324104	-1.6247263	0.095294475	-1.625823	0.094128939	-1.6221702	0.1024865	-1.6252393	0.096129098
80.5	-1.6237998	0.09781345	-1.6243889	0.094965256	-1.6257122	0.09337269	-1.6219303	0.10194707	-1.6249756	0.095737916
80.6	-1.6235692	0.097295143	-1.6240489	0.094637048	-1.6255953	0.092624138	-1.6216976	0.10138524	-1.6247075	0.095346246
80.7	-1.6233391	0.09677023	-1.6237071	0.094310297	-1.6254721	0.09188504	-1.6214726	0.10080227	-1.6244354	0.094954617
80.8	-1.6231099	0.096239712	-1.6233642	0.093985425	-1.6253427	0.091157118	-1.6212555	0.10019939	-1.6241598	0.094563531
80.9	-1.6228822	0.095704584	-1.6230211	0.093662837	-1.6252069	0.090442056	-1.6210468	0.099577816	-1.6238812	0.094173471
81	-1.6226563	0.095165867	-1.6226785	0.093342914	-1.6250649	0.089741456	-1.6208471	0.098938914	-1.6236004	0.093784904
81.1	-1.6224326	0.094624609	-1.6223372	0.093026006	-1.6249167	0.089056797	-1.6206565	0.098284189	-1.623318	0.093398274
81.2	-1.6222115	0.094081845	-1.621998	0.092712439	-1.6247624	0.088389472	-1.6204753	0.097615179	-1.6230344	0.093014004
81.3	-1.6219933	0.093538576	-1.6216616	0.092402526	-1.6246019	0.087740857	-1.6203036	0.096933369	-1.6227503	0.092632501
81.4	-1.6217783	0.092995785	-1.6213288	0.092096571	-1.6244353	0.087112313	-1.6201418	0.09624022	-1.6224663	0.092254161
81.5	-1.621567	0.092454456	-1.6210003	0.091794854	-1.6242628	0.086505114	-1.6199901	0.095537252	-1.6221829	0.091879362
81.6	-1.6213597	0.091915566	-1.6206769	0.091497622	-1.6240846	0.085920361	-1.6198487	0.094826085	-1.621901	0.091508454
81.7	-1.6211568	0.091380072	-1.6203594	0.091205086	-1.6239009	0.085359013	-1.6197175	0.094108384	-1.6216211	0.09114176
81.8	-1.6209585	0.09084891	-1.6200484	0.09091745	-1.6237118	0.084821993	-1.6195967	0.09338579	-1.6213437	0.090779595
81.9	-1.620765	0.090323009	-1.6197445	0.090634921	-1.6235175	0.084310247	-1.6194861	0.092659911	-1.6210694	0.090422276
82	-1.6205768	0.089803288	-1.6194485	0.090357697	-1.6233183	0.083824675	-1.619386	0.091932365	-1.6207988	0.090070115
82.1	-1.6203941	0.089290634	-1.6191612	0.090085938	-1.6231145	0.083365996	-1.6192964	0.091204808	-1.6205327	0.089723394
82.2	-1.6202173	0.08878589	-1.6188831	0.089819769	-1.6229064	0.082934728	-1.6192171	0.090478911	-1.6202717	0.089382362
82.3	-1.6200465	0.08828987	-1.6186148	0.089559296	-1.6226943	0.082531299	-1.619148	0.089756327	-1.6200161	0.089047252
82.4	-1.6198819	0.087803387	-1.6183567	0.089304638	-1.6224785	0.082156175	-1.6190888	0.089038687	-1.6197666	0.088718314
82.5	-1.6197237	0.087327265	-1.6181097	0.089055919	-1.6222594	0.081809836	-1.6190396	0.088327623	-1.6195238	0.088395806
82.6	-1.6195724	0.086862288	-1.6178741	0.088813243	-1.6220374	0.081492628	-1.6190002	0.087624757	-1.6192882	0.08807997
82.7	-1.619428	0.086409168	-1.6176507	0.088576673	-1.621813	0.081204668	-1.6189704	0.086931671	-1.6190605	0.087771009
82.8	-1.6192908	0.085968559	-1.6174397	0.088346243	-1.6215866	0.080945916	-1.6189499	0.086249897	-1.6188411	0.0874691
82.9	-1.6191607	0.085541111	-1.6172416	0.088121999	-1.6213586	0.080716342	-1.6189384	0.085580949	-1.6186303	0.087174431
83	-1.6190381	0.085127505	-1.6170568	0.087904005	-1.6211295	0.080515979	-1.6189355	0.084926354	-1.6184287	0.08688722
83.1	-1.618923	0.084728402	-1.6168857	0.087692326	-1.6208997	0.080344805	-1.6189412	0.084287622	-1.6182369	0.086607685
83.2	-1.6188157	0.084344382	-1.6167288	0.087486991	-1.6206699	0.080202596	-1.618955	0.083666179	-1.6180552	0.086336011
83.3	-1.6187162	0.083975927	-1.6165862	0.087287995	-1.6204406	0.080088924	-1.6189767	0.083063341	-1.617884	0.086072342
83.4	-1.6186246	0.083623493	-1.6164583	0.08709533	-1.6202123	0.080003309	-1.6190058	0.082480373	-1.6177238	0.085816822
83.5	-1.618541	0.083287571	-1.6163451	0.086909017	-1.6199855	0.079945348	-1.6190419	0.081918565	-1.6175746	0.08556963
83.6	-1.6184653	0.082968672	-1.616247	0.086729092	-1.6197608	0.079914661	-1.6190846	0.081379221	-1.6174371	0.08533097
83.7	-1.6183978	0.082667238	-1.6161643	0.086555575	-1.6195387	0.079910739	-1.6191336	0.080863551	-1.6173114	0.085101023
83.8	-1.6183386	0.082383592	-1.6160969	0.086388448	-1.61932	0.079932865	-1.6191886	0.0803726	-1.617198	0.084879926
83.9	-1.6182875	0.082117986	-1.616045	0.08622768	-1.6191051	0.079980212	-1.619249	0.079907295	-1.617097	0.084667795
84	-1.6182444	0.081870692	-1.6160085	0.08607326	-1.6188947	0.080051998	-1.6193144	0.079468574	-1.6170084	0.084464771
84.1	-1.6182095	0.081642032	-1.6159873	0.085925209	-1.6186891	0.08014752	-1.6193844	0.079057421	-1.6169325	0.084271038
84.2	-1.6181827	0.081432304	-1.6159817	0.085783549	-1.6184892	0.080266027	-1.6194585	0.078674771	-1.6168695	0.084086783
84.3	-1.6181641	0.081241686	-1.6159916	0.085648274	-1.6182955	0.08040661	-1.6195365	0.078321369	-1.6168196	0.083912147
84.4	-1.6181536	0.081070242	-1.6160167	0.085519351	-1.6181086	0.080568221	-1.6196179	0.07799777	-1.6167829	0.083747232
84.5	-1.618151	0.080918019	-1.6160569	0.085396759	-1.617929	0.080749807	-1.6197021	0.077704481	-1.6167591	0.083592145
84.6	-1.6181562	0.080785125	-1.616112	0.085280506	-1.6177572	0.080950402	-1.6197888	0.077442071	-1.6167484	0.083447039
84.7	-1.6181692	0.080671691	-1.6161817	0.085170626	-1.6175938	0.081169067	-1.6198775	0.077211124	-1.6167508	0.083312095
84.8	-1.61819	0.080577759	-1.616266	0.085067137	-1.6174395	0.081404774	-1.6199679	0.077012071	-1.6167663	0.083187465
84.9	-1.6182184	0.080503238	-1.6163645	0.084970026	-1.6172947	0.081656374	-1.6200597	0.0768451	-1.6167949	0.083073243
85	-1.6182543	0.080447971	-1.6164768	0.084879272	-1.6171598	0.081922676	-1.6201524	0.076710269	-1.6168362	0.082969506
85.1	-1.6182974	0.080411842	-1.6166024	0.084794883	-1.6170354	0.082202551	-1.6202456	0.076607676	-1.6168902	0.082876362
85.2	-1.6183476	0.080394794	-1.616741	0.0847169	-1.6169218	0.082494933	-1.6203389	0.076537489	-1.6169565	0.082793966
85.3	-1.6184047	0.080396735	-1.6168923	0.084645368	-1.6168196	0.082798742	-1.6204321	0.076499793	-1.6170352	0.082722467
85.4	-1.6184688	0.080417447	-1.6170559	0.084580304	-1.6167293	0.08311282	-1.6205248	0.076494444	-1.6171259	0.082661958
85.5	-1.6185396	0.080456609	-1.6172312	0.084521704	-1.6166512	0.083435963	-1.6206168	0.076521089	-1.6172284	0.082612484
85.6	-1.6186167	0.080513898	-1.6174176	0.084469574	-1.6165855	0.083766999	-1.6207076	0.076579354	-1.6173423	0.082574096
85.7	-1.6187	0.080589063	-1.6176145	0.084423961	-1.6165326	0.084104824	-1.620797	0.076668952	-1.6174672	0.082546898
85.8	-1.6187892	0.080681866	-1.6178215	0.08438493	-1.6164928	0.084448361	-1.6208848	0.076789601	-1.6176027	0.082531013
85.9	-1.6188843	0.080791985	-1.618038	0.08435253	-1.6164665	0.084796512	-1.6209707	0.076940848	-1.6177487	0.082526522
86	-1.6189851	0.080918979	-1.6182634	0.084326776	-1.6164539	0.085148159	-1.6210546	0.077122004	-1.6179046	0.082533438
86.1	-1.6190911	0.08106236	-1.6184971	0.08430768	-1.616455	0.085502203	-1.6211362	0.077332282	-1.61807	0.082551752
86.2	-1.6192021	0.081221694	-1.6187382	0.084295283	-1.61647	0.085857598	-1.6212154	0.077570954	-1.6182442	0.082581488
86.3	-1.6193179	0.081396593	-1.6189862	0.084289657	-1.6164991	0.086213338	-1.6212919	0.077837362	-1.6184269	0.082622712
86.4	-1.6194383	0.08158664	-1.6192405	0.084290873	-1.6165423	0.086568436	-1.6213656	0.078130764	-1.6186177	0.082675475
86.5	-1.619563	0.081791311	-1.6195004	0.084298969	-1.6165999	0.086921921	-1.6214366	0.078450213	-1.618816	0.082739753
86.6	-1.6196918	0.082010005	-1.6197652	0.084313957	-1.6166716	0.087272854	-1.6215047	0.078794607	-1.6190212	0.08281547
86.7	-1.6198243	0.08224214	-1.6200341	0.084335866	-1.6167574	0.087620341	-1.6215699	0.079162852	-1.6192328	0.082902559
86.8	-1.6199603	0.082487192	-1.6203064	0.084364756	-1.6168572	0.087963521	-1.6216319	0.079553941	-1.61945	0.083000998
86.9	-1.6200993	0.082744646	-1.6205813	0.084400704	-1.616971	0.08830156	-1.6216908	0.079966867	-1.6196725	0.083110773
87	-1.6202414	0.083013922	-1.6208583	0.084443759	-1.6170986	0.088633669	-1.6217467	0.080400487	-1.6198997	0.083231818
87.1	-1.6203862	0.083294358	-1.6211366	0.084493935	-1.6172399	0.08895912	-1.6217997	0.080853498	-1.6201309	0.083363989
87.2	-1.6205333	0.083585274	-1.6214155	0.084551235	-1.6173944	0.089277236	-1.6218496	0.081324556	-1.6203656	0.08350712
87.3	-1.6206824	0.083886035	-1.6216941	0.084615691	-1.6175619	0.089587365	-1.6218966	0.08181238	-1.6206029	0.083661078
87.4	-1.6208332	0.084196044	-1.6219718	0.08468736	-1.6177421	0.089888874	-1.6219407	0.08231574	-1.6208424	0.08382576
87.5	-1.6209855	0.084514674	-1.6222479	0.08476629	-1.6179347	0.090181174	-1.621982	0.082833349	-1.6210835	0.084001032
87.6	-1.621139	0.08484124	-1.6225218	0.084852485	-1.6181393	0.09046376	-1.6220207	0.083363805	-1.6213255	0.084186685
87.7	-1.6212935	0.085175019	-1.6227928	0.084945919	-1.6183554	0.090736204	-1.6220569	0.083905641	-1.6215679	0.084382459
87.8	-1.6214486	0.085515312	-1.6230601	0.085046577	-1.6185825	0.090998106	-1.6220906	0.08445742	-1.62181	0.084588101
87.9	-1.6216039	0.085861457	-1.6233231	0.085154474	-1.61882	0.091249069	-1.6221221	0.085017765	-1.6220511	0.084803394
88	-1.6217593	0.086212798	-1.6235811	0.085269631	-1.6190676	0.09148872	-1.6221515	0.085585302	-1.6222907	0.085028118
88.1	-1.6219145	0.086568646	-1.6238336	0.08539203	-1.6193246	0.091716772	-1.6221789	0.086158602	-1.6225282	0.085261995
88.2	-1.6220692	0.086928282	-1.6240799	0.085521612	-1.6195904	0.091933036	-1.6222048	0.086736193	-1.6227631	0.085504679
88.3	-1.6222231	0.087290993	-1.6243196	0.085658302	-1.6198643	0.092137372	-1.6222291	0.087316616	-1.6229947	0.085755806
88.4	-1.622376	0.087656091	-1.6245519	0.085802053	-1.6201457	0.092329639	-1.622252	0.087898456	-1.6232225	0.086015037
88.5	-1.6225275	0.088022907	-1.6247764	0.085952833	-1.6204338	0.09250969	-1.6222737	0.088480321	-1.6234459	0.086282051
88.6	-1.6226774	0.088390766	-1.6249924	0.086110587	-1.6207279	0.092677441	-1.6222946	0.089060818	-1.6236644	0.086556489
88.7	-1.6228256	0.08875898	-1.6251997	0.086275213	-1.6210276	0.092832911	-1.6223148	0.089638557	-1.6238776	0.086837934
88.8	-1.6229718	0.089126867	-1.6253978	0.086446576	-1.6213317	0.092976194	-1.6223346	0.090212174	-1.624085	0.08712593
88.9	-1.6231156	0.089493761	-1.6255861	0.086624548	-1.6216397	0.093107393	-1.6223541	0.090780337	-1.624286	0.087420027
89	-1.6232568	0.08985901	-1.6257644	0.086809024	-1.6219505	0.093226586	-1.6223735	0.091341736	-1.6244802	0.087719796
89.1	-1.6233953	0.090221966	-1.625932	0.086999893	-1.6222636	0.093333875	-1.6223931	0.091895072	-1.6246672	0.088024798
89.2	-1.6235308	0.090581989	-1.6260889	0.087197001	-1.6225781	0.093429447	-1.6224131	0.092439095	-1.6248465	0.088334548
89.3	-1.6236631	0.090938461	-1.6262348	0.08740015	-1.6228932	0.093513581	-1.6224337	0.092972621	-1.625018	0.088648523
89.4	-1.6237921	0.091290779	-1.6263693	0.087609131	-1.6232081	0.09358658	-1.6224552	0.093494514	-1.6251812	0.088966189
89.5	-1.6239174	0.091638346	-1.6264922	0.087823751	-1.6235218	0.093648726	-1.6224775	0.094003643	-1.6253357	0.089287025
89.6	-1.6240389	0.091980564	-1.6266031	0.088043822	-1.6238335	0.093700284	-1.6225011	0.094498883	-1.6254812	0.089610514
89.7	-1.6241564	0.092316854	-1.6267021	0.088269132	-1.6241424	0.093741575	-1.622526	0.094979165	-1.6256174	0.089936112
89.8	-1.6242699	0.092646675	-1.626789	0.088499419	-1.6244479	0.093772997	-1.6225525	0.095443531	-1.6257443	0.090263251
89.9	-1.6243791	0.092969518	-1.6268638	0.088734398	-1.6247489	0.093794998	-1.6225807	0.095891112	-1.6258617	0.090591347
90	-1.6244838	0.093284879	-1.6269263	0.088973787	-1.6250447	0.093808009	-1.6226107	0.096321055	-1.6259691	0.090919819
90.1	-1.6245839	0.093592243	-1.6269764	0.089217311	-1.6253345	0.093812433	-1.6226425	0.096732484	-1.6260666	0.091248091
90.2	-1.6246792	0.093891102	-1.6270142	0.089464688	-1.6256173	0.093808681	-1.6226765	0.097124558	-1.6261539	0.091575576
90.3	-1.6247698	0.094180999	-1.6270397	0.089715596	-1.6258927	0.093797223	-1.6227127	0.097496565	-1.626231	0.091901675
90.4	-1.6248554	0.094461533	-1.627053	0.089969682	-1.6261598	0.093778578	-1.6227512	0.09784793	-1.626298	0.092225789
90.5	-1.624936	0.09473232	-1.6270544	0.090226586	-1.6264178	0.093753265	-1.6227921	0.098178135	-1.6263547	0.092547321
90.6	-1.6250114	0.094992959	-1.6270437	0.09048595	-1.6266661	0.093721771	-1.6228352	0.098486626	-1.6264011	0.092865671
90.7	-1.6250816	0.095243038	-1.6270212	0.090747417	-1.6269038	0.093684566	-1.6228808	0.098772839	-1.6264371	0.093180229
90.8	-1.6251464	0.095482185	-1.6269871	0.091010604	-1.6271305	0.093642143	-1.6229288	0.099036318	-1.626463	0.093490389
90.9	-1.625206	0.095710106	-1.6269416	0.091275105	-1.6273454	0.093595031	-1.6229794	0.099276776	-1.6264787	0.093795562
91	-1.6252601	0.095926549	-1.6268852	0.091540498	-1.6275482	0.093543767	-1.6230324	0.099494037	-1.6264846	0.094095176
91.1	-1.6253088	0.096131253	-1.6268179	0.09180636	-1.6277381	0.093488863	-1.6230878	0.099687912	-1.6264805	0.094388653
91.2	-1.625352	0.096323925	-1.6267401	0.092072267	-1.6279145	0.093430801	-1.6231454	0.09985816	-1.6264667	0.094675401
91.3	-1.6253896	0.096504292	-1.6266521	0.09233778	-1.628077	0.093370062	-1.6232054	0.10000459	-1.6264433	0.094954828
91.4	-1.6254217	0.096672155	-1.6265543	0.092602447	-1.6282253	0.093307137	-1.6232676	0.10012719	-1.6264106	0.095226378
91.5	-1.6254484	0.096827389	-1.6264472	0.09286581	-1.6283589	0.09324252	-1.6233319	0.10022608	-1.6263689	0.095489534
91.6	-1.6254696	0.096969883	-1.6263311	0.093127407	-1.6284774	0.093176686	-1.6233982	0.10030143	-1.6263184	0.095743791
91.7	-1.6254852	0.097099489	-1.6262065	0.093386767	-1.6285805	0.093110081	-1.6234663	0.10035336	-1.6262593	0.095988619
91.8	-1.6254954	0.097216042	-1.6260737	0.093643409	-1.6286679	0.093043136	-1.623536	0.10038196	-1.626192	0.096223477
91.9	-1.6255001	0.097319439	-1.6259334	0.09389685	-1.6287393	0.09297627	-1.6236072	0.10038743	-1.6261167	0.096447863
92	-1.6254995	0.097409664	-1.6257859	0.094146612	-1.6287947	0.092909893	-1.6236798	0.10037018	-1.6260339	0.096661336
92.1	-1.6254936	0.097486746	-1.6256319	0.094392224	-1.6288339	0.09284439	-1.6237536	0.10033067	-1.6259439	0.096863496
92.2	-1.6254825	0.097550692	-1.6254717	0.094633205	-1.6288568	0.092780125	-1.6238282	0.10026935	-1.625847	0.097053928
92.3	-1.6254661	0.097601466	-1.625306	0.094869059	-1.6288632	0.092717442	-1.6239034	0.10018661	-1.6257436	0.097232187
92.4	-1.6254446	0.097639059	-1.6251351	0.095099285	-1.6288531	0.092656665	-1.6239791	0.10008286	-1.6256341	0.097397846
92.5	-1.6254181	0.097663547	-1.6249599	0.095323405	-1.6288267	0.092598092	-1.6240549	0.099958702	-1.625519	0.097550559
92.6	-1.6253868	0.097675079	-1.6247807	0.095540967	-1.6287841	0.092541989	-1.6241308	0.099814841	-1.6253986	0.097690049
92.7	-1.6253506	0.097673807	-1.6245983	0.095751518	-1.6287254	0.0924886	-1.6242063	0.099651992	-1.6252735	0.09781605
92.8	-1.6253098	0.097659834	-1.6244129	0.095954582	-1.6286507	0.092438151	-1.624281	0.0994708	-1.6251439	0.09792826
92.9	-1.6252643	0.097633255	-1.6242253	0.096149672	-1.6285603	0.09239085	-1.6243549	0.099271898	-1.6250103	0.098026366
93	-1.6252144	0.097594224	-1.6240361	0.096336327	-1.6284543	0.092346875	-1.6244275	0.099056019	-1.6248732	0.098110123
93.1	-1.6251603	0.097542981	-1.6238458	0.096514133	-1.6283332	0.092306359	-1.6244987	0.09882402	-1.6247332	0.098179386
93.2	-1.625102	0.097479801	-1.623655	0.096682699	-1.6281975	0.092269408	-1.6245681	0.098576803	-1.6245905	0.098234055
93.3	-1.6250397	0.097404921	-1.6234642	0.096841616	-1.6280473	0.092236112	-1.6246354	0.098315219	-1.6244456	0.098274005
93.4	-1.6249734	0.097318546	-1.6232739	0.096990448	-1.6278831	0.09220655	-1.6247002	0.098040073	-1.6242989	0.098299075
93.5	-1.6249035	0.097220905	-1.6230847	0.097128775	-1.6277054	0.092180773	-1.6247622	0.097752203	-1.624151	0.098309143
93.6	-1.62483	0.097112304	-1.6228973	0.097256238	-1.6275148	0.092158789	-1.6248214	0.097452542	-1.6240022	0.098304187
93.7	-1.6247532	0.096993106	-1.6227121	0.097372531	-1.6273119	0.092140568	-1.6248772	0.097142084	-1.6238531	0.098284274
93.8	-1.6246733	0.096863663	-1.6225295	0.09747735	-1.6270971	0.092126061	-1.6249295	0.096821804	-1.623704	0.098249469
93.9	-1.6245902	0.096724287	-1.6223501	0.097570356	-1.6268711	0.092115214	-1.6249778	0.09649262	-1.6235553	0.098199796
94	-1.6245042	0.096575281	-1.6221743	0.097651204	-1.6266346	0.092107957	-1.6250219	0.096155439	-1.6234073	0.098135275
94.1	-1.6244157	0.096417	-1.6220028	0.097719604	-1.6263881	0.092104183	-1.6250616	0.095811217	-1.6232607	0.09805601
94.2	-1.6243247	0.096249862	-1.6218358	0.097775351	-1.6261326	0.092103746	-1.6250966	0.095460955	-1.6231157	0.097962213
94.3	-1.6242314	0.096074302	-1.6216739	0.097818272	-1.6258687	0.092106476	-1.6251267	0.095105654	-1.6229728	0.097854135
94.4	-1.624136	0.095890721	-1.6215174	0.097848164	-1.625597	0.092112198	-1.6251516	0.094746272	-1.6228321	0.097731991
94.5	-1.6240386	0.095699493	-1.6213666	0.097864797	-1.6253185	0.092120732	-1.6251711	0.094383739	-1.6226942	0.097595969
94.6	-1.6239395	0.095501014	-1.621222	0.097867976	-1.6250338	0.092131875	-1.6251849	0.094018986	-1.6225592	0.097446301
94.7	-1.623839	0.095295732	-1.6210841	0.097857598	-1.6247438	0.09214539	-1.6251929	0.093652963	-1.6224278	0.09728332
94.8	-1.6237371	0.095084125	-1.620953	0.097833632	-1.6244494	0.092161017	-1.625195	0.093286614	-1.6222999	0.097107434
94.9	-1.6236341	0.094866655	-1.620829	0.097796039	-1.6241514	0.09217849	-1.625191	0.092920851	-1.622176	0.096919042
95	-1.6235302	0.094643755	-1.6207124	0.097744743	-1.6238505	0.092197541	-1.6251805	0.092556561	-1.6220563	0.096718501
95.1	-1.6234254	0.094415855	-1.6206034	0.097679671	-1.6235476	0.092217893	-1.6251636	0.092194616	-1.6219409	0.096506177
95.2	-1.6233202	0.094183415	-1.6205024	0.097600831	-1.6232436	0.09223925	-1.6251402	0.091835871	-1.6218303	0.096282509
95.3	-1.6232147	0.093946925	-1.6204095	0.097508325	-1.6229395	0.092261298	-1.6251103	0.091481153	-1.6217246	0.096048023
95.4	-1.623109	0.093706873	-1.6203249	0.097402289	-1.6226359	0.092283718	-1.6250737	0.091131255	-1.621624	0.095803266
95.5	-1.6230033	0.093463727	-1.6202485	0.097282825	-1.6223336	0.092306192	-1.6250303	0.090786951	-1.6215285	0.095548751
95.6	-1.6228978	0.093217939	-1.6201807	0.097150012	-1.6220336	0.092328399	-1.6249801	0.090449007	-1.6214384	0.095284975
95.7	-1.6227927	0.092969972	-1.6201214	0.097003978	-1.6217367	0.092350012	-1.6249232	0.090118155	-1.6213537	0.095012471
95.8	-1.6226883	0.092720304	-1.6200709	0.096844951	-1.6214437	0.092370701	-1.6248596	0.089795073	-1.6212748	0.094731846
95.9	-1.6225847	0.092469418	-1.6200291	0.096673226	-1.6211554	0.092390136	-1.6247893	0.089480383	-1.6212015	0.094443746
96	-1.622482	0.092217783	-1.6199958	0.09648909	-1.6208726	0.092407993	-1.6247125	0.08917469	-1.621134	0.094148806
96.1	-1.6223803	0.091965857	-1.6199712	0.096292792	-1.6205959	0.092423944	-1.6246291	0.088878597	-1.6210722	0.093847632
96.2	-1.62228	0.091714093	-1.6199551	0.096084594	-1.6203262	0.092437666	-1.6245392	0.088592689	-1.6210162	0.09354084
96.3	-1.6221811	0.091462946	-1.6199477	0.095864842	-1.6200643	0.09244884	-1.6244432	0.088317482	-1.620966	0.093229089
96.4	-1.622084	0.091212869	-1.6199487	0.095633965	-1.6198108	0.092457168	-1.624341	0.088053409	-1.6209218	0.092913077
96.5	-1.6219886	0.090964301	-1.619958	0.095392413	-1.6195663	0.092462361	-1.624233	0.087800862	-1.6208832	0.092593506
96.6	-1.6218951	0.090717678	-1.6199754	0.095140609	-1.6193314	0.092464129	-1.6241193	0.087560245	-1.6208504	0.092271056
96.7	-1.6218036	0.090473429	-1.6200007	0.094878958	-1.6191068	0.092462184	-1.624	0.087331963	-1.6208231	0.0919464
96.8	-1.6217144	0.09023198	-1.6200338	0.094607917	-1.6188931	0.092456254	-1.6238754	0.087116362	-1.6208014	0.091620229
96.9	-1.6216276	0.089993736	-1.6200746	0.094328022	-1.618691	0.092446096	-1.623746	0.086913692	-1.6207853	0.091293251
97	-1.6215434	0.089759085	-1.6201227	0.094039852	-1.6185007	0.092431494	-1.6236119	0.08672413	-1.6207745	0.090966181
97.1	-1.6214617	0.089528411	-1.6201777	0.093743977	-1.6183227	0.092412235	-1.6234734	0.08654785	-1.6207688	0.09063972
97.2	-1.6213827	0.089302101	-1.6202394	0.093440941	-1.6181575	0.092388106	-1.6233308	0.086385053	-1.6207681	0.090314562
97.3	-1.6213065	0.089080537	-1.6203077	0.093131306	-1.6180054	0.092358906	-1.6231844	0.086235912	-1.6207723	0.089991401
97.4	-1.6212334	0.088864074	-1.6203821	0.092815692	-1.6178671	0.092324471	-1.6230348	0.086100507	-1.6207813	0.089670931
97.5	-1.6211634	0.088653035	-1.6204624	0.092494765	-1.6177426	0.092284678	-1.6228822	0.08597882	-1.6207949	0.08935383
97.6	-1.6210965	0.088447731	-1.6205482	0.092169197	-1.6176322	0.092239423	-1.622727	0.085870803	-1.6208127	0.089040765
97.7	-1.6210328	0.08824848	-1.6206389	0.091839646	-1.617536	0.0921886	-1.6225695	0.085776441	-1.6208346	0.088732399
97.8	-1.6209723	0.088055608	-1.6207344	0.091506763	-1.6174543	0.092132104	-1.6224102	0.085695726	-1.6208604	0.088429399
97.9	-1.6209154	0.087869415	-1.6208342	0.091171231	-1.6173873	0.092069866	-1.6222495	0.085628586	-1.6208899	0.088132416
98	-1.6208619	0.087690156	-1.6209381	0.090833765	-1.6173352	0.092001869	-1.622088	0.085574844	-1.6209229	0.087842063
98.1	-1.620812	0.087518056	-1.6210456	0.090495091	-1.6172979	0.091928129	-1.6219259	0.085534261	-1.6209591	0.087558923
98.2	-1.6207656	0.087353346	-1.6211561	0.090155926	-1.6172753	0.091848665	-1.6217637	0.085506618	-1.6209982	0.087283576
98.3	-1.6207228	0.087196276	-1.6212692	0.089816984	-1.6172673	0.091763495	-1.6216019	0.08549173	-1.6210399	0.087016615
98.4	-1.6206837	0.087047083	-1.6213847	0.089478988	-1.6172741	0.091672657	-1.6214409	0.085489386	-1.6210841	0.086758623
98.5	-1.6206483	0.086905957	-1.6215021	0.089142669	-1.6172956	0.091576239	-1.6212811	0.085499287	-1.6211306	0.086510127
98.6	-1.6206168	0.08677304	-1.621621	0.088808757	-1.6173315	0.091474375	-1.6211232	0.085521054	-1.6211791	0.086271596
98.7	-1.6205889	0.086648462	-1.6217409	0.088477974	-1.6173815	0.091367216	-1.6209674	0.085554301	-1.6212293	0.086043482
98.8	-1.6205647	0.08653238	-1.6218614	0.088151045	-1.6174454	0.091254908	-1.6208142	0.085598681	-1.6212808	0.085826255
98.9	-1.6205443	0.086424957	-1.6219819	0.0878287	-1.6175229	0.091137605	-1.620664	0.085653861	-1.6213335	0.085620395
99	-1.6205276	0.086326318	-1.6221023	0.087511659	-1.6176139	0.091015499	-1.6205174	0.085719451	-1.6213872	0.085426326
99.1	-1.6205148	0.08623653	-1.6222221	0.087200618	-1.6177179	0.090888828	-1.6203748	0.085794986	-1.6214417	0.085244395
99.2	-1.6205058	0.086155627	-1.6223408	0.086896249	-1.6178345	0.090757861	-1.6202365	0.085879967	-1.6214966	0.085074894
99.3	-1.6205004	0.086083659	-1.622458	0.086599227	-1.6179631	0.090622866	-1.620103	0.085973924	-1.6215517	0.084918131
99.4	-1.6204986	0.086020703	-1.6225733	0.086310241	-1.6181034	0.09048411	-1.6199746	0.086076421	-1.6216068	0.084774443
99.5	-1.6205005	0.085966817	-1.6226864	0.086029973	-1.6182549	0.090341882	-1.6198518	0.086187007	-1.6216616	0.084644134
99.6	-1.6205061	0.085922003	-1.6227969	0.085759054	-1.6184171	0.090196509	-1.619735	0.086305171	-1.6217161	0.084527421
99.7	-1.6205153	0.085886209	-1.6229045	0.085498064	-1.6185895	0.090048349	-1.6196245	0.086430364	-1.62177	0.084424438
99.8	-1.620528	0.085859383	-1.6230088	0.085247573	-1.6187714	0.089897769	-1.6195207	0.086562046	-1.621823	0.084335305
99.9	-1.620544	0.085841503	-1.6231094	0.085008173	-1.6189621	0.089745132	-1.6194238	0.086699714	-1.621875	0.08426018
100	-1.6205635	0.085832555	-1.6232059	0.084780461	-1.6191611	0.089590811	-1.6193342	0.086842876	-1.6219257	0.084199224


==> graphics/data/rail_freq_g1_err.dat <==
1e-08	3.5434095e-10	3.5350745e-10	3.5423243e-10	3.6359845e-10
1.0594066e-08	1.6810227e-10	1.6731991e-10	1.6832028e-10	1.7766376e-10
1.1223423e-08	1.4161884e-10	1.407797e-10	1.4122961e-10	1.5057108e-10
1.1890167e-08	7.0646263e-10	7.0561088e-10	7.063981e-10	7.1576822e-10
1.2596521e-08	2.33143e-10	2.3241318e-10	2.3314784e-10	2.4250255e-10
1.3344837e-08	1.4587279e-10	1.4690995e-10	1.460747e-10	1.367795e-10
1.4137608e-08	5.8017015e-10	5.8108337e-10	5.802125e-10	5.7084836e-10
1.4977475e-08	1.9341106e-10	1.9428644e-10	1.9363049e-10	1.8437028e-10
1.5867235e-08	6.886499e-10	6.8951612e-10	6.8863536e-10	6.7927485e-10
1.6809853e-08	1.3354953e-10	1.3287955e-10	1.3355114e-10	1.4293885e-10
1.7808468e-08	1.4047753e-10	1.3993265e-10	1.4030139e-10	1.496743e-10
1.8866408e-08	1.4944959e-10	1.5037944e-10	1.4956269e-10	1.4025046e-10
1.9987196e-08	3.4975564e-10	3.4904718e-10	3.4986942e-10	3.592472e-10
2.1174567e-08	2.4860167e-10	2.4943324e-10	2.4848335e-10	2.391438e-10
2.2432475e-08	9.2602906e-11	9.2341082e-11	9.2780789e-11	1.0216039e-10
2.3765111e-08	1.0374586e-10	1.0347519e-10	1.0389698e-10	1.1325037e-10
2.5176915e-08	1.8573081e-10	1.8522502e-10	1.8589251e-10	1.9528449e-10
2.6672588e-08	8.4979121e-12	1.4030742e-11	8.077887e-12	9.9013763e-12
2.8257115e-08	4.8092177e-11	4.960089e-11	4.7840526e-11	3.8686786e-11
2.9935773e-08	2.1935882e-10	2.1904614e-10	2.1960223e-10	2.2897507e-10
3.1714154e-08	3.198148e-11	3.4998674e-11	3.1633031e-11	2.2744862e-11
3.3598183e-08	1.5323124e-10	1.5418301e-10	1.5286346e-10	1.4350937e-10
3.5594135e-08	1.2883601e-10	1.2912595e-10	1.2919084e-10	1.3856938e-10
3.770866e-08	2.2091705e-10	2.2161342e-10	2.2039097e-10	2.1103856e-10
3.9948802e-08	2.0376268e-11	2.5649403e-11	2.0060873e-11	2.9326987e-11
4.2322023e-08	1.4043434e-10	1.4131759e-10	1.396749e-10	1.3033347e-10
4.4836228e-08	1.5465461e-10	1.5537781e-10	1.5371294e-10	1.443976e-10
4.7499794e-08	7.219201e-11	7.406482e-11	7.086219e-11	6.1653625e-11
5.0321594e-08	8.2327191e-11	8.3520584e-11	8.0485527e-11	7.1274864e-11
5.3311026e-08	2.5221247e-11	3.2488529e-11	2.0324328e-11	1.2242836e-11
5.6478051e-08	7.2670707e-11	7.3731829e-11	6.9876199e-11	6.057141e-11
5.9833217e-08	3.3913212e-11	3.7600498e-11	2.7042425e-11	1.811496e-11
6.3387703e-08	7.1672522e-11	7.1586329e-11	6.6738244e-11	5.7484499e-11
6.7153348e-08	5.686894e-11	5.7956625e-11	5.2382905e-11	6.1704702e-11
7.1142697e-08	3.2937149e-11	3.8785544e-11	1.9023138e-11	1.0534358e-11
7.536904e-08	3.2591664e-11	3.8255281e-11	4.2933764e-12	9.2144174e-12
7.9846455e-08	4.4130651e-11	4.7501306e-11	3.2039991e-11	4.1391983e-11
8.4589858e-08	5.0542537e-11	4.9139575e-11	2.9431756e-11	2.042605e-11
8.961505e-08	5.6098153e-11	5.4065045e-11	3.700001e-11	4.6342432e-11
9.4938772e-08	5.0218492e-11	4.810805e-11	5.229856e-12	1.4063135e-11
1.0057876e-07	5.9996856e-11	5.1596244e-11	1.2674696e-11	8.8968627e-12
1.065538e-07	6.4897772e-11	5.4626087e-11	1.3559865e-11	2.2769692e-11
1.1288379e-07	7.6376736e-11	5.8798845e-11	1.8450094e-11	1.0714114e-11
1.1958983e-07	8.2181596e-11	6.0275023e-11	3.7749793e-12	9.8190277e-12
1.2669425e-07	9.3230431e-11	6.5910941e-11	1.6038285e-11	2.5251515e-11
1.3422072e-07	1.0500249e-10	6.8075368e-11	6.4776598e-12	8.3084327e-12
1.4219431e-07	1.1721118e-10	7.2667223e-11	1.3645703e-11	2.2750137e-11
1.5064158e-07	1.3215162e-10	7.6663332e-11	3.1817121e-12	1.080691e-11
1.5959068e-07	1.4859598e-10	8.1907089e-11	1.4071801e-11	2.3281603e-11
1.6907141e-07	1.666131e-10	8.6349995e-11	1.0909496e-11	2.0030656e-11
1.7911536e-07	1.8712357e-10	9.1771922e-11	8.2705525e-12	1.7465306e-11
1.8975599e-07	2.1172858e-10	9.7018125e-11	7.1346174e-12	8.5528431e-12
2.0102874e-07	2.3690371e-10	1.0281958e-10	3.887233e-12	1.2454979e-11
2.1297116e-07	2.6660468e-10	1.0903068e-10	8.0904469e-12	8.4300856e-12
2.2562305e-07	2.9970611e-10	1.1525648e-10	2.773844e-12	8.6555547e-12
2.3902653e-07	3.3657337e-10	1.2244495e-10	5.1408033e-12	1.3480552e-11
2.5322628e-07	3.7818217e-10	1.2997739e-10	4.3831208e-12	1.253844e-11
2.6826958e-07	4.2408439e-10	1.377839e-10	2.9253868e-12	9.2860881e-12
2.8420655e-07	4.7572989e-10	1.472592e-10	1.3782946e-11	2.2707416e-11
3.0109028e-07	5.3412185e-10	1.5623357e-10	1.3619536e-11	2.2371904e-11
3.1897702e-07	6.0008922e-10	1.6563914e-10	7.4230866e-12	1.608611e-11
3.3792635e-07	6.7296791e-10	1.7602304e-10	4.7013351e-12	1.3289208e-11
3.5800139e-07	7.5444158e-10	1.8726257e-10	1.2767821e-11	2.1161978e-11
3.7926902e-07	8.4660802e-10	1.9917794e-10	5.1301128e-12	1.2981496e-11
4.0180009e-07	9.4938709e-10	2.1147168e-10	3.3289168e-12	1.070733e-11
4.2566965e-07	1.0643744e-09	2.2435477e-10	4.3716788e-12	8.68407e-12
4.5095721e-07	1.1916865e-09	2.4127235e-10	2.0446655e-11	2.8862195e-11
4.7774703e-07	1.3361351e-09	2.5573337e-10	9.4313255e-12	1.7539047e-11
5.0612834e-07	1.4966664e-09	2.7201856e-10	6.8658952e-12	1.3455724e-11
5.3619568e-07	1.6763086e-09	2.9018792e-10	3.2606718e-12	9.3909321e-12
5.6804922e-07	1.876445e-09	3.0974879e-10	4.5937731e-12	1.0875783e-11
6.0179506e-07	2.1006661e-09	3.3114961e-10	3.2550881e-12	1.0418913e-11
6.3754564e-07	2.3501151e-09	3.5411959e-10	3.8040479e-12	1.0915911e-11
6.7542003e-07	2.6280555e-09	3.7851534e-10	4.6974155e-12	1.0431833e-11
7.1554441e-07	2.9373405e-09	4.060886e-10	8.2470332e-12	1.5179607e-11
7.5805244e-07	3.281835e-09	4.3504351e-10	6.8322848e-12	1.353364e-11
8.0308572e-07	3.6648801e-09	4.6698987e-10	9.8012087e-12	1.6023945e-11
8.5079428e-07	4.0900675e-09	5.0024787e-10	1.1099562e-11	1.2284912e-11
9.0133704e-07	4.5621343e-09	5.3897917e-10	9.2543345e-12	1.5964447e-11
9.5488237e-07	5.084934e-09	5.7880772e-10	3.9232748e-12	1.1021585e-11
1.0116086e-06	5.6637628e-09	6.2339799e-10	5.0695911e-12	1.2410739e-11
1.0717048e-06	6.3029185e-09	6.7071884e-10	4.7631232e-12	1.0669633e-11
1.1353711e-06	7.0075285e-09	7.2484117e-10	8.3725288e-12	1.3627908e-11
1.2028196e-06	7.7846065e-09	7.8190806e-10	5.5688637e-12	1.2130951e-11
1.274275e-06	8.6385181e-09	8.4338699e-10	5.7200633e-12	1.113605e-11
1.3499753e-06	9.5760298e-09	9.1252669e-10	4.2845134e-12	1.2278563e-11
1.4301727e-06	1.0603492e-08	9.8766615e-10	8.6917671e-12	1.4246684e-11
1.5151343e-06	1.1725939e-08	1.0677378e-09	4.8932107e-12	1.2293717e-11
1.6051432e-06	1.2951515e-08	1.1558839e-09	5.4520014e-12	1.3219012e-11
1.7004992e-06	1.4285591e-08	1.2514442e-09	5.1301074e-12	1.2845838e-11
1.80152e-06	1.5735243e-08	1.3555084e-09	5.3118486e-12	1.3333903e-11
1.9085421e-06	1.7307161e-08	1.467998e-09	6.8763793e-12	1.3535343e-11
2.0219221e-06	1.9008509e-08	1.5895535e-09	4.6792171e-12	1.3984049e-11
2.1420375e-06	2.0844331e-08	1.7219981e-09	5.1881336e-12	1.4468275e-11
2.2692886e-06	2.2823578e-08	1.8651329e-09	4.8382768e-12	1.5058143e-11
2.4040992e-06	2.4951859e-08	2.0198271e-09	6.0056509e-12	1.5693162e-11
2.5469184e-06	2.7237981e-08	2.1865033e-09	6.3747017e-12	1.639005e-11
2.6982221e-06	2.9686509e-08	2.3670614e-09	6.5696809e-12	1.7239608e-11
2.8585142e-06	3.2309083e-08	2.5607066e-09	5.937086e-12	1.8142804e-11
3.0283287e-06	3.5111459e-08	2.7703222e-09	6.3671848e-12	1.9222174e-11
3.2082312e-06	3.8104123e-08	2.9963082e-09	6.7309873e-12	2.0412512e-11
3.3988212e-06	4.1297578e-08	3.2399328e-09	7.3142263e-12	2.1855717e-11
3.6007335e-06	4.4702726e-08	3.5027889e-09	8.0942115e-12	2.3447546e-11
3.8146407e-06	4.833211e-08	3.7874369e-09	9.1811089e-12	2.5350431e-11
4.0412553e-06	5.2201271e-08	4.0944764e-09	9.9481622e-12	2.7475091e-11
4.2813324e-06	5.632577e-08	4.4270054e-09	1.1351339e-11	3.0065074e-11
4.5356716e-06	6.0723891e-08	4.7884974e-09	1.2895169e-11	3.2710691e-11
4.8051203e-06	6.5417429e-08	5.1803764e-09	1.4784516e-11	3.6175701e-11
5.0905759e-06	7.0430603e-08	5.6071153e-09	1.6822084e-11	4.0059509e-11
5.3929895e-06	7.5789344e-08	6.073129e-09	1.9347731e-11	4.4590065e-11
5.7133684e-06	8.1526458e-08	6.5830641e-09	2.2043058e-11	4.9656196e-11
6.05278e-06	8.7676267e-08	7.1417694e-09	2.5384485e-11	5.5865583e-11
6.4123548e-06	9.4278917e-08	7.7563734e-09	2.9299667e-11	6.3168931e-11
6.7932907e-06	1.0138106e-07	8.434507e-09	3.3640717e-11	7.145317e-11
7.1968567e-06	1.0903414e-07	9.183385e-09	3.8893977e-11	8.1399589e-11
7.6243972e-06	1.1729772e-07	1.0014204e-08	4.5009206e-11	9.3032793e-11
8.0773364e-06	1.2624006e-07	1.0938765e-08	5.1906039e-11	1.0626711e-10
8.5571831e-06	1.359372e-07	1.1970241e-08	6.0060158e-11	1.218991e-10
9.0655359e-06	1.4647835e-07	1.3124207e-08	6.944771e-11	1.3984278e-10
9.6040882e-06	1.5796129e-07	1.4419545e-08	8.0667014e-11	1.6114701e-10
1.0174634e-05	1.7050186e-07	1.5877889e-08	9.3691473e-11	1.8579206e-10
1.0779074e-05	1.8422915e-07	1.7525817e-08	1.088445e-10	2.1452621e-10
1.1419422e-05	1.9929062e-07	1.9391367e-08	1.2681299e-10	2.4826909e-10
1.209781e-05	2.1585588e-07	2.1512086e-08	1.4780928e-10	2.8752863e-10
1.2816499e-05	2.3411609e-07	2.3929326e-08	1.7262869e-10	3.3359662e-10
1.3577884e-05	2.5428985e-07	2.6693893e-08	2.0177558e-10	3.8765738e-10
1.4384499e-05	2.7662682e-07	2.9865567e-08	2.3609643e-10	4.510194e-10
1.5239032e-05	3.0141124e-07	3.3516414e-08	2.7646617e-10	5.2520687e-10
1.6144331e-05	3.2896524e-07	3.7727464e-08	3.2418366e-10	6.124612e-10
1.710341e-05	3.5965676e-07	4.2604577e-08	3.8042715e-10	7.1506974e-10
1.8119465e-05	3.9390497e-07	4.8266366e-08	4.4682572e-10	8.3571997e-10
1.919588e-05	4.3218599e-07	5.4856324e-08	5.2517591e-10	9.7776654e-10
2.0336241e-05	4.7504253e-07	6.2546116e-08	6.1763786e-10	1.14503e-09
2.1544347e-05	5.2309256e-07	7.1540196e-08	7.2672426e-10	1.3420183e-09
2.2824222e-05	5.770387e-07	8.2079513e-08	8.5543424e-10	1.5741814e-09
2.4180131e-05	6.3768097e-07	9.4451247e-08	1.0074425e-09	1.8480007e-09
2.5616589e-05	7.0593071e-07	1.0899414e-07	1.1867048e-09	2.1709807e-09
2.7138383e-05	7.828259e-07	1.2611221e-07	1.398156e-09	2.551909e-09
2.875058e-05	8.6954687e-07	1.4627973e-07	1.6475599e-09	3.001548e-09
3.0458553e-05	9.6743898e-07	1.700627e-07	1.9416459e-09	3.5321773e-09
3.2267991e-05	1.0780334e-06	1.981271e-07	2.2883518e-09	4.1585372e-09
3.4184921e-05	1.2030723e-06	2.3126146e-07	2.6970525e-09	4.8981782e-09
3.621573e-05	1.3445394e-06	2.7040026e-07	3.1786701e-09	5.7715882e-09
3.8367182e-05	1.5046913e-06	3.1664949e-07	3.7461836e-09	6.8030185e-09
4.0646444e-05	1.6860948e-06	3.713198e-07	4.4148116e-09	8.0210313e-09
4.3061109e-05	1.8916667e-06	4.3596208e-07	5.2025159e-09	9.4595631e-09
4.5619221e-05	2.1247208e-06	5.1241429e-07	6.1305525e-09	1.1158518e-08
4.8329302e-05	2.3890184e-06	6.0285329e-07	7.2239492e-09	1.3165052e-08
5.120038e-05	2.6888247e-06	7.0985851e-07	8.5123591e-09	1.5534778e-08
5.4242018e-05	3.0289697e-06	8.3648264e-07	1.0030704e-08	1.8333453e-08
5.746435e-05	3.4149143e-06	9.8634076e-07	1.1820569e-08	2.1638795e-08
6.0878109e-05	3.8528229e-06	1.1637081e-06	1.3931145e-08	2.5542505e-08
6.4494668e-05	4.3496359e-06	1.3736388e-06	1.6420812e-08	3.0152944e-08
6.8326074e-05	4.9131454e-06	1.622098e-06	1.9359151e-08	3.559848e-08
7.2385091e-05	5.552072e-06	1.9161205e-06	2.2828936e-08	4.2030597e-08
7.668524e-05	6.2761339e-06	2.2639849e-06	2.6929163e-08	4.9628696e-08
8.1240846e-05	7.0961112e-06	2.6754162e-06	3.1778372e-08	5.8604989e-08
8.6067085e-05	8.023893e-06	3.1618077e-06	3.7519359e-08	6.9211127e-08
9.1180034e-05	9.0725086e-06	3.7364758e-06	4.432475e-08	8.1745102e-08
9.6596726e-05	1.0256127e-05	4.4149276e-06	5.2404649e-08	9.6560993e-08
0.0001023352	1.1590021e-05	5.2151596e-06	6.2016306e-08	1.140799e-07
0.00010841459	1.3090489e-05	6.1579695e-06	7.3477046e-08	1.3480374e-07
0.00011485512	1.4774719e-05	7.2672828e-06	8.7180571e-08	1.5933214e-07
0.00012167827	1.6660584e-05	8.5704794e-06	1.0361772e-07	1.8838391e-07
0.00012890676	1.8766373e-05	1.0098718e-05	1.2340118e-07	2.2282256e-07
0.00013656467	2.1110426e-05	1.1887236e-05	1.4729343e-07	2.6368797e-07
0.0001446775	2.3710692e-05	1.3975615e-05	1.7623578e-07	3.12233e-07
0.00015327229	2.6584182e-05	1.6407993e-05	2.1137568e-07	3.6996491e-07
0.00016237767	2.9746337e-05	1.9233193e-05	2.5409001e-07	4.3868756e-07
0.00017202397	3.3210295e-05	2.250476e-05	3.0600261e-07	5.2054081e-07
0.00018224332	3.6986075e-05	2.6280873e-05	3.6899802e-07	6.1802966e-07
0.00019306977	4.1079688e-05	3.062412e-05	4.4523154e-07	7.3403801e-07
0.00020453938	4.5492184e-05	3.56011e-05	5.3713769e-07	8.7182444e-07
0.00021669036	5.0218662e-05	4.128186e-05	6.4743597e-07	1.0350005e-06
0.00022956319	5.5247264e-05	4.7739142e-05	7.7913236e-07	1.2274963e-06
0.00024320075	6.0558178e-05	5.5047446e-05	9.3551452e-07	1.4535197e-06
0.00025764847	6.6122679e-05	6.3281928e-05	1.1201386e-06	1.717512e-06
0.00027295448	7.1902225e-05	7.2517146e-05	1.3368043e-06	2.0241045e-06
0.00028916977	7.784765e-05	8.2825705e-05	1.5895174e-06	2.3780721e-06
0.00030634835	8.3898435e-05	9.427685e-05	1.8824375e-06	2.7842866e-06
0.00032454745	8.9982108e-05	0.0001069351	2.2198062e-06	3.2476627e-06
0.00034382769	9.6013729e-05	0.00012085895	2.6058547e-06	3.7730932e-06
0.00036425331	0.00010189549	0.0001360999	3.0446873e-06	4.3653664e-06
0.00038589235	0.00010751636	0.00015270165	3.5401347e-06	5.0290561e-06
0.00040881688	0.00011275182	0.00017069995	4.0955769e-06	5.7683746e-06
0.00043310329	0.00011746362	0.00019012288	4.7137307e-06	6.5869776e-06
0.00045883246	0.00012149943	0.0002109919	5.3964047e-06	7.4877145e-06
0.00048609012	0.0001246926	0.00023332368	6.1442245e-06	8.4723195e-06
0.00051496706	0.00012686178	0.00025713279	6.9563395e-06	9.5410507e-06
0.00054555948	0.00012781042	0.00028243526	7.8301295e-06	1.0692292e-05
0.00057796929	0.0001273263	0.00030925293	8.7609419e-06	1.1922147e-05
0.00061230445	0.00012518083	0.00033761852	9.7418992e-06	1.3224078e-05
0.00064867935	0.00012112845	0.00036758103	1.0763836e-05	1.4588643e-05
0.00068721516	0.00011490572	0.00039921126	1.1815444e-05	1.6003419e-05
0.00072804025	0.0001062304	0.00043260678	1.2883723e-05	1.7453209e-05
0.00077129061	9.4800302e-05	0.00046789578	1.3954881e-05	1.8920636e-05
0.00081711033	8.0291713e-05	0.00050523899	1.5015854e-05	2.0387242e-05
0.00086565204	6.2357284e-05	0.00054482884	1.605671e-05	2.1835206e-05
0.00091707745	4.0622948e-05	0.00058688504	1.7074229e-05	2.3249784e-05
0.00097155786	1.4683433e-05	0.0006316458	1.8076983e-05	2.4622495e-05
0.0010292748	1.5904265e-05	0.00067935438	1.9091905e-05	2.5955012e-05
0.0010904204	5.1630185e-05	0.00073024059	2.0171107e-05	2.7263536e-05
0.0011551986	9.3044336e-05	0.00078449784	2.1394651e-05	2.8583198e-05
0.0012238249	0.00014077416	0.00084225627	2.2861656e-05	2.9971941e-05
0.0012965282	0.00019554731	0.00090355329	2.4667096e-05	3.1513349e-05
0.0013735504	0.00025822037	0.00096830298	2.6879991e-05	3.3318324e-05
0.0014551483	0.0003298136	0.0010362657	2.9544324e-05	3.5525383e-05
0.0015415937	0.00041155132	0.00110702	3.2698824e-05	3.8297562e-05
0.0016331745	0.00050490663	0.001179937	3.6395964e-05	4.1810564e-05
0.0017301957	0.00061164827	0.0012541602	4.0710528e-05	4.6227658e-05
0.0018329807	0.00073388657	0.0013285896	4.5737698e-05	5.1668308e-05
0.0019418718	0.00087411491	0.0014018724	5.158254e-05	5.8188661e-05
0.0020572317	0.0010352429	0.0014723994	5.8344755e-05	6.5783618e-05
0.0021794448	0.0012206184	0.001538309	6.61053e-05	7.4401925e-05
0.0023089181	0.0014340351	0.0015974973	7.4920314e-05	8.3961359e-05
0.0024460829	0.0016797275	0.0016476359	8.4822485e-05	9.4358519e-05
0.0025913963	0.0019623516	0.0016861967	9.5826041e-05	0.00010547385
0.0027453422	0.0022869563	0.0017104845	0.00010793172	0.00011717413
0.0029084336	0.0026589493	0.001717676	0.00012113015	0.00012931415
0.0030812136	0.0030840606	0.0017048671	0.00013540371	0.00014173851
0.0032642579	0.0035683114	0.001669128	0.00015072737	0.00015428419
0.0034581762	0.0041179912	0.0016075684	0.0001670691	0.0001667838
0.0036636145	0.004739649	0.0015174198	0.00018438997	0.00017906999
0.0038812573	0.0054401027	0.0013961494	0.00020264406	0.00019098067
0.0041118294	0.006226471	0.0012416559	0.00022177788	0.00020236521
0.004356099	0.0071062292	0.0010527036	0.00024172904	0.0002130916
0.0046148799	0.0080872923	0.00083020801	0.00026242401	0.00022305434
0.004889034	0.0091781224	0.00058255008	0.00028377472	0.00023218319
0.0051794747	0.01038786	0.00035729879	0.00030567408	0.00024045254
0.0054871694	0.011726469	0.00036476901	0.00032799096	0.00024789139
0.0058131433	0.013204893	0.00068267554	0.00035056508	0.00025459405
0.0061584821	0.014835199	0.0011152258	0.00037320298	0.00026073183
0.0065243363	0.016630704	0.0016130664	0.00039567606	0.000266567
0.0069119247	0.018606053	0.0021673357	0.00041772188	0.00027247102
0.0073225383	0.020777248	0.0027761703	0.00043904971	0.0002789486
0.0077575451	0.023161587	0.0034396521	0.00045935084	0.00028666098
0.0082183942	0.025777519	0.0041586438	0.00047831406	0.00029640902
0.0087066207	0.028644402	0.0049344139	0.00049564592	0.00030898287
0.009223851	0.03178216	0.0057684506	0.00051109504	0.00032483533
0.0097718083	0.035210857	0.0066623066	0.00052447948	0.00034382311
0.010352318	0.038950205	0.0076174195	0.00053571536	0.00036531716
0.010967313	0.043019039	0.0086348921	0.00054484467	0.00038851372
0.011618844	0.047434791	0.0097152299	0.0005520589	0.00041263598
0.012309079	0.052213001	0.010858047	0.00055771417	0.00043699562
0.013040319	0.057366912	0.012061758	0.0005623308	0.00046100307
0.013815	0.062907186	0.013323273	0.00056656888	0.00048417738
0.014635701	0.068841755	0.014637732	0.00057117148	0.000506166
0.015505158	0.075175852	0.015998295	0.00057687547	0.00052676998
0.016426266	0.08191221	0.017396015	0.00058430869	0.00054596563
0.017402094	0.089051424	0.018819807	0.00059391282	0.00056391285
0.018435892	0.096592456	0.020256535	0.00060593162	0.00058094074
0.019531105	0.10453324	0.021691202	0.00062047248	0.00059750498
0.020691381	0.11287131	0.023107249	0.00063761014	0.00061411996
0.021920585	0.12160446	0.024486935	0.00065748454	0.00063128005
0.023222811	0.13073126	0.025811787	0.00068035112	0.00064939248
0.024602398	0.14025142	0.027063079	0.00070654956	0.00066873975
0.026063942	0.15016602	0.02822232	0.0007363734	0.00068947474
0.027612311	0.16047742	0.029271727	0.00076987238	0.00071163686
0.029252663	0.17118891	0.030194639	0.00080668862	0.00073517259
0.030990463	0.18230422	0.030975893	0.00084602656	0.00075994933
0.0328315	0.19382662	0.031602109	0.00088675551	0.00078576032
0.034781907	0.20575803	0.032061919	0.00092756018	0.00081232629
0.03684818	0.21809786	0.032346123	0.00096706738	0.00083930335
0.039037203	0.23084195	0.032447783	0.0010039315	0.00086630569
0.041356269	0.24398143	0.032362271	0.0010368922	0.00089294682
0.043813103	0.25750174	0.032087282	0.0010648197	0.00091889466
0.046415888	0.27138186	0.031622812	0.0010867605	0.00094392897
0.049173296	0.28559374	0.03097112	0.0011019865	0.00096798546
0.052094513	0.30010202	0.030136678	0.0011100539	0.00099117204
0.055189268	0.31486407	0.029126103	0.0011108726	0.001013748
0.058467873	0.32983032	0.027948075	0.0011047929	0.0010360683
0.061941248	0.34494492	0.026613237	0.0010927123	0.0010585084
0.065620964	0.36014666	0.025134072	0.0010762015	0.0010813949
0.06951928	0.37537009	0.023524742	0.0010576191	0.0011049638
0.073649181	0.39054688	0.021800892	0.0010401058	0.0011293512
0.078024425	0.40560719	0.019979412	0.0010272167	0.0011546093
0.082659587	0.42048117	0.01807815	0.001022024	0.0011807314
0.087570109	0.43510041	0.016115588	0.0010261535	0.0012076759
0.092772348	0.44939932	0.014110521	0.0010396449	0.0012353854
0.098283633	0.46331639	0.012081792	0.0010616046	0.0012637978
0.10412233	0.47679528	0.010048281	0.0010907823	0.0012928541
0.11030787	0.48978574	0.0080297053	0.0011256962	0.0013225016
0.11686089	0.50224434	0.0060501009	0.0011645254	0.0013526959
0.12380319	0.51413495	0.0041527225	0.0012050433	0.0013834005
0.13115791	0.52542908	0.0024843647	0.0012447169	0.0014145866
0.13894955	0.53610596	0.0017504888	0.0012809489	0.0014462322
0.14720406	0.54615243	0.0026674126	0.0013113796	0.0014783233
0.15594895	0.5555627	0.0042896583	0.001334171	0.0015108567
0.16521334	0.5643379	0.0060602262	0.0013482375	0.0015438472
0.1750281	0.57248552	0.0078773877	0.0013534172	0.0015773376
0.18542591	0.58001867	0.0097255804	0.0013505876	0.0016114138
0.19644143	0.58695538	0.011608701	0.0013417365	0.0016462214
0.20811134	0.59331767	0.013535858	0.0013300445	0.001681985
0.22047452	0.59913075	0.015516477	0.0013201884	0.0017190252
0.23357215	0.60442211	0.017557866	0.0013194517	0.0017577727
0.24744786	0.60922074	0.019663772	0.0013403481	0.0017987751
0.26214789	0.61355629	0.021833532	0.0014007646	0.0018426938
0.27772119	0.61745844	0.024061678	0.0015104798	0.0018902886
0.29421965	0.62095625	0.026337926	0.0016629359	0.0019423898
0.31169823	0.62407766	0.028647479	0.0018477022	0.0019998586
0.33021515	0.62684911	0.030971559	0.00205671	0.002063537
0.34983209	0.62929521	0.033288107	0.002283607	0.0021341933
0.37061441	0.63143853	0.035572596	0.0025228977	0.0022124644
0.39263134	0.6332995	0.037798883	0.0027696786	0.0022988004
0.41595622	0.63489634	0.039940073	0.00301968	0.0023934123
0.44066674	0.63624508	0.041969346	0.003269442	0.002496226
0.46684524	0.63735963	0.043860723	0.0035165557	0.0026068455
0.49457891	0.63825186	0.045589737	0.0037599247	0.0027245255
0.52396014	0.63893178	0.047134005	0.0040000023	0.0028481588
0.5550868	0.63940766	0.04847368	0.0042389473	0.002976276
0.5880626	0.63968619	0.049591789	0.0044806247	0.003107062
0.62299737	0.63977266	0.050474452	0.004730381	0.0032383849
0.6600075	0.63967114	0.051111011	0.004994538	0.0033678383
0.69921628	0.63938459	0.051494065	0.0052796056	0.0034927947
0.74075431	0.63891505	0.051619444	0.0055912857	0.0036104669
0.78475997	0.63826375	0.051486136	0.005933417	0.0037179784
0.83137986	0.63743124	0.051096194	0.0063070524	0.0038124386
0.88076927	0.63641748	0.050454623	0.0067098393	0.0038910222
0.93309274	0.63522194	0.049569273	0.0071358032	0.003951051
0.98852457	0.63384371	0.048450735	0.0075755365	0.003990076
1.0472494	0.63228151	0.047112248	0.0080167185	0.0040059561
1.1094629	0.63053378	0.045569591	0.0084448604	0.0039969335
1.1753723	0.62859873	0.043840978	0.0088441708	0.0039617013
1.2451971	0.62647436	0.041946912	0.0091984639	0.0038994645
1.31917	0.62415851	0.039909988	0.009492062	0.0038099937
1.3975373	0.62164883	0.037754628	0.0097106638	0.0036936734
1.4805602	0.61894288	0.035506715	0.0098421631	0.0035515502
1.5685152	0.61603805	0.033193105	0.0098774117	0.0033853871
1.6616953	0.61293165	0.030841006	0.0098109213	0.003197737
1.7604108	0.60962083	0.028477209	0.0096415061	0.0029920514
1.8649908	0.60610263	0.026127184	0.0093728739	0.0027728506
1.9757835	0.60237397	0.023814064	0.0090141775	0.0025459898
2.093158	0.59843163	0.021557621	0.0085805404	0.0023190576
2.2175053	0.59427223	0.019373369	0.008093543	0.0021019181
2.3492396	0.58989223	0.017272084	0.0075815681	0.0019072613
2.4887999	0.58528795	0.015260197	0.007079671	0.0017506133
2.6366509	0.58045547	0.013341878	0.0066281943	0.001648504
2.7932853	0.5753907	0.011524293	0.0062688287	0.0016134822
2.9592247	0.57008933	0.0098289315	0.0060370882	0.0016479414
3.1350221	0.5645468	0.008314517	0.005952606	0.0017426051
3.3212629	0.55875832	0.0071175651	0.006012404	0.0018812144
3.5185677	0.55271883	0.0064899056	0.0061922372	0.0020463065
3.7275937	0.54642301	0.006720573	0.0064552156	0.0022224639
3.9490372	0.53986525	0.0078959468	0.006762053	0.0023972274
4.1836359	0.53303969	0.0098514664	0.0070784249	0.0025609154
4.4321713	0.5259402	0.012382954	0.0073785495	0.0027061856
4.6954714	0.51856041	0.015356137	0.0076461241	0.0028276857
4.9744132	0.51089371	0.018694289	0.0078738989	0.0029218862
5.2699259	0.50293333	0.022349776	0.0080626479	0.0029870979
5.5829941	0.49467239	0.026286879	0.0082198309	0.003023658
5.9146605	0.48610393	0.030473346	0.0083579828	0.0030342699
6.2660302	0.4772211	0.034876499	0.0084927919	0.003024472
6.6382734	0.46801718	0.039461622	0.0086408672	0.0030031698
7.0326304	0.45848583	0.044191517	0.0088173348	0.0029830633
7.4504148	0.4486212	0.049026725	0.0090335762	0.0029806142
7.8930183	0.43841821	0.053926134	0.0092955347	0.0030149933
8.3619153	0.4278728	0.058847836	0.0096029629	0.0031054689
8.8586679	0.41698219	0.063750142	0.0099497374	0.0032674214
9.3849309	0.40574528	0.068592681	0.010325048	0.0035085437
9.9424573	0.394163	0.073337518	0.010715062	0.0038273843
10.533104	0.38223871	0.077950258	0.011104644	0.0042148507
11.15884	0.36997866	0.082401068	0.011478851	0.0046571928
11.821748	0.3573924	0.086665582	0.011824088	0.005138706
12.524038	0.34449328	0.090725669	0.012128927	0.0056434675
13.268047	0.33129881	0.094570028	0.01238465	0.0061562725
14.056257	0.31783108	0.098194606	0.012585592	0.0066631363
14.89129	0.30411706	0.10160282	0.012729354	0.0071516207
15.775931	0.29018878	0.10480558	0.012816908	0.0076111146
16.713124	0.27608345	0.10782114	0.012852622	0.0080331043
17.705994	0.26184336	0.11067469	0.012844187	0.0084114326
18.757846	0.24751567	0.11339773	0.012802413	0.0087425225
19.872185	0.23315198	0.11602722	0.012740848	0.0090255396
21.052723	0.21880771	0.11860441	0.012675141	0.009262466
22.303393	0.20454138	0.1211734	0.012622108	0.0094580598
23.62836	0.19041361	0.1237794	0.012598488	0.0096196809
25.03204	0.17648614	0.12646674	0.012619469	0.0097569644
26.519107	0.16282069	0.12927671	0.012697179	0.0098813332
28.094516	0.14947781	0.1322453	0.012839435	0.010005355
29.763514	0.13651576	0.13540111	0.013049031	0.010141968
31.531662	0.12398945	0.1387635	0.013323771	0.010303631
33.40485	0.11194957	0.14234117	0.013657212	0.010501485
35.389317	0.10044173	0.14613143	0.014039936	0.010744628
37.491674	0.089505919	0.15012005	0.014461053	0.01103959
39.718926	0.079176066	0.15428191	0.01490967	0.011390075
42.07849	0.069479814	0.15858224	0.015376111	0.011796954
44.578229	0.060438459	0.16297836	0.015852819	0.012258439
47.226468	0.052067037	0.16742182	0.01633487	0.012770365
50.03203	0.044374525	0.1718607	0.016820152	0.013326475
53.00426	0.037364115	0.17624189	0.017309211	0.013918663
56.153061	0.031033504	0.18051329	0.017804833	0.01453716
59.488921	0.025375139	0.18462571	0.018311404	0.015170718
63.022953	0.020376313	0.1885345	0.018834142	0.01580683
66.766929	0.01601897	0.19220072	0.01937827	0.016432096
70.733323	0.012278998	0.19559204	0.019948254	0.017032781
74.935346	0.0091246551	0.19868318	0.020547203	0.017595651
79.386997	0.0065136336	0.20145617	0.021176515	0.0181091
84.103105	0.0043882771	0.20390017	0.021835822	0.018564589
89.099381	0.002669224	0.20601126	0.022523245	0.01895836
94.392468	0.0012501567	0.20779195	0.023235911	0.019293318
100	1.3523536e-14	0.20925066	0.023970652	0.019580936


==> graphics/data/rail_freq_g1_tf.dat <==
1e-08	0.99999311	0.99999311	0.99999311	0.99999311	0.99999311
1.0594066e-08	0.99998977	0.99998977	0.99998977	0.99998977	0.99998977
1.1223423e-08	0.99998603	0.99998603	0.99998603	0.99998603	0.99998603
1.1890167e-08	0.99998183	0.99998183	0.99998183	0.99998183	0.99998183
1.2596521e-08	0.99997711	0.99997711	0.99997711	0.99997711	0.99997711
1.3344837e-08	0.99997182	0.99997182	0.99997182	0.99997182	0.99997182
1.4137608e-08	0.99996588	0.99996588	0.99996588	0.99996588	0.99996588
1.4977475e-08	0.99995921	0.99995921	0.99995921	0.99995921	0.99995921
1.5867235e-08	0.99995173	0.99995173	0.99995173	0.99995173	0.99995173
1.6809853e-08	0.99994333	0.99994333	0.99994333	0.99994333	0.99994333
1.7808468e-08	0.99993391	0.99993391	0.99993391	0.99993391	0.99993391
1.8866408e-08	0.99992333	0.99992333	0.99992333	0.99992333	0.99992333
1.9987196e-08	0.99991146	0.99991146	0.99991146	0.99991146	0.99991146
2.1174567e-08	0.99989814	0.99989814	0.99989814	0.99989814	0.99989814
2.2432475e-08	0.99988319	0.99988319	0.99988319	0.99988319	0.99988319
2.3765111e-08	0.99986642	0.99986642	0.99986642	0.99986642	0.99986642
2.5176915e-08	0.99984759	0.99984759	0.99984759	0.99984759	0.99984759
2.6672588e-08	0.99982646	0.99982646	0.99982646	0.99982646	0.99982646
2.8257115e-08	0.99980274	0.99980274	0.99980274	0.99980274	0.99980274
2.9935773e-08	0.99977613	0.99977613	0.99977613	0.99977613	0.99977613
3.1714154e-08	0.99974627	0.99974627	0.99974627	0.99974627	0.99974627
3.3598183e-08	0.99971275	0.99971275	0.99971275	0.99971275	0.99971275
3.5594135e-08	0.99967514	0.99967514	0.99967514	0.99967514	0.99967514
3.770866e-08	0.99963294	0.99963294	0.99963294	0.99963294	0.99963294
3.9948802e-08	0.99958558	0.99958558	0.99958558	0.99958558	0.99958558
4.2322023e-08	0.99953245	0.99953244	0.99953244	0.99953244	0.99953244
4.4836228e-08	0.99947282	0.99947282	0.99947282	0.99947282	0.99947282
4.7499794e-08	0.99940591	0.99940591	0.99940591	0.99940591	0.99940591
5.0321594e-08	0.99933085	0.99933085	0.99933085	0.99933085	0.99933085
5.3311026e-08	0.99924662	0.99924662	0.99924662	0.99924662	0.99924662
5.6478051e-08	0.99915213	0.99915213	0.99915213	0.99915213	0.99915213
5.9833217e-08	0.99904612	0.99904612	0.99904612	0.99904612	0.99904612
6.3387703e-08	0.9989272	0.9989272	0.9989272	0.9989272	0.9989272
6.7153348e-08	0.99879379	0.99879379	0.99879379	0.99879379	0.99879379
7.1142697e-08	0.99864416	0.99864416	0.99864416	0.99864416	0.99864416
7.536904e-08	0.99847633	0.99847633	0.99847633	0.99847633	0.99847633
7.9846455e-08	0.9982881	0.9982881	0.9982881	0.9982881	0.9982881
8.4589858e-08	0.99807702	0.99807702	0.99807702	0.99807702	0.99807702
8.961505e-08	0.99784033	0.99784033	0.99784033	0.99784033	0.99784033
9.4938772e-08	0.99757497	0.99757497	0.99757497	0.99757497	0.99757497
1.0057876e-07	0.99727749	0.99727749	0.99727749	0.99727749	0.99727749
1.065538e-07	0.99694405	0.99694405	0.99694405	0.99694405	0.99694405
1.1288379e-07	0.99657036	0.99657036	0.99657036	0.99657036	0.99657036
1.1958983e-07	0.99615165	0.99615165	0.99615165	0.99615165	0.99615165
1.2669425e-07	0.99568258	0.99568258	0.99568258	0.99568258	0.99568258
1.3422072e-07	0.99515721	0.99515721	0.99515721	0.99515721	0.99515721
1.4219431e-07	0.99456893	0.99456893	0.99456893	0.99456893	0.99456893
1.5064158e-07	0.99391039	0.99391039	0.99391039	0.99391039	0.99391039
1.5959068e-07	0.99317343	0.99317343	0.99317343	0.99317343	0.99317343
1.6907141e-07	0.99234901	0.99234901	0.99234901	0.99234901	0.99234901
1.7911536e-07	0.9914271	0.9914271	0.9914271	0.9914271	0.9914271
1.8975599e-07	0.99039663	0.99039663	0.99039663	0.99039663	0.99039663
2.0102874e-07	0.98924538	0.98924538	0.98924538	0.98924538	0.98924538
2.1297116e-07	0.98795989	0.98795989	0.98795989	0.98795989	0.98795989
2.2562305e-07	0.98652537	0.98652537	0.98652537	0.98652537	0.98652537
2.3902653e-07	0.98492565	0.98492565	0.98492565	0.98492565	0.98492565
2.5322628e-07	0.98314304	0.98314304	0.98314304	0.98314304	0.98314304
2.6826958e-07	0.9811583	0.9811583	0.9811583	0.9811583	0.9811583
2.8420655e-07	0.97895058	0.97895058	0.97895058	0.97895058	0.97895058
3.0109028e-07	0.97649737	0.97649737	0.97649737	0.97649737	0.97649737
3.1897702e-07	0.97377452	0.97377452	0.97377452	0.97377452	0.97377452
3.3792635e-07	0.97075623	0.97075623	0.97075623	0.97075623	0.97075623
3.5800139e-07	0.96741517	0.96741517	0.96741517	0.96741517	0.96741517
3.7926902e-07	0.96372255	0.96372255	0.96372255	0.96372255	0.96372255
4.0180009e-07	0.9596484	0.9596484	0.9596484	0.9596484	0.9596484
4.2566965e-07	0.95516176	0.95516176	0.95516176	0.95516176	0.95516176
4.5095721e-07	0.95023108	0.95023108	0.95023108	0.95023108	0.95023108
4.7774703e-07	0.94482467	0.94482467	0.94482467	0.94482467	0.94482467
5.0612834e-07	0.93891129	0.93891129	0.93891129	0.93891129	0.93891129
5.3619568e-07	0.93246079	0.93246079	0.93246079	0.93246079	0.93246079
5.6804922e-07	0.92544491	0.92544491	0.92544491	0.92544491	0.92544491
6.0179506e-07	0.91783817	0.91783817	0.91783817	0.91783817	0.91783817
6.3754564e-07	0.90961886	0.90961886	0.90961886	0.90961886	0.90961886
6.7542003e-07	0.90077003	0.90077003	0.90077003	0.90077003	0.90077003
7.1554441e-07	0.89128062	0.89128062	0.89128062	0.89128062	0.89128062
7.5805244e-07	0.88114646	0.88114646	0.88114646	0.88114646	0.88114646
8.0308572e-07	0.87037126	0.87037126	0.87037126	0.87037126	0.87037126
8.5079428e-07	0.85896746	0.85896746	0.85896746	0.85896746	0.85896746
9.0133704e-07	0.84695689	0.84695689	0.84695689	0.84695689	0.84695689
9.5488237e-07	0.83437115	0.83437115	0.83437115	0.83437115	0.83437115
1.0116086e-06	0.82125166	0.82125166	0.82125166	0.82125166	0.82125166
1.0717048e-06	0.80764945	0.80764945	0.80764945	0.80764945	0.80764945
1.1353711e-06	0.79362445	0.79362445	0.79362445	0.79362445	0.79362445
1.2028196e-06	0.77924448	0.77924448	0.77924448	0.77924448	0.77924448
1.274275e-06	0.76458385	0.76458385	0.76458385	0.76458385	0.76458385
1.3499753e-06	0.74972168	0.74972168	0.74972168	0.74972168	0.74972168
1.4301727e-06	0.73474	0.73474	0.73474	0.73474	0.73474
1.5151343e-06	0.71972161	0.71972161	0.71972161	0.71972161	0.71972161
1.6051432e-06	0.70474805	0.70474805	0.70474805	0.70474805	0.70474805
1.7004992e-06	0.68989746	0.68989746	0.68989746	0.68989746	0.68989746
1.80152e-06	0.67524271	0.67524271	0.67524271	0.67524271	0.67524271
1.9085421e-06	0.66084968	0.66084968	0.66084968	0.66084968	0.66084968
2.0219221e-06	0.64677584	0.64677584	0.64677584	0.64677584	0.64677584
2.1420375e-06	0.6330692	0.6330692	0.6330692	0.6330692	0.6330692
2.2692886e-06	0.61976754	0.61976754	0.61976754	0.61976754	0.61976754
2.4040992e-06	0.60689804	0.60689803	0.60689804	0.60689804	0.60689804
2.5469184e-06	0.59447718	0.59447718	0.59447718	0.59447718	0.59447718
2.6982221e-06	0.58251104	0.58251104	0.58251104	0.58251104	0.58251104
2.8585142e-06	0.57099574	0.57099574	0.57099574	0.57099574	0.57099574
3.0283287e-06	0.55991816	0.55991816	0.55991816	0.55991816	0.55991816
3.2082312e-06	0.5492568	0.54925679	0.5492568	0.5492568	0.5492568
3.3988212e-06	0.53898276	0.53898276	0.53898276	0.53898276	0.53898276
3.6007335e-06	0.52906084	0.52906083	0.52906084	0.52906084	0.52906084
3.8146407e-06	0.51945058	0.51945058	0.51945058	0.51945058	0.51945058
4.0412553e-06	0.51010747	0.51010747	0.51010747	0.51010747	0.51010747
4.2813324e-06	0.50098399	0.50098399	0.50098399	0.50098399	0.50098399
4.5356716e-06	0.49203079	0.49203078	0.49203079	0.49203079	0.49203079
4.8051203e-06	0.48319771	0.48319771	0.48319771	0.48319771	0.48319771
5.0905759e-06	0.47443491	0.4744349	0.47443491	0.47443491	0.47443491
5.3929895e-06	0.46569382	0.46569381	0.46569382	0.46569382	0.46569382
5.7133684e-06	0.45692817	0.45692816	0.45692817	0.45692817	0.45692817
6.05278e-06	0.44809491	0.4480949	0.44809491	0.44809491	0.44809491
6.4123548e-06	0.43915513	0.43915512	0.43915513	0.43915513	0.43915513
6.7932907e-06	0.43007485	0.43007483	0.43007485	0.43007485	0.43007485
7.1968567e-06	0.42082576	0.42082574	0.42082576	0.42082576	0.42082576
7.6243972e-06	0.41138587	0.41138586	0.41138587	0.41138587	0.41138587
8.0773364e-06	0.40174001	0.40173999	0.40174001	0.40174001	0.40174001
8.5571831e-06	0.39188011	0.3918801	0.39188011	0.39188011	0.39188011
9.0655359e-06	0.38180543	0.38180541	0.38180543	0.38180543	0.38180543
9.6040882e-06	0.37152244	0.37152242	0.37152244	0.37152244	0.37152244
1.0174634e-05	0.36104458	0.36104456	0.36104458	0.36104458	0.36104458
1.0779074e-05	0.35039183	0.3503918	0.35039183	0.35039183	0.35039183
1.1419422e-05	0.33958997	0.33958994	0.33958997	0.33958997	0.33958997
1.209781e-05	0.32866981	0.32866978	0.32866981	0.32866981	0.32866981
1.2816499e-05	0.31766616	0.31766613	0.31766616	0.31766616	0.31766616
1.3577884e-05	0.30661682	0.30661678	0.30661682	0.30661682	0.30661682
1.4384499e-05	0.29556143	0.29556139	0.29556143	0.29556143	0.29556143
1.5239032e-05	0.28454042	0.28454038	0.28454042	0.28454042	0.28454042
1.6144331e-05	0.27359391	0.27359387	0.27359391	0.27359391	0.27359391
1.710341e-05	0.26276081	0.26276077	0.26276082	0.26276081	0.26276081
1.8119465e-05	0.25207798	0.25207793	0.25207799	0.25207798	0.25207798
1.919588e-05	0.24157954	0.24157948	0.24157954	0.24157954	0.24157954
2.0336241e-05	0.23129634	0.23129628	0.23129634	0.23129634	0.23129634
2.1544347e-05	0.22125561	0.22125555	0.22125562	0.22125561	0.22125561
2.2824222e-05	0.21148074	0.21148067	0.21148074	0.21148074	0.21148074
2.4180131e-05	0.20199114	0.20199107	0.20199115	0.20199114	0.20199114
2.5616589e-05	0.19280235	0.19280227	0.19280235	0.19280235	0.19280235
2.7138383e-05	0.18392609	0.183926	0.18392609	0.18392609	0.18392609
2.875058e-05	0.17537051	0.17537041	0.17537051	0.17537051	0.17537051
3.0458553e-05	0.16714044	0.16714034	0.16714044	0.16714044	0.16714044
3.2267991e-05	0.15923769	0.15923758	0.1592377	0.15923769	0.15923769
3.4184921e-05	0.1516614	0.15166128	0.1516614	0.1516614	0.1516614
3.621573e-05	0.14440834	0.14440822	0.14440835	0.14440834	0.14440834
3.8367182e-05	0.13747332	0.13747318	0.13747332	0.13747332	0.13747332
4.0646444e-05	0.13084946	0.13084931	0.13084947	0.13084946	0.13084946
4.3061109e-05	0.12452859	0.12452844	0.1245286	0.12452859	0.12452859
4.5619221e-05	0.11850152	0.11850135	0.11850153	0.11850152	0.11850152
4.8329302e-05	0.11275833	0.11275814	0.11275834	0.11275833	0.11275833
5.120038e-05	0.10728863	0.10728843	0.10728864	0.10728863	0.10728863
5.4242018e-05	0.10208184	0.10208163	0.10208185	0.10208184	0.10208184
5.746435e-05	0.097127316	0.097127084	0.097127328	0.097127316	0.097127316
6.0878109e-05	0.092414574	0.092414323	0.092414587	0.092414574	0.092414574
6.4494668e-05	0.087933401	0.087933131	0.087933416	0.087933401	0.087933402
6.8326074e-05	0.083673964	0.083673671	0.08367398	0.083673963	0.083673964
7.2385091e-05	0.079626872	0.079626556	0.07962689	0.079626872	0.079626872
7.668524e-05	0.075783223	0.075782882	0.075783244	0.075783223	0.075783224
8.1240846e-05	0.072134617	0.072134249	0.072134641	0.072134617	0.072134617
8.6067085e-05	0.068673147	0.068672749	0.068673174	0.068673147	0.068673147
9.1180034e-05	0.065391381	0.065390951	0.065391411	0.065391381	0.065391381
9.6596726e-05	0.062282323	0.062281859	0.062282358	0.062282323	0.062282323
0.0001023352	0.059339374	0.059338873	0.059339414	0.059339374	0.059339375
0.00010841459	0.056556284	0.056555744	0.05655633	0.056556284	0.056556285
0.00011485512	0.053927106	0.053926523	0.053927158	0.053927106	0.053927107
0.00012167827	0.051446149	0.05144552	0.051446209	0.051446148	0.05144615
0.00012890676	0.049107937	0.04910726	0.049108006	0.049107936	0.049107938
0.00013656467	0.046907174	0.046906445	0.046907252	0.046907173	0.046907175
0.0001446775	0.044838706	0.044837923	0.044838796	0.044838705	0.044838708
0.00015327229	0.042897498	0.042896657	0.0428976	0.042897497	0.042897501
0.00016237767	0.041078608	0.041077705	0.041078724	0.041078606	0.041078611
0.00017202397	0.039377165	0.039376199	0.039377297	0.039377164	0.039377169
0.00018224332	0.03778836	0.037787327	0.03778851	0.037788358	0.037788365
0.00019306977	0.036307427	0.036306324	0.036307596	0.036307424	0.036307433
0.00020453938	0.034929634	0.03492846	0.034929824	0.034929631	0.034929642
0.00021669036	0.03365028	0.033649031	0.033650493	0.033650276	0.033650289
0.00022956319	0.032464682	0.032463358	0.03246492	0.032464678	0.032464693
0.00024320075	0.031368179	0.031366779	0.031368444	0.031368175	0.031368193
0.00025764847	0.030356127	0.03035465	0.030356421	0.030356123	0.030356144
0.00027295448	0.029423902	0.029422349	0.029424226	0.029423898	0.029423922
0.00028916977	0.028566903	0.028565273	0.028567257	0.0285669	0.028566926
0.00030634835	0.027780556	0.027778853	0.027780942	0.027780555	0.027780583
0.00032454745	0.027060326	0.027058552	0.027060744	0.027060329	0.027060358
0.00034382769	0.026401726	0.026399884	0.026402174	0.026401733	0.026401762
0.00036425331	0.025800326	0.025798421	0.025800802	0.025800339	0.025800368
0.00038589235	0.025251772	0.02524981	0.025252274	0.025251793	0.025251819
0.00040881688	0.024751798	0.024749787	0.024752322	0.024751828	0.02475185
0.00043310329	0.024296244	0.024294194	0.024296785	0.024296286	0.024296301
0.00045883246	0.023881073	0.023878994	0.023881625	0.023881127	0.023881135
0.00048609012	0.023502387	0.023500292	0.023502942	0.023502455	0.023502452
0.00051496706	0.023156442	0.023154347	0.023156992	0.023156524	0.023156511
0.00054555948	0.022839668	0.02283759	0.022840203	0.022839764	0.022839738
0.00057796929	0.022548676	0.022546635	0.022549185	0.022548785	0.022548746
0.00061230445	0.022280274	0.022278294	0.022280746	0.022280393	0.022280341
0.00064867935	0.022031474	0.02202958	0.022031896	0.022031599	0.022031535
0.00068721516	0.021799494	0.021797717	0.021799855	0.021799621	0.021799547
0.00072804025	0.021581767	0.02158014	0.021582053	0.02158189	0.02158181
0.00077129061	0.021375934	0.021374495	0.021376132	0.021376046	0.021375962
0.00081711033	0.02117984	0.021178631	0.021179937	0.021179935	0.021179853
0.00086565204	0.020991529	0.020990597	0.02099151	0.020991601	0.020991523
0.00091707745	0.020809229	0.020808626	0.02080908	0.020809274	0.020809205
0.00097155786	0.020631344	0.020631127	0.020631047	0.020631358	0.020631302
0.0010292748	0.020456433	0.020456667	0.020455972	0.020456416	0.020456377
0.0010904204	0.020283203	0.020283959	0.020282556	0.020283157	0.020283137
0.0011551986	0.020110486	0.020111843	0.020109628	0.020110417	0.020110417
0.0012238249	0.019937227	0.019939275	0.019936129	0.019937144	0.019937164
0.0012965282	0.019762471	0.019765309	0.019761098	0.019762386	0.019762423
0.0013735504	0.019585347	0.019589088	0.019583655	0.019585274	0.019585323
0.0014551483	0.019405058	0.019409828	0.019402995	0.019405011	0.019405067
0.0015415937	0.019220866	0.019226812	0.019218373	0.019220863	0.019220915
0.0016331745	0.019032093	0.019039379	0.019029099	0.019032148	0.019032183
0.0017301957	0.018838101	0.018846919	0.01883453	0.018838228	0.018838231
0.0018329807	0.018638296	0.018648865	0.018634063	0.018638506	0.018638456
0.0019418718	0.018432118	0.01844469	0.018427137	0.018432418	0.018432293
0.0020572317	0.018219042	0.018233904	0.018213226	0.018219435	0.018219208
0.0021794448	0.017998575	0.018016055	0.017991846	0.017999061	0.017998705
0.0023089181	0.017770258	0.017790726	0.017762556	0.017770833	0.017770318
0.0024460829	0.017533671	0.017557544	0.01752496	0.017534327	0.017533628
0.0025913963	0.017288437	0.017316176	0.017278718	0.017289165	0.017288258
0.0027453422	0.017034233	0.017066345	0.017023553	0.017035019	0.017033889
0.0029084336	0.016770796	0.016807828	0.016759257	0.016771625	0.016770266
0.0030812136	0.016497934	0.016540473	0.016485704	0.016498792	0.01649721
0.0032642579	0.016215542	0.016264203	0.016202856	0.016216412	0.016214627
0.0034581762	0.015923608	0.01597903	0.015910773	0.015924474	0.015922519
0.0036636145	0.015622229	0.015685061	0.015609617	0.015623074	0.015620998
0.0038812573	0.015311615	0.015382509	0.015299655	0.015312422	0.015310285
0.0041118294	0.014992101	0.015071699	0.014981267	0.014992852	0.014990725
0.004356099	0.014664149	0.014753076	0.014654938	0.014664824	0.014662782
0.0046148799	0.014328347	0.0144272	0.014321262	0.014328927	0.014327045
0.004889034	0.013985407	0.014094752	0.013980933	0.013985872	0.013984221
0.0051794747	0.013636162	0.013756529	0.013634739	0.013636491	0.013635131
0.0054871694	0.013281549	0.01341343	0.013283556	0.013281723	0.013280699
0.0058131433	0.012922601	0.013066453	0.012928336	0.012922601	0.012921941
0.0061584821	0.012560429	0.012716672	0.012570095	0.01256024	0.012559952
0.0065243363	0.012196202	0.012365227	0.012209904	0.012195816	0.012195887
0.0069119247	0.011831135	0.012013296	0.011848874	0.011830548	0.011830947
0.0073225383	0.011466461	0.011662079	0.011488139	0.011465681	0.011466359
0.0077575451	0.01110342	0.011312773	0.011128846	0.01110246	0.011103362
0.0082183942	0.010743236	0.010966547	0.010772133	0.01074212	0.010743181
0.0087066207	0.010387102	0.010624525	0.010419116	0.01038586	0.010387016
0.009223851	0.010036162	0.01028776	0.010070868	0.01003483	0.010036023
0.0097718083	0.0096915018	0.0099572194	0.0097284055	0.0096901171	0.0096912986
0.010352318	0.0093541299	0.0096337701	0.0093926691	0.0093527285	0.0093538626
0.010967313	0.0090249699	0.0093181658	0.0090645096	0.0090235824	0.0090246481
0.011618844	0.0087048487	0.0090110401	0.0087446759	0.0087034974	0.0087044882
0.012309079	0.008394488	0.0087129024	0.0084338049	0.0083931844	0.0083941067
0.013040319	0.008094496	0.0084241368	0.0081324158	0.0080932406	0.0080941107
0.013815	0.0078053619	0.0081450052	0.0078409088	0.0078041444	0.0078049843
0.014635701	0.0075274506	0.0078756512	0.0075595665	0.0075262526	0.007527086
0.015505158	0.0072610007	0.0076161072	0.0072885604	0.0072597988	0.0072606469
0.016426266	0.0070061237	0.0073663018	0.0070279605	0.0070048941	0.0070057719
0.017402094	0.0067628066	0.0071260686	0.0067777466	0.0067615289	0.0067624434
0.018435892	0.0065309162	0.006895155	0.0065378226	0.0065295776	0.006530527
0.019531105	0.0063102075	0.0066732313	0.0063080306	0.0063088051	0.0063097794
0.020691381	0.0061003337	0.0064599007	0.0060881644	0.0060988753	0.0060998588
0.021920585	0.0059008594	0.0062547083	0.0058779826	0.0058993635	0.0059003376
0.023222811	0.0057112758	0.0060571517	0.0056772192	0.0057097688	0.0057107159
0.024602398	0.0055310177	0.0058666913	0.0054855915	0.005529531	0.0055304375
0.026063942	0.0053594807	0.0056827613	0.0053028061	0.0053580465	0.0053589064
0.027612311	0.0051960395	0.0055047809	0.0051285622	0.0051946868	0.0051955032
0.029252663	0.0050400647	0.0053321662	0.0049625519	0.0050388159	0.0050396013
0.030990463	0.0048909385	0.0051643421	0.0048044599	0.0048898067	0.0048905827
0.0328315	0.0047480687	0.0050007526	0.0046539616	0.0047470566	0.0047478516
0.034781907	0.0046108996	0.0048408727	0.0045107201	0.0046099995	0.0046108456
0.03684818	0.0044789204	0.0046842171	0.0043743847	0.0044781157	0.0044790451
0.039037203	0.0043516711	0.0045303489	0.0042445888	0.0043509386	0.0043519793
0.041356269	0.0042287445	0.0043788866	0.0041209499	0.0042280574	0.0042292305
0.043813103	0.0041097868	0.004229509	0.0040030703	0.0041091185	0.0041104345
0.046415888	0.0039944957	0.0040819584	0.00389054	0.0039938224	0.0039952796
0.049173296	0.0038826161	0.0039360428	0.0037829407	0.0038819201	0.003883504
0.052094513	0.0037739358	0.0037916356	0.003679851	0.0037732071	0.0037748911
0.055189268	0.0036682797	0.0036486738	0.003580853	0.0036675169	0.0036692642
0.058467873	0.0035655041	0.0035071556	0.0034855394	0.0035647142	0.0035664809
0.061941248	0.003465491	0.0033671355	0.0033935207	0.0034646882	0.0034664271
0.065620964	0.0033681434	0.0032287194	0.0033044324	0.0033673465	0.0033690116
0.06951928	0.0032733803	0.0030920576	0.0032179413	0.00327261	0.0032741606
0.073649181	0.0031811332	0.0029573384	0.0031337512	0.0031804085	0.0031818133
0.078024425	0.0030913426	0.0028247796	0.0030516072	0.003090678	0.0030919176
0.082659587	0.0030039556	0.0026946204	0.0029712977	0.0030033584	0.0030044274
0.087570109	0.0029189234	0.0025671135	0.0028926558	0.0029183924	0.0029192991
0.092772348	0.0028362003	0.0024425161	0.002815558	0.0028357251	0.0028364904
0.098283633	0.0027557416	0.0023210827	0.0027399218	0.002755304	0.0027559584
0.10412233	0.002677503	0.0022030571	0.0026657013	0.0026770788	0.0026776589
0.11030787	0.0026014397	0.0020886665	0.0025928814	0.0026010021	0.002601546
0.11686089	0.0025275056	0.0019781155	0.0025214715	0.0025270291	0.0025275718
0.12380319	0.0024556533	0.0018715822	0.002451498	0.002455117	0.0024556869
0.13115791	0.0023858339	0.0017692143	0.0023829974	0.0023852253	0.0023858407
0.13894955	0.0023179967	0.0016711275	0.0023160087	0.0023173141	0.0023179818
0.14720406	0.0022520902	0.0015774041	0.0022505671	0.0022513438	0.0022520583
0.15594895	0.0021880618	0.001488093	0.002186699	0.0021872739	0.0021880188
0.16521334	0.002125859	0.0014032103	0.0021244178	0.0021250621	0.0021258121
0.1750281	0.0020654292	0.0013227409	0.0020637213	0.0020646639	0.0020653878
0.18542591	0.0020067208	0.0012466404	0.0020045906	0.0020060319	0.0020066964
0.19644143	0.0019496833	0.001174838	0.0019469912	0.0019491161	0.0019496894
0.20811134	0.0018942676	0.0011072389	0.0018908744	0.0018938639	0.0018943191
0.22047452	0.0018404264	0.0010437276	0.0018361806	0.0018402209	0.0018405386
0.23357215	0.0017881139	0.00098417137	0.0017828431	0.0017881312	0.0017883021
0.24744786	0.0017372862	0.00092842343	0.0017307923	0.0017375385	0.0017375645
0.26214789	0.0016879007	0.00087632618	0.0016799608	0.0016883873	0.0016882818
0.27772119	0.0016399166	0.0008277144	0.0016302874	0.0016406233	0.001640411
0.29421965	0.001593294	0.00078241815	0.0015817207	0.0015941945	0.00159391
0.31169823	0.0015479945	0.00074026543	0.0015342228	0.0015490522	0.0015487381
0.33021515	0.0015039808	0.00070108451	0.0014877708	0.0015051513	0.001504856
0.34983209	0.0014612163	0.00066470596	0.0014423582	0.0014624508	0.0014622256
0.37061441	0.0014196659	0.00063096424	0.0013979943	0.0014209145	0.0014208099
0.39263134	0.001379295	0.00059969904	0.0013547029	0.0013805105	0.0013805734
0.41595622	0.0013400703	0.00057075619	0.0013125203	0.0013412109	0.0013414815
0.44066674	0.0013019591	0.00054398834	0.0012714914	0.0013029915	0.0013035005
0.46684524	0.0012649299	0.0005192553	0.0012316664	0.0012658309	0.0012665973
0.49457891	0.001228952	0.00049642423	0.0011930963	0.0012297088	0.0012307395
0.52396014	0.0011939954	0.00047536956	0.0011558291	0.0011946055	0.0011958946
0.5550868	0.0011600313	0.00045597284	0.0011199058	0.0011605001	0.0011620306
0.5880626	0.0011270314	0.00043812245	0.0010853572	0.0011273696	0.0011291157
0.62299737	0.0010949683	0.00042171323	0.0010522008	0.001095188	0.0010971179
0.6600075	0.0010638155	0.00040664614	0.0010204398	0.0010639261	0.0010660062
0.69921628	0.001033547	0.00039282785	0.00099006131	0.0010335517	0.0010357497
0.74075431	0.0010041378	0.00038017034	0.00096103694	0.0010040299	0.0010063191
0.78475997	0.00097556347	0.00036859062	0.00093332312	0.00097532493	0.00097768609
0.83137986	0.00094780025	0.00035801032	0.00090686265	0.00094740148	0.0009498247
0.88076927	0.00092082512	0.00034835548	0.00088158662	0.0009202265	0.0009227112
0.93309274	0.00089461567	0.00033955629	0.00085741678	0.00089377101	0.00089632461
0.98852457	0.00086915016	0.00033154688	0.00083426815	0.00086801156	0.00087064689
1.0472494	0.00084440743	0.00032426512	0.00081205177	0.00084293121	0.00084566298
1.1094629	0.00082036693	0.00031765252	0.00079067744	0.00081851976	0.00082136057
1.1753723	0.00079700872	0.00031165409	0.00077005637	0.00079477327	0.0007977297
1.2451971	0.00077431338	0.00030621817	0.0007501036	0.00077169281	0.00077476212
1.31917	0.00075226206	0.00030129637	0.00073074019	0.00074928252	0.0007524505
1.3975373	0.00073083647	0.00029684346	0.000711895	0.00072754735	0.0007307876
1.4805602	0.00071001879	0.00029281721	0.00069350614	0.00070649049	0.00070976536
1.5685152	0.00068979174	0.00028917832	0.00067552197	0.00068611107	0.00068937419
1.6616953	0.00067013851	0.00028589025	0.00065790159	0.00066640228	0.00066960236
1.7604108	0.00065104279	0.00028291914	0.00064061495	0.00064735015	0.00065043564
1.8649908	0.0006324887	0.00028023362	0.00062364245	0.00062893319	0.00063185724
1.9757835	0.00061446084	0.0002778047	0.0006069741	0.00061112302	0.00061384797
2.093158	0.00059694423	0.00027560559	0.00059060833	0.00059388565	0.00059638664
2.2175053	0.00057992432	0.00027361159	0.00057455047	0.00057718358	0.00057945067
2.3492396	0.00056338697	0.00027179987	0.00055881103	0.00056097814	0.00056301677
2.4887999	0.00054731843	0.00027014939	0.00054340379	0.00054523195	0.00054706165
2.6366509	0.00053170538	0.00026864068	0.00052834399	0.00052991113	0.00053156275
2.7932853	0.00051653482	0.00026725573	0.00051364646	0.000514987	0.00051649886
2.9592247	0.00050179416	0.00026597781	0.00049932405	0.00050043718	0.00050185053
3.1350221	0.00048747116	0.00026479134	0.00048538623	0.00048624592	0.00048760049
3.3212629	0.00047355392	0.00026368177	0.00047183813	0.00047240364	0.00047373375
3.5185677	0.00046003087	0.00026263538	0.00045867979	0.00045890601	0.00046023765
3.7275937	0.00044689079	0.00026163923	0.00044590592	0.00044575247	0.00044710171
3.9490372	0.00043412275	0.00026068096	0.00043350598	0.00043294466	0.00043431743
4.1836359	0.00042171617	0.00025974873	0.00042146457	0.00042048469	0.00042187789
4.4321713	0.00040966073	0.00025883108	0.00040976216	0.00040837379	0.00040977743
4.6954714	0.00039794642	0.00025791681	0.000398376	0.00039661113	0.00039801117
4.9744132	0.00038656351	0.00025699489	0.00038728128	0.00038519325	0.00038657458
5.2699259	0.00037550256	0.00025605441	0.00037645226	0.00037411374	0.0003754631
5.5829941	0.00036475438	0.00025508443	0.00036586354	0.0003633635	0.00036467176
5.9146605	0.00035431005	0.00025407394	0.00035549121	0.00035293125	0.00035419491
6.2660302	0.0003441609	0.00025301181	0.00034531392	0.00034280422	0.000344026
6.6382734	0.0003342985	0.0002518867	0.00033531378	0.000332969	0.00033415749
7.0326304	0.00032471468	0.00025068709	0.00032547705	0.00032341233	0.00032458079
7.4504148	0.00031540147	0.0002494012	0.00031579459	0.00031412174	0.0003152864
7.8930183	0.00030635115	0.00024801703	0.00030626206	0.00030508607	0.00030626399
8.3619153	0.00029755622	0.00024652239	0.00029687981	0.00029629577	0.00029750269
8.8586679	0.00028900937	0.00024490493	0.00028765259	0.00028774295	0.00028899136
9.3849309	0.00028070352	0.00024315226	0.00027858895	0.00027942133	0.00028071889
9.9424573	0.00027263179	0.00024125208	0.00026970053	0.00027132601	0.00027267454
10.533104	0.00026478747	0.00023919228	0.00026100112	0.00026345313	0.00026484826
11.15884	0.00025716407	0.00023696121	0.00025250573	0.0002557995	0.00025723098
11.821748	0.00024975526	0.00023454786	0.00024422962	0.00024836226	0.0002498148
12.524038	0.0002425549	0.00023194215	0.00023618732	0.00024113855	0.00024259313
13.268047	0.00023555703	0.00022913524	0.00022839178	0.00023412518	0.0002355607
14.056257	0.00022875584	0.00022611983	0.00022085369	0.00022731845	0.00022871348
14.89129	0.00022214569	0.00022289052	0.00021358087	0.00022071401	0.00022204847
15.775931	0.00021572111	0.00021944414	0.00020657793	0.00021430684	0.00021556345
16.713124	0.00020947677	0.00021578006	0.00019984609	0.0002080912	0.00020925667
17.705994	0.00020340748	0.00021190048	0.00019338309	0.00020206079	0.00020312648
18.757846	0.00019750822	0.00020781069	0.00018718339	0.00019620882	0.00019717103
19.872185	0.00019177409	0.00020351919	0.00018123843	0.0001905282	0.00019138803
21.052723	0.00018620033	0.00019903776	0.00017553701	0.00018501174	0.00018577455
22.303393	0.00018078231	0.00019438144	0.00017006572	0.00017965232	0.00018032695
23.62836	0.00017551552	0.00018956838	0.00016480953	0.00017444308	0.0001750409
25.03204	0.00017039558	0.00018461957	0.0001597523	0.00016937758	0.00016991142
26.519107	0.00016541824	0.00017955846	0.00015487735	0.00016444991	0.0001649331
28.094516	0.00016057933	0.00017441051	0.00015016801	0.00015965478	0.0001601002
29.763514	0.00015587481	0.00016920262	0.00014560817	0.00015498754	0.0001554069
31.531662	0.00015130076	0.00016396256	0.00014118265	0.00015044415	0.00015084742
33.40485	0.00014685333	0.00015871831	0.00013687773	0.00014602113	0.00014641619
35.389317	0.00014252879	0.00015349745	0.00013268136	0.00014171549	0.00014210792
37.491674	0.00013832349	0.00014832656	0.00012858346	0.00013752455	0.00013791769
39.718926	0.00013423388	0.00014323062	0.00012457603	0.00013344588	0.00013384093
42.07849	0.0001302565	0.00013823258	0.00012065321	0.00012947712	0.00012987343
44.578229	0.00012638794	0.0001333529	0.00011681123	0.0001256159	0.00012601131
47.226468	0.00012262491	0.00012860924	0.00011304824	0.00012185975	0.00012225101
50.03203	0.00011896417	0.00012401623	0.00010936416	0.00011820605	0.00011858921
53.00426	0.00011540256	0.00011958538	0.00010576032	0.000114652	0.00011502288
56.153061	0.00011193698	0.00011532498	0.00010223921	0.00011119462	0.00011154921
59.488921	0.0001085644	0.00011124019	9.8804079e-05	0.0001078308	0.00010816567
63.022953	0.00010528185	0.00010733311	9.5458597e-05	0.00010455735	0.00010486995
66.766929	0.00010208643	0.00010360307	9.220652e-05	0.00010137104	0.00010166004
70.733323	9.8975274e-05	0.00010004674	8.9051368e-05	9.8268702e-05	9.8534151e-05
74.935346	9.5945584e-05	9.6658558e-05	8.5996147e-05	9.5247236e-05	9.5490689e-05
79.386997	9.2994613e-05	9.3430934e-05	8.3043132e-05	9.2303691e-05	9.252819e-05
84.103105	9.0119664e-05	9.0354663e-05	8.0193696e-05	8.9435268e-05	8.9645199e-05
89.099381	8.7318091e-05	8.7419253e-05	7.7448199e-05	8.6639328e-05	8.6840141e-05
94.392468	8.45873e-05	8.4613283e-05	7.4805933e-05	8.391337e-05	8.4111173e-05
100	8.1924749e-05	8.1924749e-05	7.2265119e-05	8.1255002e-05	8.1456046e-05


==> graphics/data/rail_time_err.dat <==
0	NaN	NaN	NaN	NaN
4.5	0.40018841	0.016247613	0.00032016219	0.00033949695
9	0.30840761	0.012307033	0.00023041108	0.00024535329
13.5	0.23138166	0.011222453	0.00020724712	0.00016452707
18	0.17260914	0.011467999	0.00020262432	0.00012024123
22.5	0.12855388	0.011978655	0.00018800727	9.5780745e-05
27	0.095816349	0.012323212	0.0001705044	8.2805057e-05
31.5	0.071713183	0.012387739	0.00015633375	7.9224156e-05
36	0.054205646	0.012179167	0.00014601917	8.2762027e-05
40.5	0.041751854	0.011743205	0.0001378321	8.9980394e-05
45	0.033160105	0.011134497	0.00013013023	9.8025757e-05
49.5	0.027461393	0.010406077	0.00012204574	0.00010526146
54	0.023828179	0.009605502	0.00011343112	0.00011096039
58.5	0.021562102	0.0087734693	0.00010460195	0.00011491567
63	0.020123207	0.0079435422	9.6073606e-05	0.00011718202
67.5	0.019142205	0.0071424723	8.8353352e-05	0.00011792681
72	0.01839456	0.0063908268	8.1802378e-05	0.00011735135
76.5	0.017756787	0.0057037182	7.656837e-05	0.00011565447
81	0.017167102	0.0050914737	7.2585984e-05	0.00011302014
85.5	0.016598092	0.0045601326	6.9632857e-05	0.00010961648
90	0.016040095	0.0041117261	6.7412688e-05	0.00010559857
94.5	0.015491862	0.0037444054	6.563113e-05	0.00010111086
99	0.014955574	0.0034526071	6.4043305e-05	9.6288025e-05
103.5	0.014434328	0.0032275157	6.2471316e-05	9.1253882e-05
108	0.013930967	0.0030579898	6.0801603e-05	8.6119474e-05
112.5	0.013447618	0.0029318603	5.8973136e-05	8.0980829e-05
117	0.012985585	0.0028372784	5.6963824e-05	7.591723e-05
121.5	0.012545418	0.0027637584	5.4778613e-05	7.0990348e-05
126	0.012127043	0.0027027415	5.2440346e-05	6.6244468e-05
130.5	0.011729907	0.0026477137	4.9983242e-05	6.1707776e-05
135	0.011353124	0.0025940296	4.7448456e-05	5.7394572e-05
139.5	0.010995586	0.0025385967	4.4881141e-05	5.330814e-05
144	0.010656065	0.0024795322	4.2328496e-05	4.9443985e-05
148.5	0.010333282	0.0024158499	3.98384e-05	4.5793131e-05
153	0.010025967	0.002347203	3.7458286e-05	4.2345224e-05
157.5	0.0097328918	0.0022736816	3.5233969e-05	3.9091255e-05
162	0.009452896	0.0021956616	3.3208189e-05	3.6025806e-05
166.5	0.0091849043	0.0021136932	3.1418661e-05	3.3148792e-05
171	0.0089279315	0.0020284216	2.9895641e-05	3.0466714e-05
175.5	0.0086810846	0.0019405309	2.865921e-05	2.7993421e-05
180	0.0084435612	0.0018507066	2.7716855e-05	2.5750285e-05
184.5	0.0082146443	0.0017596094	2.7062126e-05	2.3765495e-05
189	0.0079936964	0.00166786	2.6675037e-05	2.2071977e-05
193.5	0.0077801525	0.0015760294	2.6524386e-05	2.0703274e-05
198	0.0075735128	0.0014846348	2.6571506e-05	1.9687126e-05
202.5	0.0073733357	0.001394138	2.6774504e-05	1.9037631e-05
207	0.0071792305	0.0013049473	2.7092066e-05	1.8748574e-05
211.5	0.0069908517	0.0012174201	2.748625e-05	1.8791195e-05
216	0.0068078928	0.0011318667	2.7924135e-05	1.9117946e-05
220.5	0.0066300809	0.0010485562	2.83785e-05	1.9670524e-05
225	0.0064571725	0.00096772156	2.8827804e-05	2.0388555e-05
229.5	0.0062889492	0.00088956616	2.9255772e-05	2.1216079e-05
234	0.0061252139	0.00081427138	2.9650774e-05	2.2104995e-05
238.5	0.0059657881	0.00074200487	3.0005151e-05	2.301603e-05
243	0.005810509	0.00067293076	3.0314563e-05	2.3918271e-05
247.5	0.0056592275	0.00060722228	3.057739e-05	2.4788064e-05
252	0.0055118057	0.00054507805	3.0794205e-05	2.5607763e-05
256.5	0.0053681159	0.00048674374	3.0967323e-05	2.6364576e-05
261	0.0052280388	0.00043254111	3.110041e-05	2.7049578e-05
265.5	0.0050914627	0.00038290608	3.1198144e-05	2.765691e-05
270	0.0049582819	0.00033843452	3.1265933e-05	2.818313e-05
274.5	0.0048283967	0.00029992476	3.1309662e-05	2.8626699e-05
279	0.0047017121	0.00026838226	3.1335475e-05	2.8987577e-05
283.5	0.0045781375	0.00024491536	3.1349585e-05	2.9266887e-05
288	0.0044575862	0.00023044135	3.1358102e-05	2.9466661e-05
292.5	0.0043399749	0.00022524103	3.1366886e-05	2.9589619e-05
297	0.0042252237	0.00022864487	3.1381415e-05	2.9638997e-05
301.5	0.0041132553	0.00023916121	3.1406678e-05	2.9618408e-05
306	0.0040039954	0.00025496136	3.1447074e-05	2.9531722e-05
310.5	0.0038973719	0.00027434054	3.1506349e-05	2.9382974e-05
315	0.0037933154	0.00029593787	3.1587539e-05	2.9176283e-05
319.5	0.0036917585	0.00031875751	3.1692942e-05	2.8915792e-05
324	0.0035926359	0.00034210367	3.182411e-05	2.8605615e-05
328.5	0.0034958845	0.00036550187	3.198186e-05	2.8249797e-05
333	0.0034014429	0.00038863311	3.2166306e-05	2.7852286e-05
337.5	0.0033092519	0.00041128563	3.2376911e-05	2.7416905e-05
342	0.0032192538	0.00043332135	3.2612543e-05	2.6947339e-05
346.5	0.0031313927	0.00045465292	3.2871547e-05	2.6447123e-05
351	0.0030456147	0.00047522807	3.3151829e-05	2.5919637e-05
355.5	0.0029618673	0.000495019	3.3450927e-05	2.5368103e-05
360	0.0028800997	0.00051401489	3.37661e-05	2.4795589e-05
364.5	0.0028002625	0.00053221677	3.4094398e-05	2.4205014e-05
369	0.0027223081	0.00054963386	3.4432735e-05	2.3599159e-05
373.5	0.0026461904	0.00056628096	3.4777955e-05	2.2980673e-05
378	0.0025718644	0.00058217654	3.5126887e-05	2.2352093e-05
382.5	0.0024992869	0.00059734145	3.5476395e-05	2.1715854e-05
387	0.0024284159	0.00061179783	3.5823418e-05	2.107431e-05
391.5	0.0023592108	0.00062556848	3.6165001e-05	2.0429749e-05
396	0.0022916323	0.00063867629	3.6498326e-05	1.9784417e-05
400.5	0.0022256425	0.00065114385	3.6820728e-05	1.9140537e-05
405	0.0021612045	0.00066299323	3.712971e-05	1.850033e-05
409.5	0.0020982828	0.00067424573	3.7422955e-05	1.7866043e-05
414	0.0020368431	0.00068492182	3.7698327e-05	1.723997e-05
418.5	0.0019768521	0.00069504101	3.7953879e-05	1.6624478e-05
423	0.0019182778	0.00070462184	3.8187848e-05	1.6022029e-05
427.5	0.0018610892	0.00071368184	3.8398656e-05	1.5435205e-05
432	0.0018052563	0.00072223758	3.8584903e-05	1.4866727e-05
436.5	0.0017507503	0.00073030463	3.8745364e-05	1.4319473e-05
441	0.0016975434	0.00073789764	3.8878983e-05	1.3796483e-05
445.5	0.0016456086	0.00074503036	3.8984863e-05	1.3300957e-05
450	0.00159492	0.00075171568	3.9062263e-05	1.2836244e-05
454.5	0.0015454528	0.0007579657	3.9110587e-05	1.2405794e-05
459	0.0014971829	0.00076379176	3.9129377e-05	1.2013109e-05
463.5	0.0014500872	0.00076920449	3.9118308e-05	1.1661644e-05
468	0.0014041435	0.0007742139	3.9077176e-05	1.1354697e-05
472.5	0.0013593305	0.00077882936	3.9005895e-05	1.109526e-05
477	0.0013156277	0.00078305974	3.8904486e-05	1.088586e-05
481.5	0.0012730156	0.00078691338	3.8773074e-05	1.0728394e-05
486	0.0012314754	0.00079039817	3.8611876e-05	1.0623989e-05
490.5	0.0011909892	0.00079352159	3.84212e-05	1.0572886e-05
495	0.0011515399	0.00079629075	3.8201435e-05	1.0574403e-05
499.5	0.0011131115	0.00079871244	3.7953047e-05	1.0626941e-05
504	0.0010756884	0.00080079315	3.7676572e-05	1.0728078e-05
508.5	0.0010392562	0.00080253909	3.7372614e-05	1.0874699e-05
513	0.0010038012	0.00080395628	3.7041835e-05	1.1063167e-05
517.5	0.00096931058	0.00080505049	3.6684955e-05	1.1289508e-05
522	0.00093577236	0.00080582735	3.6302744e-05	1.1549577e-05
526.5	0.00090317546	0.00080629233	3.5896021e-05	1.1839207e-05
531	0.00087150968	0.00080645076	3.5465648e-05	1.2154331e-05
535.5	0.00084076572	0.00080630789	3.5012528e-05	1.2491062e-05
540	0.00081093519	0.00080586883	3.4537601e-05	1.2845757e-05
544.5	0.00078201064	0.00080513867	3.4041839e-05	1.3215038e-05
549	0.00075398556	0.00080412239	3.3526249e-05	1.3595815e-05
553.5	0.00072685438	0.00080282495	3.2991864e-05	1.3985279e-05
558	0.00070061255	0.00080125127	3.2439747e-05	1.4380891e-05
562.5	0.00067525646	0.00079940624	3.1870985e-05	1.478037e-05
567	0.00065078349	0.00079729472	3.1286687e-05	1.5181671e-05
571.5	0.000627192	0.00079492158	3.0687989e-05	1.5582962e-05
576	0.00060448132	0.00079229166	3.0076047e-05	1.5982612e-05
580.5	0.00058265169	0.00078940982	2.9452036e-05	1.6379164e-05
585	0.00056170425	0.00078628092	2.8817158e-05	1.677132e-05
589.5	0.00054164094	0.00078290983	2.8172633e-05	1.7157927e-05
594	0.00052246442	0.00077930141	2.7519705e-05	1.7537959e-05
598.5	0.00050417793	0.00077546057	2.6859641e-05	1.7910505e-05
603	0.00048678514	0.00077139221	2.6193734e-05	1.8274761e-05
607.5	0.00047028992	0.00076710124	2.5523306e-05	1.8630012e-05
612	0.00045469613	0.00076259261	2.4849708e-05	1.8975633e-05
616.5	0.00044000728	0.00075787126	2.4174323e-05	1.9311073e-05
621	0.00042622619	0.00075294218	2.3498573e-05	1.9635852e-05
625.5	0.00041335465	0.00074781034	2.2823922e-05	1.9949552e-05
630	0.00040139294	0.00074248075	2.215188e-05	2.0251818e-05
634.5	0.00039033937	0.00073695842	2.1484008e-05	2.0542344e-05
639	0.0003801899	0.00073124838	2.0821928e-05	2.0820876e-05
643.5	0.00037093758	0.00072535567	2.0167323e-05	2.1087206e-05
648	0.00036257223	0.00071928533	1.9521951e-05	2.1341168e-05
652.5	0.00035508001	0.00071304243	1.8887646e-05	2.1582633e-05
657	0.00034844322	0.00070663202	1.8266329e-05	2.1811513e-05
661.5	0.00034264009	0.00070005918	1.766001e-05	2.2027749e-05
666	0.00033764478	0.00069332897	1.7070794e-05	2.2231318e-05
670.5	0.00033342753	0.00068644647	1.6500883e-05	2.2422224e-05
675	0.00032995484	0.00067941675	1.5952573e-05	2.26005e-05
679.5	0.00032718991	0.00067224489	1.5428248e-05	2.2766204e-05
684	0.00032509315	0.00066493593	1.4930366e-05	2.291942e-05
688.5	0.0003236227	0.00065749496	1.4461434e-05	2.3060253e-05
693	0.00032273509	0.00064992701	1.402398e-05	2.3188831e-05
697.5	0.0003223859	0.00064223714	1.3620505e-05	2.3305299e-05
702	0.00032253036	0.00063443038	1.3253425e-05	2.3409824e-05
706.5	0.00032312396	0.00062651176	1.2925002e-05	2.350259e-05
711	0.00032412298	0.0006184863	1.2637264e-05	2.3583796e-05
715.5	0.00032548496	0.00061035899	1.2391918e-05	2.3653657e-05
720	0.00032716903	0.00060213483	1.2190265e-05	2.3712403e-05
724.5	0.00032913627	0.00059381879	1.2033119e-05	2.3760276e-05
729	0.00033134986	0.00058541584	1.1920747e-05	2.3797531e-05
733.5	0.00033377524	0.00057693094	1.1852834e-05	2.3824434e-05
738	0.00033638022	0.00056836902	1.1828475e-05	2.3841264e-05
742.5	0.00033913494	0.000559735	1.1846201e-05	2.3848307e-05
747	0.00034201189	0.00055103382	1.1904031e-05	2.3845858e-05
751.5	0.00034498585	0.00054227037	1.1999561e-05	2.3834223e-05
756	0.00034803376	0.00053344956	1.2130048e-05	2.3813712e-05
760.5	0.00035113467	0.00052457627	1.2292521e-05	2.3784645e-05
765	0.00035426962	0.0005156554	1.2483874e-05	2.3747345e-05
769.5	0.00035742147	0.00050669185	1.2700959e-05	2.3702143e-05
774	0.00036057481	0.00049769049	1.2940661e-05	2.3649373e-05
778.5	0.00036371585	0.00048865623	1.3199959e-05	2.3589375e-05
783	0.00036683224	0.00047959397	1.347597e-05	2.3522491e-05
787.5	0.00036991301	0.00047050865	1.3765981e-05	2.3449065e-05
792	0.00037294844	0.00046140521	1.4067468e-05	2.3369446e-05
796.5	0.00037592993	0.00045228862	1.4378099e-05	2.3283983e-05
801	0.00037884992	0.00044316389	1.4695743e-05	2.3193027e-05
805.5	0.0003817018	0.00043403607	1.5018456e-05	2.3096929e-05
810	0.00038447981	0.00042491026	1.5344482e-05	2.299604e-05
814.5	0.00038717898	0.00041579163	1.5672232e-05	2.2890712e-05
819	0.00038979505	0.00040668543	1.6000281e-05	2.2781294e-05
823.5	0.00039232438	0.00039759697	1.6327351e-05	2.2668135e-05
828	0.00039476393	0.00038853168	1.6652297e-05	2.2551583e-05
832.5	0.00039711118	0.0003794951	1.6974099e-05	2.2431982e-05
837	0.00039936406	0.00037049291	1.7291849e-05	2.2309673e-05
841.5	0.00040152097	0.00036153094	1.7604738e-05	2.2184995e-05
846	0.00040358065	0.0003526152	1.7912051e-05	2.2058281e-05
850.5	0.00040554222	0.00034375188	1.8213155e-05	2.1929862e-05
855	0.0004074051	0.00033494743	1.8507491e-05	2.1800062e-05
859.5	0.00040916898	0.00032620852	1.879457e-05	2.1669203e-05
864	0.00041083384	0.00031754214	1.9073961e-05	2.1537597e-05
868.5	0.00041239984	0.00030895559	1.9345291e-05	2.1405553e-05
873	0.00041386736	0.00030045654	1.9608235e-05	2.1273372e-05
877.5	0.00041523699	0.00029205306	1.9862517e-05	2.1141347e-05
882	0.00041650945	0.00028375371	2.0107898e-05	2.1009765e-05
886.5	0.00041768561	0.00027556752	2.0344179e-05	2.0878905e-05
891	0.00041876648	0.00026750411	2.0571197e-05	2.0749036e-05
895.5	0.00041975319	0.00025957373	2.0788818e-05	2.0620418e-05
900	0.00042064694	0.0002517873	2.0996936e-05	2.0493304e-05
904.5	0.00042144905	0.00024415651	2.1195473e-05	2.0367935e-05
909	0.00042216091	0.00023669387	2.1384376e-05	2.0244543e-05
913.5	0.00042278398	0.00022941277	2.1563611e-05	2.0123347e-05
918	0.00042331978	0.00022232754	2.1733167e-05	2.0004559e-05
922.5	0.00042376988	0.00021545351	2.1893051e-05	1.9888377e-05
927	0.0004241359	0.00020880705	2.2043285e-05	1.9774988e-05
931.5	0.00042441947	0.00020240557	2.2183911e-05	1.9664567e-05
936	0.0004246223	0.00019626751	2.2314982e-05	1.9557277e-05
940.5	0.00042474609	0.00019041229	2.2436567e-05	1.9453269e-05
945	0.00042479256	0.00018486021	2.2548745e-05	1.935268e-05
949.5	0.00042476346	0.00017963227	2.265161e-05	1.9255638e-05
954	0.00042466055	0.00017474992	2.2745263e-05	1.9162253e-05
958.5	0.0004244856	0.00017023476	2.2829818e-05	1.9072625e-05
963	0.00042424037	0.00016610806	2.2905395e-05	1.8986842e-05
967.5	0.00042392663	0.00016239029	2.2972126e-05	1.8904978e-05
972	0.00042354615	0.00015910052	2.3030149e-05	1.8827092e-05
976.5	0.0004231007	0.00015625574	2.3079608e-05	1.8753234e-05
981	0.00042259203	0.00015387018	2.3120657e-05	1.868344e-05
985.5	0.00042202189	0.00015195466	2.3153452e-05	1.8617732e-05
990	0.00042139201	0.00015051603	2.3178159e-05	1.8556123e-05
994.5	0.00042070412	0.00014955666	2.3194945e-05	1.8498611e-05
999	0.00041995993	0.00014907422	2.3203986e-05	1.8445186e-05
1003.5	0.00041916113	0.0001490616	2.320546e-05	1.8395824e-05
1008	0.0004183094	0.00014950708	2.3199549e-05	1.8350492e-05
1012.5	0.00041740639	0.00015039469	2.318644e-05	1.8309147e-05
1017	0.00041645375	0.0001517048	2.3166321e-05	1.8271735e-05
1021.5	0.00041545308	0.00015341474	2.3139386e-05	1.8238194e-05
1026	0.000414406	0.00015549957	2.3105831e-05	1.8208454e-05
1030.5	0.00041331406	0.00015793284	2.3065852e-05	1.8182435e-05
1035	0.00041217883	0.00016068728	2.3019652e-05	1.8160053e-05
1039.5	0.00041100184	0.0001637354	2.296743e-05	1.8141214e-05
1044	0.00040978457	0.00016705009	2.2909393e-05	1.8125818e-05
1048.5	0.00040852853	0.00017060501	2.2845744e-05	1.8113763e-05
1053	0.00040723516	0.0001743749	2.2776691e-05	1.8104938e-05
1057.5	0.0004059059	0.00017833581	2.2702442e-05	1.8099229e-05
1062	0.00040454215	0.00018246526	2.2623205e-05	1.8096519e-05
1066.5	0.0004031453	0.00018674232	2.253919e-05	1.8096688e-05
1071	0.00040171669	0.00019114757	2.2450607e-05	1.8099611e-05
1075.5	0.00040025766	0.00019566313	2.2357667e-05	1.8105165e-05
1080	0.00039876952	0.0002002726	2.2260579e-05	1.8113221e-05
1084.5	0.00039725354	0.00020496097	2.2159555e-05	1.8123653e-05
1089	0.00039571097	0.00020971454	2.2054804e-05	1.8136332e-05
1093.5	0.00039414304	0.00021452084	2.1946537e-05	1.815113e-05
1098	0.00039255096	0.00021936852	2.1834964e-05	1.8167918e-05
1102.5	0.0003909359	0.00022424728	2.1720293e-05	1.818657e-05
1107	0.00038929901	0.00022914775	2.1602733e-05	1.820696e-05
1111.5	0.00038764141	0.00023406144	2.1482491e-05	1.8228963e-05
1116	0.00038596421	0.00023898065	2.1359774e-05	1.8252456e-05
1120.5	0.00038426848	0.00024389838	2.1234787e-05	1.8277318e-05
1125	0.00038255527	0.0002488083	2.1107734e-05	1.8303432e-05
1129.5	0.00038082561	0.00025370463	2.0978817e-05	1.8330681e-05
1134	0.00037908049	0.00025858217	2.0848237e-05	1.8358953e-05
1138.5	0.0003773209	0.00026343616	2.0716193e-05	1.8388138e-05
1143	0.00037554778	0.00026826229	2.0582882e-05	1.8418128e-05
1147.5	0.00037376206	0.00027305667	2.04485e-05	1.844882e-05
1152	0.00037196466	0.00027781573	2.0313239e-05	1.8480115e-05
1156.5	0.00037015644	0.00028253625	2.0177291e-05	1.8511914e-05
1161	0.00036833828	0.00028721531	2.0040842e-05	1.8544126e-05
1165.5	0.000366511	0.00029185024	1.990408e-05	1.8576659e-05
1170	0.00036467542	0.00029643863	1.9767186e-05	1.8609429e-05
1174.5	0.00036283233	0.00030097831	1.9630341e-05	1.8642352e-05
1179	0.00036098251	0.00030546727	1.9493721e-05	1.8675351e-05
1183.5	0.00035912669	0.00030990374	1.9357499e-05	1.8708349e-05
1188	0.00035726561	0.00031428608	1.9221846e-05	1.8741275e-05
1192.5	0.00035539997	0.00031861283	1.9086927e-05	1.8774061e-05
1197	0.00035353046	0.00032288267	1.8952906e-05	1.8806643e-05
1201.5	0.00035165774	0.0003270944	1.881994e-05	1.883896e-05
1206	0.00034978246	0.00033124698	1.8688185e-05	1.8870954e-05
1210.5	0.00034790524	0.00033533943	1.855779e-05	1.8902571e-05
1215	0.00034602669	0.00033937092	1.84289e-05	1.893376e-05
1219.5	0.0003441474	0.0003433407	1.8301656e-05	1.8964473e-05
1224	0.00034226793	0.00034724809	1.8176195e-05	1.8994667e-05
1228.5	0.00034038884	0.00035109252	1.8052646e-05	1.90243e-05
1233	0.00033851065	0.00035487349	1.7931135e-05	1.9053332e-05
1237.5	0.00033663388	0.00035859056	1.7811782e-05	1.9081729e-05
1242	0.00033475903	0.00036224337	1.7694701e-05	1.9109457e-05
1246.5	0.00033288658	0.00036583162	1.7580001e-05	1.9136487e-05
1251	0.00033101699	0.00036935505	1.7467784e-05	1.9162791e-05
1255.5	0.0003291507	0.00037281349	1.7358146e-05	1.9188344e-05
1260	0.00032728815	0.00037620677	1.7251178e-05	1.9213123e-05
1264.5	0.00032542976	0.00037953482	1.7146963e-05	1.9237107e-05
1269	0.00032357591	0.00038279757	1.7045577e-05	1.926028e-05
1273.5	0.000321727	0.00038599501	1.6947092e-05	1.9282623e-05
1278	0.00031988339	0.00038912718	1.6851571e-05	1.9304125e-05
1282.5	0.00031804544	0.00039219414	1.675907e-05	1.9324771e-05
1287	0.0003162135	0.00039519597	1.6669639e-05	1.9344552e-05
1291.5	0.00031438788	0.00039813283	1.658332e-05	1.936346e-05
1296	0.0003125689	0.00040100485	1.650015e-05	1.9381488e-05
1300.5	0.00031075686	0.00040381224	1.6420156e-05	1.9398629e-05
1305	0.00030895205	0.00040655519	1.6343361e-05	1.9414881e-05
1309.5	0.00030715473	0.00040923396	1.6269778e-05	1.943024e-05
1314	0.00030536519	0.0004118488	1.6199415e-05	1.9444705e-05
1318.5	0.00030358365	0.00041439999	1.6132274e-05	1.9458277e-05
1323	0.00030181037	0.00041688784	1.6068347e-05	1.9470956e-05
1327.5	0.00030004557	0.00041931267	1.6007622e-05	1.9482745e-05
1332	0.00029828946	0.00042167482	1.5950079e-05	1.9493646e-05
1336.5	0.00029654225	0.00042397465	1.5895693e-05	1.9503664e-05
1341	0.00029480413	0.00042621254	1.5844432e-05	1.9512804e-05
1345.5	0.00029307529	0.00042838887	1.5796257e-05	1.952107e-05
1350	0.0002913559	0.00043050406	1.5751125e-05	1.9528471e-05
1354.5	0.00028964612	0.00043255851	1.5708986e-05	1.9535012e-05
1359	0.00028794612	0.00043455265	1.5669787e-05	1.9540701e-05
1363.5	0.00028625602	0.00043648694	1.5633466e-05	1.9545547e-05
1368	0.00028457598	0.00043836181	1.5599959e-05	1.9549558e-05
1372.5	0.00028290611	0.00044017775	1.5569199e-05	1.9552742e-05
1377	0.00028124653	0.00044193521	1.554111e-05	1.955511e-05
1381.5	0.00027959737	0.00044363468	1.5515617e-05	1.9556671e-05
1386	0.00027795871	0.00044527666	1.5492639e-05	1.9557435e-05
1390.5	0.00027633066	0.00044686164	1.5472092e-05	1.9557412e-05
1395	0.00027471329	0.00044839013	1.5453888e-05	1.9556613e-05
1399.5	0.0002731067	0.00044986265	1.543794e-05	1.9555048e-05
1404	0.00027151095	0.00045127971	1.5424154e-05	1.9552727e-05
1408.5	0.00026992612	0.00045264184	1.5412436e-05	1.9549661e-05
1413	0.00026835225	0.00045394957	1.5402693e-05	1.9545862e-05
1417.5	0.0002667894	0.00045520344	1.5394825e-05	1.9541339e-05
1422	0.00026523763	0.000456404	1.5388736e-05	1.9536103e-05
1426.5	0.00026369696	0.00045755178	1.5384327e-05	1.9530164e-05
1431	0.00026216745	0.00045864735	1.5381496e-05	1.9523534e-05
1435.5	0.00026064911	0.00045969125	1.5380146e-05	1.9516223e-05
1440	0.00025914197	0.00046068404	1.5380176e-05	1.950824e-05
1444.5	0.00025764604	0.00046162628	1.5381485e-05	1.9499595e-05
1449	0.00025616136	0.00046251855	1.5383974e-05	1.94903e-05
1453.5	0.00025468792	0.00046336139	1.5387546e-05	1.9480362e-05
1458	0.00025322572	0.00046415538	1.53921e-05	1.9469792e-05
1462.5	0.00025177478	0.0004649011	1.539754e-05	1.9458599e-05
1467	0.00025033508	0.00046559911	1.5403771e-05	1.9446791e-05
1471.5	0.00024890662	0.00046624998	1.5410696e-05	1.9434378e-05
1476	0.00024748938	0.00046685429	1.5418223e-05	1.9421367e-05
1480.5	0.00024608336	0.00046741262	1.5426261e-05	1.9407767e-05
1485	0.00024468852	0.00046792553	1.5434718e-05	1.9393585e-05
1489.5	0.00024330486	0.00046839362	1.5443506e-05	1.9378829e-05
1494	0.00024193235	0.00046881744	1.545254e-05	1.9363506e-05
1498.5	0.00024057094	0.00046919759	1.5461734e-05	1.9347623e-05
1503	0.00023922062	0.00046953463	1.5471006e-05	1.9331187e-05
1507.5	0.00023788136	0.00046982914	1.5480276e-05	1.9314203e-05
1512	0.0002365531	0.00047008171	1.5489466e-05	1.9296678e-05
1516.5	0.00023523582	0.00047029289	1.5498499e-05	1.9278616e-05
1521	0.00023392946	0.00047046327	1.5507302e-05	1.9260024e-05
1525.5	0.000232634	0.00047059342	1.5515803e-05	1.9240906e-05
1530	0.00023134937	0.00047068391	1.5523933e-05	1.9221266e-05
1534.5	0.00023007553	0.00047073531	1.5531626e-05	1.920111e-05
1539	0.00022881244	0.00047074819	1.5538816e-05	1.918044e-05
1543.5	0.00022756003	0.00047072313	1.5545443e-05	1.9159261e-05
1548	0.00022631826	0.00047066068	1.5551445e-05	1.9137575e-05
1552.5	0.00022508706	0.0004705614	1.5556765e-05	1.9115386e-05
1557	0.00022386639	0.00047042588	1.5561349e-05	1.9092697e-05
1561.5	0.00022265618	0.00047025465	1.5565142e-05	1.9069509e-05
1566	0.00022145637	0.00047004829	1.5568095e-05	1.9045825e-05
1570.5	0.0002202669	0.00046980734	1.5570159e-05	1.9021647e-05
1575	0.00021908771	0.00046953237	1.5571288e-05	1.8996976e-05
1579.5	0.00021791874	0.00046922391	1.5571437e-05	1.8971814e-05
1584	0.00021675992	0.00046888253	1.5570566e-05	1.8946162e-05
1588.5	0.00021561119	0.00046850877	1.5568634e-05	1.892002e-05
1593	0.00021447247	0.00046810317	1.5565603e-05	1.889339e-05
1597.5	0.00021334371	0.00046766628	1.5561438e-05	1.886627e-05
1602	0.00021222484	0.00046719862	1.5556106e-05	1.8838663e-05
1606.5	0.00021111578	0.00046670074	1.5549574e-05	1.8810567e-05
1611	0.00021001647	0.00046617317	1.5541814e-05	1.8781982e-05
1615.5	0.00020892685	0.00046561643	1.5532797e-05	1.8752908e-05
1620	0.00020784683	0.00046503106	1.5522498e-05	1.8723345e-05
1624.5	0.00020677636	0.00046441758	1.5510893e-05	1.8693291e-05
1629	0.00020571536	0.0004637765	1.5497958e-05	1.8662745e-05
1633.5	0.00020466376	0.00046310835	1.5483675e-05	1.8631707e-05
1638	0.00020362149	0.00046241363	1.5468023e-05	1.8600176e-05
1642.5	0.00020258847	0.00046169286	1.5450985e-05	1.856815e-05
1647	0.00020156465	0.00046094654	1.5432547e-05	1.8535627e-05
1651.5	0.00020054995	0.00046017517	1.5412694e-05	1.8502607e-05
1656	0.00019954429	0.00045937926	1.5391413e-05	1.8469087e-05
1660.5	0.00019854761	0.0004585593	1.5368693e-05	1.8435066e-05
1665	0.00019755983	0.00045771578	1.5344525e-05	1.8400543e-05
1669.5	0.00019658089	0.00045684919	1.5318901e-05	1.8365515e-05
1674	0.00019561071	0.00045596002	1.5291813e-05	1.8329981e-05
1678.5	0.00019464922	0.00045504875	1.5263257e-05	1.8293939e-05
1683	0.00019369636	0.00045411584	1.5233227e-05	1.8257387e-05
1687.5	0.00019275205	0.00045316179	1.5201722e-05	1.8220323e-05
1692	0.00019181622	0.00045218706	1.5168739e-05	1.8182745e-05
1696.5	0.0001908888	0.0004511921	1.5134277e-05	1.8144652e-05
1701	0.00018996973	0.0004501774	1.5098338e-05	1.8106042e-05
1705.5	0.00018905893	0.0004491434	1.5060922e-05	1.8066912e-05
1710	0.00018815633	0.00044809056	1.5022034e-05	1.8027262e-05
1714.5	0.00018726187	0.00044701932	1.4981675e-05	1.7987089e-05
1719	0.00018637548	0.00044593015	1.4939852e-05	1.7946391e-05
1723.5	0.00018549709	0.00044482347	1.489657e-05	1.7905168e-05
1728	0.00018462663	0.00044369974	1.4851836e-05	1.7863418e-05
1732.5	0.00018376404	0.00044255937	1.4805658e-05	1.7821139e-05
1737	0.00018290924	0.00044140281	1.4758043e-05	1.777833e-05
1741.5	0.00018206218	0.00044023048	1.4709002e-05	1.773499e-05
1746	0.00018122277	0.0004390428	1.4658544e-05	1.7691117e-05
1750.5	0.00018039097	0.0004378402	1.4606681e-05	1.764671e-05
1755	0.00017956671	0.00043662308	1.4553424e-05	1.760177e-05
1759.5	0.00017874991	0.00043539187	1.4498787e-05	1.7556294e-05
1764	0.00017794051	0.00043414695	1.4442782e-05	1.7510282e-05
1768.5	0.00017713846	0.00043288875	1.4385424e-05	1.7463734e-05
1773	0.00017634368	0.00043161765	1.4326727e-05	1.741665e-05
1777.5	0.00017555612	0.00043033406	1.4266707e-05	1.7369028e-05
1782	0.0001747757	0.00042903836	1.4205379e-05	1.732087e-05
1786.5	0.00017400237	0.00042773093	1.4142761e-05	1.7272175e-05
1791	0.00017323607	0.00042641217	1.4078869e-05	1.7222943e-05
1795.5	0.00017247673	0.00042508245	1.4013722e-05	1.7173176e-05
1800	0.00017172429	0.00042374214	1.3947338e-05	1.7122873e-05
1804.5	0.0001709787	0.00042239162	1.3879737e-05	1.7072035e-05
1809	0.00017023988	0.00042103125	1.3810936e-05	1.7020664e-05
1813.5	0.00016950778	0.0004196614	1.3740958e-05	1.696876e-05
1818	0.00016878235	0.00041828242	1.3669821e-05	1.6916325e-05
1822.5	0.00016806351	0.00041689466	1.3597548e-05	1.6863361e-05
1827	0.00016735122	0.00041549849	1.352416e-05	1.6809869e-05
1831.5	0.00016664541	0.00041409423	1.3449678e-05	1.6755851e-05
1836	0.00016594602	0.00041268225	1.3374126e-05	1.6701309e-05
1840.5	0.000165253	0.00041126287	1.3297525e-05	1.6646246e-05
1845	0.00016456629	0.00040983643	1.3219901e-05	1.6590665e-05
1849.5	0.00016388583	0.00040840326	1.3141275e-05	1.6534568e-05
1854	0.00016321157	0.00040696368	1.3061672e-05	1.6477958e-05
1858.5	0.00016254344	0.00040551802	1.2981118e-05	1.6420838e-05
1863	0.0001618814	0.0004040666	1.2899636e-05	1.6363212e-05
1867.5	0.00016122538	0.00040260973	1.2817252e-05	1.6305084e-05
1872	0.00016057533	0.00040114773	1.2733992e-05	1.6246457e-05
1876.5	0.00015993119	0.00039968089	1.2649882e-05	1.6187336e-05
1881	0.00015929291	0.00039820952	1.2564947e-05	1.6127724e-05
1885.5	0.00015866044	0.00039673393	1.2479216e-05	1.6067627e-05
1890	0.00015803372	0.0003952544	1.2392715e-05	1.6007049e-05
1894.5	0.00015741269	0.00039377123	1.2305471e-05	1.5945996e-05
1899	0.0001567973	0.0003922847	1.2217512e-05	1.5884472e-05
1903.5	0.0001561875	0.00039079509	1.2128866e-05	1.5822482e-05
1908	0.00015558324	0.0003893027	1.2039563e-05	1.5760034e-05
1912.5	0.00015498445	0.00038780778	1.194963e-05	1.5697131e-05
1917	0.0001543911	0.00038631062	1.1859096e-05	1.5633782e-05
1921.5	0.00015380312	0.00038481149	1.1767992e-05	1.5569991e-05
1926	0.00015322046	0.00038331063	1.1676347e-05	1.5505766e-05
1930.5	0.00015264307	0.00038180833	1.158419e-05	1.5441114e-05
1935	0.00015207089	0.00038030483	1.1491554e-05	1.5376041e-05
1939.5	0.00015150389	0.00037880038	1.1398467e-05	1.5310555e-05
1944	0.00015094199	0.00037729524	1.1304962e-05	1.5244663e-05
1948.5	0.00015038516	0.00037578965	1.1211069e-05	1.5178373e-05
1953	0.00014983334	0.00037428385	1.1116821e-05	1.5111693e-05
1957.5	0.00014928648	0.00037277808	1.102225e-05	1.5044631e-05
1962	0.00014874452	0.00037127257	1.0927388e-05	1.4977196e-05
1966.5	0.00014820743	0.00036976756	1.0832268e-05	1.4909396e-05
1971	0.00014767514	0.00036826328	1.0736924e-05	1.484124e-05
1975.5	0.00014714761	0.00036675993	1.0641388e-05	1.4772737e-05
1980	0.00014662478	0.00036525775	1.0545694e-05	1.4703897e-05
1984.5	0.00014610661	0.00036375696	1.0449878e-05	1.4634728e-05
1989	0.00014559304	0.00036225775	1.0353973e-05	1.4565241e-05
1993.5	0.00014508403	0.00036076035	1.0258016e-05	1.4495446e-05
1998	0.00014457953	0.00035926495	1.016204e-05	1.4425352e-05
2002.5	0.00014407948	0.00035777177	1.0066083e-05	1.4354971e-05
2007	0.00014358384	0.00035628099	9.9701799e-06	1.4284312e-05
2011.5	0.00014309256	0.00035479281	9.8743682e-06	1.4213387e-05
2016	0.00014260558	0.00035330742	9.7786849e-06	1.4142206e-05
2020.5	0.00014212287	0.00035182501	9.6831677e-06	1.4070781e-05
2025	0.00014164436	0.00035034577	9.5878545e-06	1.3999123e-05
2029.5	0.00014117002	0.00034886988	9.492784e-06	1.3927244e-05
2034	0.00014069979	0.0003473975	9.3979951e-06	1.3855155e-05
2038.5	0.00014023363	0.00034592882	9.3035273e-06	1.3782869e-05
2043	0.00013977148	0.00034446401	9.2094205e-06	1.3710399e-05
2047.5	0.00013931329	0.00034300323	9.1157154e-06	1.3637755e-05
2052	0.00013885903	0.00034154664	9.0224527e-06	1.3564952e-05
2056.5	0.00013840864	0.00034009442	8.9296739e-06	1.3492001e-05
2061	0.00013796208	0.0003386467	8.8374212e-06	1.3418917e-05
2065.5	0.00013751929	0.00033720366	8.7457368e-06	1.3345711e-05
2070	0.00013708023	0.00033576542	8.654664e-06	1.3272398e-05
2074.5	0.00013664485	0.00033433216	8.5642461e-06	1.3198992e-05
2079	0.00013621311	0.000332904	8.4745272e-06	1.3125505e-05
2083.5	0.00013578496	0.00033148109	8.3855519e-06	1.3051953e-05
2088	0.00013536034	0.00033006356	8.2973652e-06	1.2978349e-05
2092.5	0.00013493922	0.00032865155	8.2100127e-06	1.2904707e-05
2097	0.00013452155	0.00032724518	8.1235405e-06	1.2831043e-05
2101.5	0.00013410727	0.0003258446	8.0379949e-06	1.275737e-05
2106	0.00013369635	0.00032444991	7.9534231e-06	1.2683705e-05
2110.5	0.00013328874	0.00032306124	7.8698723e-06	1.2610061e-05
2115	0.0001328844	0.00032167871	7.7873904e-06	1.2536455e-05
2119.5	0.00013248327	0.00032030244	7.7060256e-06	1.2462901e-05
2124	0.00013208531	0.00031893253	7.6258262e-06	1.2389415e-05
2128.5	0.00013169047	0.00031756909	7.546841e-06	1.2316013e-05
2133	0.00013129872	0.00031621222	7.4691192e-06	1.2242711e-05
2137.5	0.00013091	0.00031486204	7.3927098e-06	1.2169525e-05
2142	0.00013052427	0.00031351864	7.3176621e-06	1.2096472e-05
2146.5	0.00013014148	0.00031218211	7.2440256e-06	1.2023566e-05
2151	0.0001297616	0.00031085255	7.1718494e-06	1.1950827e-05
2155.5	0.00012938458	0.00030953005	7.1011829e-06	1.1878269e-05
2160	0.00012901037	0.00030821469	7.0320751e-06	1.1805909e-05
2164.5	0.00012863892	0.00030690656	6.9645746e-06	1.1733766e-05
2169	0.0001282702	0.00030560574	6.8987297e-06	1.1661855e-05
2173.5	0.00012790417	0.00030431231	6.8345882e-06	1.1590194e-05
2178	0.00012754077	0.00030302634	6.7721971e-06	1.1518801e-05
2182.5	0.00012717997	0.00030174791	6.7116028e-06	1.1447692e-05
2187	0.00012682172	0.00030047709	6.6528507e-06	1.1376886e-05
2191.5	0.00012646598	0.00029921393	6.5959851e-06	1.13064e-05
2196	0.00012611271	0.00029795851	6.541049e-06	1.1236252e-05
2200.5	0.00012576186	0.00029671089	6.4880841e-06	1.1166461e-05
2205	0.0001254134	0.00029547113	6.4371307e-06	1.1097043e-05
2209.5	0.00012506728	0.00029423927	6.388227e-06	1.1028017e-05
2214	0.00012472347	0.00029301538	6.3414098e-06	1.0959401e-05
2218.5	0.00012438191	0.0002917995	6.2967134e-06	1.0891214e-05
2223	0.00012404258	0.00029059168	6.2541702e-06	1.0823474e-05
2227.5	0.00012370542	0.00028939197	6.2138101e-06	1.0756198e-05
2232	0.0001233704	0.0002882004	6.1756605e-06	1.0689407e-05
2236.5	0.00012303748	0.00028701703	6.1397459e-06	1.0623117e-05
2241	0.00012270662	0.00028584187	6.1060882e-06	1.0557348e-05
2245.5	0.00012237779	0.00028467497	6.0747063e-06	1.0492118e-05
2250	0.00012205093	0.00028351636	6.0456157e-06	1.0427445e-05
2254.5	0.00012172602	0.00028236607	6.018829e-06	1.0363348e-05
2259	0.00012140301	0.00028122413	5.9943554e-06	1.0299845e-05
2263.5	0.00012108186	0.00028009055	5.9722004e-06	1.0236956e-05
2268	0.00012076255	0.00027896537	5.9523665e-06	1.0174697e-05
2272.5	0.00012044502	0.00027784859	5.9348522e-06	1.0113089e-05
2277	0.00012012925	0.00027674024	5.9196528e-06	1.0052148e-05
2281.5	0.0001198152	0.00027564033	5.9067599e-06	9.9918933e-06
2286	0.00011950283	0.00027454887	5.8961614e-06	9.9323428e-06
2290.5	0.0001191921	0.00027346588	5.887842e-06	9.8735146e-06
2295	0.00011888298	0.00027239135	5.8817827e-06	9.8154266e-06
2299.5	0.00011857544	0.0002713253	5.8779613e-06	9.7580963e-06
2304	0.00011826943	0.00027026773	5.876352e-06	9.7015414e-06
2308.5	0.00011796493	0.00026921863	5.8769263e-06	9.6457792e-06
2313	0.00011766189	0.00026817802	5.8796521e-06	9.590827e-06
2317.5	0.00011736029	0.00026714587	5.884495e-06	9.5367017e-06
2322	0.0001170601	0.0002661222	5.8914173e-06	9.48342e-06
2326.5	0.00011676127	0.00026510698	5.9003791e-06	9.4309985e-06
2331	0.00011646377	0.00026410021	5.9113379e-06	9.3794532e-06
2335.5	0.00011616758	0.00026310188	5.9242491e-06	9.3288002e-06
2340	0.00011587266	0.00026211198	5.9390661e-06	9.2790549e-06
2344.5	0.00011557898	0.00026113048	5.9557404e-06	9.2302327e-06
2349	0.00011528651	0.00026015737	5.9742219e-06	9.1823484e-06
2353.5	0.00011499521	0.00025919263	5.9944591e-06	9.1354166e-06
2358	0.00011470506	0.00025823624	6.0163994e-06	9.0894513e-06
2362.5	0.00011441602	0.00025728817	6.039989e-06	9.0444663e-06
2367	0.00011412807	0.00025634841	6.0651733e-06	9.0004747e-06
2371.5	0.00011384117	0.00025541691	6.0918971e-06	8.9574894e-06
2376	0.0001135553	0.00025449366	6.1201047e-06	8.9155226e-06
2380.5	0.00011327043	0.00025357862	6.1497401e-06	8.8745861e-06
2385	0.00011298653	0.00025267176	6.1807472e-06	8.8346912e-06
2389.5	0.00011270357	0.00025177304	6.2130698e-06	8.7958484e-06
2394	0.00011242152	0.00025088244	6.2466519e-06	8.758068e-06
2398.5	0.00011214036	0.00024999991	6.2814378e-06	8.7213594e-06
2403	0.00011186006	0.00024912541	6.3173722e-06	8.6857316e-06
2407.5	0.00011158059	0.00024825891	6.3544003e-06	8.6511928e-06
2412	0.00011130194	0.00024740037	6.3924678e-06	8.6177506e-06
2416.5	0.00011102406	0.00024654973	6.4315214e-06	8.585412e-06
2421	0.00011074694	0.00024570696	6.4715081e-06	8.5541833e-06
2425.5	0.00011047056	0.000244872	6.5123763e-06	8.52407e-06
2430	0.00011019488	0.00024404482	6.5540748e-06	8.495077e-06
2434.5	0.00010991988	0.00024322537	6.5965538e-06	8.4672084e-06
2439	0.00010964555	0.00024241358	6.6397642e-06	8.4404676e-06
2443.5	0.00010937185	0.00024160943	6.6836582e-06	8.4148573e-06
2448	0.00010909877	0.00024081284	6.728189e-06	8.3903793e-06
2452.5	0.00010882628	0.00024002377	6.7733107e-06	8.3670348e-06
2457	0.00010855436	0.00023924216	6.8189788e-06	8.3448241e-06
2461.5	0.00010828299	0.00023846796	6.8651499e-06	8.3237468e-06
2466	0.00010801214	0.00023770111	6.9117817e-06	8.3038017e-06
2470.5	0.0001077418	0.00023694156	6.9588331e-06	8.2849868e-06
2475	0.00010747195	0.00023618924	7.0062641e-06	8.2672993e-06
2479.5	0.00010720257	0.0002354441	7.0540358e-06	8.2507357e-06
2484	0.00010693363	0.00023470607	7.1021106e-06	8.2352917e-06
2488.5	0.00010666512	0.0002339751	7.1504519e-06	8.2209622e-06
2493	0.00010639701	0.00023325111	7.1990245e-06	8.2077414e-06
2497.5	0.0001061293	0.00023253406	7.2477938e-06	8.1956226e-06
2502	0.00010586196	0.00023182388	7.2967269e-06	8.1845985e-06
2506.5	0.00010559498	0.00023112049	7.3457914e-06	8.174661e-06
2511	0.00010532833	0.00023042385	7.3949564e-06	8.1658014e-06
2515.5	0.000105062	0.00022973387	7.4441919e-06	8.1580102e-06
2520	0.00010479598	0.0002290505	7.4934687e-06	8.151277e-06
2524.5	0.00010453024	0.00022837366	7.5427589e-06	8.1455912e-06
2529	0.00010426478	0.0002277033	7.5920354e-06	8.1409412e-06
2533.5	0.00010399957	0.00022703934	7.6412721e-06	8.1373148e-06
2538	0.00010373461	0.00022638171	7.6904438e-06	8.1346993e-06
2542.5	0.00010346987	0.00022573035	7.7395262e-06	8.1330814e-06
2547	0.00010320535	0.00022508518	7.788496e-06	8.1324472e-06
2551.5	0.00010294102	0.00022444614	7.8373304e-06	8.1327822e-06
2556	0.00010267689	0.00022381316	7.8860079e-06	8.1340714e-06
2560.5	0.00010241292	0.00022318616	7.9345074e-06	8.1362994e-06
2565	0.00010214912	0.00022256508	7.9828089e-06	8.1394503e-06
2569.5	0.00010188546	0.00022194984	8.0308928e-06	8.1435077e-06
2574	0.00010162194	0.00022134038	8.0787407e-06	8.1484549e-06
2578.5	0.00010135854	0.00022073662	8.1263344e-06	8.1542746e-06
2583	0.00010109526	0.00022013848	8.1736568e-06	8.1609495e-06
2587.5	0.00010083208	0.00021954591	8.2206914e-06	8.1684615e-06
2592	0.00010056898	0.00021895882	8.267422e-06	8.1767926e-06
2596.5	0.00010030597	0.00021837715	8.3138336e-06	8.1859243e-06
2601	0.00010004303	0.00021780082	8.3599113e-06	8.1958379e-06
2605.5	9.9780157e-05	0.00021722977	8.4056412e-06	8.2065145e-06
2610	9.9517332e-05	0.00021666391	8.4510096e-06	8.2179351e-06
2614.5	9.925455e-05	0.00021610318	8.4960036e-06	8.2300802e-06
2619	9.8991803e-05	0.00021554751	8.5406108e-06	8.2429306e-06
2623.5	9.8729083e-05	0.00021499682	8.5848192e-06	8.2564665e-06
2628	9.8466381e-05	0.00021445104	8.6286176e-06	8.2706685e-06
2632.5	9.8203689e-05	0.00021391011	8.6719949e-06	8.2855166e-06
2637	9.7941002e-05	0.00021337394	8.7149407e-06	8.3009912e-06
2641.5	9.7678311e-05	0.00021284248	8.7574451e-06	8.3170724e-06
2646	9.7415611e-05	0.00021231563	8.7994985e-06	8.3337403e-06
2650.5	9.7152894e-05	0.00021179335	8.8410918e-06	8.3509753e-06
2655	9.6890154e-05	0.00021127555	8.8822163e-06	8.3687574e-06
2659.5	9.6627386e-05	0.00021076217	8.9228638e-06	8.3870669e-06
2664	9.6364585e-05	0.00021025313	8.9630262e-06	8.4058842e-06
2668.5	9.6101745e-05	0.00020974837	9.0026962e-06	8.4251896e-06
2673	9.5838861e-05	0.00020924782	9.0418665e-06	8.4449637e-06
2677.5	9.5575929e-05	0.0002087514	9.0805303e-06	8.4651871e-06
2682	9.5312945e-05	0.00020825905	9.1186813e-06	8.4858405e-06
2686.5	9.5049903e-05	0.0002077707	9.1563132e-06	8.5069049e-06
2691	9.4786802e-05	0.00020728629	9.1934202e-06	8.5283613e-06
2695.5	9.4523637e-05	0.00020680574	9.2299969e-06	8.550191e-06
2700	9.4260404e-05	0.00020632899	9.2660381e-06	8.5723753e-06
2704.5	9.3997102e-05	0.00020585597	9.3015389e-06	8.5948958e-06
2709	9.3733727e-05	0.00020538661	9.3364947e-06	8.6177345e-06
2713.5	9.3470277e-05	0.00020492085	9.3709011e-06	8.6408732e-06
2718	9.320675e-05	0.00020445863	9.404754e-06	8.6642943e-06
2722.5	9.2943143e-05	0.00020399988	9.4380498e-06	8.6879801e-06
2727	9.2679456e-05	0.00020354453	9.4707847e-06	8.7119134e-06
2731.5	9.2415687e-05	0.00020309253	9.5029555e-06	8.7360772e-06
2736	9.2151834e-05	0.0002026438	9.5345591e-06	8.7604546e-06
2740.5	9.1887897e-05	0.00020219829	9.5655926e-06	8.7850291e-06
2745	9.1623875e-05	0.00020175593	9.5960535e-06	8.8097843e-06
2749.5	9.1359768e-05	0.00020131667	9.6259392e-06	8.8347043e-06
2754	9.1095575e-05	0.00020088043	9.6552477e-06	8.8597732e-06
2758.5	9.0831296e-05	0.00020044717	9.6839769e-06	8.8849756e-06
2763	9.0566932e-05	0.00020001682	9.7121249e-06	8.9102962e-06
2767.5	9.0302483e-05	0.00019958932	9.7396902e-06	8.93572e-06
2772	9.0037949e-05	0.00019916462	9.7666714e-06	8.9612323e-06
2776.5	8.9773332e-05	0.00019874265	9.7930671e-06	8.9868188e-06
2781	8.9508632e-05	0.00019832336	9.8188764e-06	9.0124653e-06
2785.5	8.9243851e-05	0.0001979067	9.8440983e-06	9.0381578e-06
2790	8.8978991e-05	0.0001974926	9.868732e-06	9.0638829e-06
2794.5	8.8714052e-05	0.00019708101	9.892777e-06	9.0896272e-06
2799	8.8449037e-05	0.00019667188	9.9162329e-06	9.1153777e-06
2803.5	8.8183948e-05	0.00019626515	9.9390993e-06	9.1411215e-06
2808	8.7918787e-05	0.00019586077	9.9613761e-06	9.1668462e-06
2812.5	8.7653556e-05	0.00019545869	9.9830634e-06	9.1925396e-06
2817	8.7388258e-05	0.00019505885	1.0004161e-05	9.2181897e-06
2821.5	8.7122896e-05	0.00019466121	1.002467e-05	9.2437849e-06
2826	8.6857473e-05	0.00019426571	1.004459e-05	9.2693137e-06
2830.5	8.6591992e-05	0.0001938723	1.0063922e-05	9.2947649e-06
2835	8.6326456e-05	0.00019348094	1.0082666e-05	9.3201277e-06
2839.5	8.6060869e-05	0.00019309157	1.0100823e-05	9.3453915e-06
2844	8.5795234e-05	0.00019270415	1.0118395e-05	9.3705458e-06
2848.5	8.5529555e-05	0.00019231863	1.0135382e-05	9.3955806e-06
2853	8.5263836e-05	0.00019193496	1.0151785e-05	9.4204859e-06
2857.5	8.499808e-05	0.0001915531	1.0167605e-05	9.4452522e-06
2862	8.4732293e-05	0.00019117301	1.0182844e-05	9.4698701e-06
2866.5	8.4466479e-05	0.00019079464	1.0197503e-05	9.4943304e-06
2871	8.4200642e-05	0.00019041793	1.0211584e-05	9.5186243e-06
2875.5	8.3934786e-05	0.00019004287	1.0225088e-05	9.5427431e-06
2880	8.3668917e-05	0.00018966939	1.0238017e-05	9.5666784e-06
2884.5	8.340304e-05	0.00018929746	1.0250373e-05	9.590422e-06
2889	8.3137159e-05	0.00018892703	1.0262158e-05	9.6139659e-06
2893.5	8.2871279e-05	0.00018855808	1.0273373e-05	9.6373024e-06
2898	8.2605407e-05	0.00018819055	1.028402e-05	9.660424e-06
2902.5	8.2339547e-05	0.00018782441	1.0294103e-05	9.6833233e-06
2907	8.2073705e-05	0.00018745962	1.0303622e-05	9.7059933e-06
2911.5	8.1807886e-05	0.00018709614	1.031258e-05	9.728427e-06
2916	8.1542097e-05	0.00018673394	1.032098e-05	9.7506179e-06
2920.5	8.1276342e-05	0.00018637298	1.0328823e-05	9.7725594e-06
2925	8.1010629e-05	0.00018601322	1.0336113e-05	9.7942453e-06
2929.5	8.0744963e-05	0.00018565463	1.0342852e-05	9.8156694e-06
2934	8.0479351e-05	0.00018529717	1.0349042e-05	9.836826e-06
2938.5	8.0213798e-05	0.00018494082	1.0354686e-05	9.8577092e-06
2943	7.9948311e-05	0.00018458553	1.0359787e-05	9.8783137e-06
2947.5	7.9682897e-05	0.00018423129	1.0364347e-05	9.898634e-06
2952	7.9417562e-05	0.00018387804	1.036837e-05	9.9186651e-06
2956.5	7.9152312e-05	0.00018352577	1.0371858e-05	9.938402e-06
2961	7.8887155e-05	0.00018317444	1.0374814e-05	9.9578398e-06
2965.5	7.8622097e-05	0.00018282403	1.0377241e-05	9.976974e-06
2970	7.8357145e-05	0.0001824745	1.0379143e-05	9.9958001e-06
2974.5	7.8092306e-05	0.00018212582	1.0380521e-05	1.0014314e-05
2979	7.7827588e-05	0.00018177798	1.038138e-05	1.0032511e-05
2983.5	7.7562996e-05	0.00018143093	1.0381722e-05	1.0050388e-05
2988	7.7298539e-05	0.00018108466	1.0381551e-05	1.006794e-05
2992.5	7.7034224e-05	0.00018073913	1.0380869e-05	1.0085164e-05
2997	7.6770057e-05	0.00018039433	1.0379681e-05	1.0102057e-05
3001.5	7.6506047e-05	0.00018005023	1.0377989e-05	1.0118615e-05
3006	7.6242201e-05	0.0001797068	1.0375797e-05	1.0134835e-05
3010.5	7.5978526e-05	0.00017936401	1.0373108e-05	1.0150714e-05
3015	7.571503e-05	0.00017902186	1.0369925e-05	1.0166248e-05
3019.5	7.545172e-05	0.0001786803	1.0366253e-05	1.0181436e-05
3024	7.5188604e-05	0.00017833933	1.0362093e-05	1.0196274e-05
3028.5	7.492569e-05	0.00017799892	1.0357451e-05	1.021076e-05
3033	7.4662985e-05	0.00017765904	1.035233e-05	1.0224891e-05
3037.5	7.4400498e-05	0.00017731969	1.0346732e-05	1.0238666e-05
3042	7.4138236e-05	0.00017698083	1.0340662e-05	1.0252081e-05
3046.5	7.3876206e-05	0.00017664245	1.0334123e-05	1.0265135e-05
3051	7.3614418e-05	0.00017630453	1.0327119e-05	1.0277827e-05
3055.5	7.3352879e-05	0.00017596706	1.0319653e-05	1.0290153e-05
3060	7.3091596e-05	0.00017563	1.031173e-05	1.0302113e-05
3064.5	7.2830579e-05	0.00017529336	1.0303352e-05	1.0313705e-05
3069	7.2569834e-05	0.0001749571	1.0294524e-05	1.0324927e-05
3073.5	7.230937e-05	0.00017462122	1.0285249e-05	1.0335778e-05
3078	7.2049195e-05	0.00017428569	1.0275531e-05	1.0346256e-05
3082.5	7.1789318e-05	0.0001739505	1.0265374e-05	1.0356361e-05
3087	7.1529745e-05	0.00017361564	1.0254781e-05	1.0366092e-05
3091.5	7.1270487e-05	0.0001732811	1.0243757e-05	1.0375447e-05
3096	7.101155e-05	0.00017294685	1.0232305e-05	1.0384426e-05
3100.5	7.0752943e-05	0.00017261288	1.0220428e-05	1.0393027e-05
3105	7.0494674e-05	0.00017227919	1.0208132e-05	1.040125e-05
3109.5	7.0236751e-05	0.00017194575	1.0195419e-05	1.0409095e-05
3114	6.9979183e-05	0.00017161256	1.0182293e-05	1.0416561e-05
3118.5	6.9721978e-05	0.0001712796	1.0168758e-05	1.0423648e-05
3123	6.9465144e-05	0.00017094687	1.0154819e-05	1.0430354e-05
3127.5	6.9208689e-05	0.00017061435	1.0140479e-05	1.0436681e-05
3132	6.8952622e-05	0.00017028203	1.0125741e-05	1.0442627e-05
3136.5	6.8696951e-05	0.0001699499	1.011061e-05	1.0448192e-05
3141	6.8441684e-05	0.00016961794	1.009509e-05	1.0453378e-05
3145.5	6.818683e-05	0.00016928616	1.0079185e-05	1.0458183e-05
3150	6.7932397e-05	0.00016895455	1.0062897e-05	1.0462607e-05
3154.5	6.7678392e-05	0.00016862308	1.0046232e-05	1.0466652e-05
3159	6.7424825e-05	0.00016829176	1.0029193e-05	1.0470316e-05
3163.5	6.7171704e-05	0.00016796057	1.0011785e-05	1.0473601e-05
3168	6.6919036e-05	0.00016762951	9.9940097e-06	1.0476507e-05
3172.5	6.666683e-05	0.00016729858	9.9758728e-06	1.0479035e-05
3177	6.6415095e-05	0.00016696775	9.9573775e-06	1.0481184e-05
3181.5	6.6163839e-05	0.00016663704	9.9385279e-06	1.0482955e-05
3186	6.5913069e-05	0.00016630642	9.9193279e-06	1.048435e-05
3190.5	6.5662794e-05	0.0001659759	9.8997813e-06	1.0485369e-05
3195	6.5413023e-05	0.00016564547	9.879892e-06	1.0486012e-05
3199.5	6.5163762e-05	0.00016531512	9.859664e-06	1.048628e-05
3204	6.4915022e-05	0.00016498485	9.839101e-06	1.0486175e-05
3208.5	6.4666809e-05	0.00016465465	9.818207e-06	1.0485697e-05
3213	6.4419132e-05	0.00016432453	9.7969859e-06	1.0484847e-05
3217.5	6.4171999e-05	0.00016399446	9.7754414e-06	1.0483626e-05
3222	6.3925418e-05	0.00016366446	9.7535776e-06	1.0482036e-05
3226.5	6.3679396e-05	0.00016333451	9.7313981e-06	1.0480077e-05
3231	6.3433943e-05	0.00016300461	9.708907e-06	1.0477751e-05
3235.5	6.3189066e-05	0.00016267477	9.686108e-06	1.0475058e-05
3240	6.2944773e-05	0.00016234497	9.6630049e-06	1.0472001e-05
3244.5	6.2701072e-05	0.00016201521	9.6396016e-06	1.046858e-05
3249	6.245797e-05	0.0001616855	9.6159019e-06	1.0464798e-05
3253.5	6.2215477e-05	0.00016135582	9.5919096e-06	1.0460654e-05
3258	6.1973599e-05	0.00016102618	9.5676285e-06	1.0456151e-05
3262.5	6.1732344e-05	0.00016069658	9.5430624e-06	1.045129e-05
3267	6.1491721e-05	0.00016036701	9.5182151e-06	1.0446073e-05
3271.5	6.1251737e-05	0.00016003747	9.4930903e-06	1.0440502e-05
3276	6.1012399e-05	0.00015970797	9.4676918e-06	1.0434577e-05
3280.5	6.0773716e-05	0.00015937849	9.4420233e-06	1.0428301e-05
3285	6.0535694e-05	0.00015904904	9.4160886e-06	1.0421675e-05
3289.5	6.0298342e-05	0.00015871963	9.3898914e-06	1.0414701e-05
3294	6.0061667e-05	0.00015839024	9.3634354e-06	1.0407381e-05
3298.5	5.9825677e-05	0.00015806088	9.3367243e-06	1.0399717e-05
3303	5.9590379e-05	0.00015773154	9.3097617e-06	1.0391709e-05
3307.5	5.9355781e-05	0.00015740224	9.2825515e-06	1.0383361e-05
3312	5.9121889e-05	0.00015707296	9.2550971e-06	1.0374674e-05
3316.5	5.8888712e-05	0.00015674372	9.2274023e-06	1.036565e-05
3321	5.8656256e-05	0.0001564145	9.1994706e-06	1.035629e-05
3325.5	5.8424529e-05	0.00015608532	9.1713057e-06	1.0346598e-05
3330	5.8193538e-05	0.00015575616	9.1429113e-06	1.0336574e-05
3334.5	5.796329e-05	0.00015542705	9.1142908e-06	1.0326221e-05
3339	5.7733793e-05	0.00015509796	9.0854478e-06	1.0315541e-05
3343.5	5.7505053e-05	0.00015476891	9.0563859e-06	1.0304536e-05
3348	5.7277077e-05	0.0001544399	9.0271087e-06	1.0293207e-05
3352.5	5.7049872e-05	0.00015411093	8.9976196e-06	1.0281558e-05
3357	5.6823446e-05	0.000153782	8.9679221e-06	1.026959e-05
3361.5	5.6597805e-05	0.00015345312	8.9380198e-06	1.0257306e-05
3366	5.6372955e-05	0.00015312427	8.9079162e-06	1.0244707e-05
3370.5	5.6148904e-05	0.00015279548	8.8776145e-06	1.0231796e-05
3375	5.5925659e-05	0.00015246674	8.8471184e-06	1.0218574e-05
3379.5	5.5703225e-05	0.00015213805	8.8164312e-06	1.0205045e-05
3384	5.548161e-05	0.00015180942	8.7855564e-06	1.019121e-05
3388.5	5.526082e-05	0.00015148084	8.7544973e-06	1.0177072e-05
3393	5.5040861e-05	0.00015115232	8.7232572e-06	1.0162633e-05
3397.5	5.482174e-05	0.00015082387	8.6918396e-06	1.0147895e-05
3402	5.4603463e-05	0.00015049549	8.6602477e-06	1.013286e-05
3406.5	5.4386036e-05	0.00015016717	8.6284849e-06	1.0117532e-05
3411	5.4169466e-05	0.00014983893	8.5965545e-06	1.0101911e-05
3415.5	5.3953759e-05	0.00014951077	8.5644597e-06	1.0086001e-05
3420	5.3738921e-05	0.00014918268	8.5322039e-06	1.0069804e-05
3424.5	5.3524958e-05	0.00014885468	8.4997902e-06	1.0053323e-05
3429	5.3311876e-05	0.00014852676	8.4672218e-06	1.0036558e-05
3433.5	5.309968e-05	0.00014819894	8.434502e-06	1.0019514e-05
3438	5.2888377e-05	0.00014787121	8.4016339e-06	1.0002193e-05
3442.5	5.2677972e-05	0.00014754358	8.3686208e-06	9.984596e-06
3447	5.2468472e-05	0.00014721605	8.3354657e-06	9.9667265e-06
3451.5	5.2259881e-05	0.00014688862	8.3021717e-06	9.9485867e-06
3456	5.2052205e-05	0.00014656131	8.268742e-06	9.9301791e-06
3460.5	5.184545e-05	0.0001462341	8.2351797e-06	9.9115061e-06
3465	5.1639621e-05	0.00014590702	8.2014878e-06	9.8925702e-06
3469.5	5.1434724e-05	0.00014558006	8.1676694e-06	9.8733738e-06
3474	5.1230763e-05	0.00014525322	8.1337274e-06	9.8539194e-06
3478.5	5.1027745e-05	0.00014492651	8.0996649e-06	9.8342094e-06
3483	5.0825673e-05	0.00014459994	8.065485e-06	9.8142465e-06
3487.5	5.0624554e-05	0.00014427351	8.0311904e-06	9.7940329e-06
3492	5.0424392e-05	0.00014394722	7.9967842e-06	9.7735714e-06
3496.5	5.0225192e-05	0.00014362107	7.9622693e-06	9.7528642e-06
3501	5.0026959e-05	0.00014329508	7.9276487e-06	9.731914e-06
3505.5	4.9829698e-05	0.00014296924	7.8929251e-06	9.7107232e-06
3510	4.9633413e-05	0.00014264357	7.8581014e-06	9.6892943e-06
3514.5	4.9438109e-05	0.00014231806	7.8231806e-06	9.6676299e-06
3519	4.9243791e-05	0.00014199272	7.7881654e-06	9.6457324e-06
3523.5	4.9050462e-05	0.00014166755	7.7530585e-06	9.6236044e-06
3528	4.8858128e-05	0.00014134257	7.7178629e-06	9.6012484e-06
3532.5	4.8666793e-05	0.00014101776	7.6825812e-06	9.5786668e-06
3537	4.8476461e-05	0.00014069315	7.6472162e-06	9.5558623e-06
3541.5	4.8287135e-05	0.00014036872	7.6117706e-06	9.5328373e-06
3546	4.8098821e-05	0.0001400445	7.5762471e-06	9.5095943e-06
3550.5	4.7911522e-05	0.00013972047	7.5406484e-06	9.4861359e-06
3555	4.7725242e-05	0.00013939665	7.5049771e-06	9.4624646e-06
3559.5	4.7539985e-05	0.00013907305	7.4692359e-06	9.4385828e-06
3564	4.7355754e-05	0.00013874966	7.4334274e-06	9.4144931e-06
3568.5	4.7172554e-05	0.00013842649	7.3975542e-06	9.390198e-06
3573	4.6990387e-05	0.00013810354	7.3616188e-06	9.3657e-06
3577.5	4.6809258e-05	0.00013778083	7.3256239e-06	9.3410016e-06
3582	4.6629169e-05	0.00013745835	7.2895719e-06	9.3161053e-06
3586.5	4.6450124e-05	0.00013713611	7.2534653e-06	9.2910136e-06
3591	4.6272127e-05	0.00013681412	7.2173067e-06	9.2657291e-06
3595.5	4.609518e-05	0.00013649237	7.1810985e-06	9.2402541e-06
3600	4.5919286e-05	0.00013617088	7.1448432e-06	9.2145912e-06
3604.5	4.5744448e-05	0.00013584964	7.1085432e-06	9.1887429e-06
3609	4.557067e-05	0.00013552867	7.0722009e-06	9.1627116e-06
3613.5	4.5397954e-05	0.00013520796	7.0358187e-06	9.1364999e-06
3618	4.5226303e-05	0.00013488753	6.999399e-06	9.1101102e-06
3622.5	4.5055719e-05	0.00013456738	6.9629441e-06	9.0835449e-06
3627	4.4886205e-05	0.0001342475	6.9264563e-06	9.0568065e-06
3631.5	4.4717763e-05	0.00013392792	6.889938e-06	9.0298975e-06
3636	4.4550396e-05	0.00013360862	6.8533915e-06	9.0028204e-06
3640.5	4.4384106e-05	0.00013328962	6.8168189e-06	8.9755775e-06
3645	4.4218895e-05	0.00013297092	6.7802227e-06	8.9481714e-06
3649.5	4.4054765e-05	0.00013265252	6.7436049e-06	8.9206043e-06
3654	4.3891719e-05	0.00013233444	6.7069679e-06	8.8928789e-06
3658.5	4.3729757e-05	0.00013201666	6.6703137e-06	8.8649974e-06
3663	4.3568882e-05	0.00013169921	6.6336446e-06	8.8369623e-06
3667.5	4.3409095e-05	0.00013138208	6.5969628e-06	8.808776e-06
3672	4.3250399e-05	0.00013106527	6.5602703e-06	8.7804408e-06
3676.5	4.3092794e-05	0.0001307488	6.5235692e-06	8.7519593e-06
3681	4.2936283e-05	0.00013043266	6.4868617e-06	8.7233337e-06
3685.5	4.2780865e-05	0.00013011687	6.4501499e-06	8.6945664e-06
3690	4.2626543e-05	0.00012980142	6.4134357e-06	8.6656599e-06
3694.5	4.2473318e-05	0.00012948631	6.3767212e-06	8.6366163e-06
3699	4.2321191e-05	0.00012917157	6.3400085e-06	8.6074382e-06
3703.5	4.2170162e-05	0.00012885718	6.3032995e-06	8.5781278e-06
3708	4.2020233e-05	0.00012854315	6.2665962e-06	8.5486875e-06
3712.5	4.1871404e-05	0.00012822949	6.2299005e-06	8.5191195e-06
3717	4.1723676e-05	0.00012791619	6.1932145e-06	8.4894262e-06
3721.5	4.1577049e-05	0.00012760328	6.15654e-06	8.45961e-06
3726	4.1431524e-05	0.00012729074	6.1198789e-06	8.429673e-06
3730.5	4.1287102e-05	0.00012697859	6.0832332e-06	8.3996175e-06
3735	4.1143781e-05	0.00012666682	6.0466046e-06	8.369446e-06
3739.5	4.1001564e-05	0.00012635544	6.0099951e-06	8.3391605e-06
3744	4.0860449e-05	0.00012604446	5.9734064e-06	8.3087634e-06
3748.5	4.0720437e-05	0.00012573388	5.9368404e-06	8.2782569e-06
3753	4.0581528e-05	0.0001254237	5.9002989e-06	8.2476432e-06
3757.5	4.044372e-05	0.00012511393	5.8637837e-06	8.2169246e-06
3762	4.0307015e-05	0.00012480457	5.8272964e-06	8.1861032e-06
3766.5	4.0171411e-05	0.00012449563	5.7908389e-06	8.1551814e-06
3771	4.0036909e-05	0.0001241871	5.7544129e-06	8.1241611e-06
3775.5	3.9903506e-05	0.000123879	5.7180201e-06	8.0930448e-06
3780	3.9771203e-05	0.00012357132	5.6816622e-06	8.0618345e-06
3784.5	3.9639999e-05	0.00012326407	5.6453408e-06	8.0305323e-06
3789	3.9509893e-05	0.00012295726	5.6090576e-06	7.9991405e-06
3793.5	3.9380884e-05	0.00012265088	5.5728143e-06	7.9676611e-06
3798	3.9252971e-05	0.00012234494	5.5366124e-06	7.9360963e-06
3802.5	3.9126152e-05	0.00012203945	5.5004536e-06	7.9044482e-06
3807	3.9000426e-05	0.00012173441	5.4643396e-06	7.872719e-06
3811.5	3.8875792e-05	0.00012142981	5.4282717e-06	7.8409106e-06
3816	3.8752248e-05	0.00012112568	5.3922517e-06	7.8090252e-06
3820.5	3.8629792e-05	0.000120822	5.356281e-06	7.7770648e-06
3825	3.8508424e-05	0.00012051878	5.3203613e-06	7.7450316e-06
3829.5	3.8388141e-05	0.00012021603	5.2844939e-06	7.7129275e-06
3834	3.8268941e-05	0.00011991374	5.2486804e-06	7.6807546e-06
3838.5	3.8150822e-05	0.00011961193	5.2129223e-06	7.6485149e-06
3843	3.8033782e-05	0.00011931059	5.177221e-06	7.6162105e-06
3847.5	3.791782e-05	0.00011900973	5.141578e-06	7.5838432e-06
3852	3.7802931e-05	0.00011870935	5.1059948e-06	7.5514152e-06
3856.5	3.7689115e-05	0.00011840945	5.0704728e-06	7.5189283e-06
3861	3.7576369e-05	0.00011811004	5.0350133e-06	7.4863846e-06
3865.5	3.746469e-05	0.00011781112	4.9996177e-06	7.453786e-06
3870	3.7354075e-05	0.0001175127	4.9642875e-06	7.4211344e-06
3874.5	3.7244522e-05	0.00011721476	4.929024e-06	7.3884318e-06
3879	3.7136028e-05	0.00011691733	4.8938286e-06	7.3556801e-06
3883.5	3.702859e-05	0.0001166204	4.8587026e-06	7.3228811e-06
3888	3.6922204e-05	0.00011632398	4.8236473e-06	7.2900368e-06
3892.5	3.6816868e-05	0.00011602806	4.7886641e-06	7.2571491e-06
3897	3.6712579e-05	0.00011573265	4.7537542e-06	7.2242198e-06
3901.5	3.6609333e-05	0.00011543776	4.7189189e-06	7.1912507e-06
3906	3.6507127e-05	0.00011514337	4.6841596e-06	7.1582438e-06
3910.5	3.6405957e-05	0.00011484951	4.6494774e-06	7.1252007e-06
3915	3.630582e-05	0.00011455617	4.6148736e-06	7.0921235e-06
3919.5	3.6206711e-05	0.00011426335	4.5803495e-06	7.0590138e-06
3924	3.6108628e-05	0.00011397106	4.5459063e-06	7.0258734e-06
3928.5	3.6011567e-05	0.00011367929	4.5115451e-06	6.9927042e-06
3933	3.5915523e-05	0.00011338805	4.4772673e-06	6.9595079e-06
3937.5	3.5820492e-05	0.00011309735	4.443074e-06	6.9262863e-06
3942	3.5726471e-05	0.00011280718	4.4089663e-06	6.893041e-06
3946.5	3.5633455e-05	0.00011251755	4.3749455e-06	6.8597739e-06
3951	3.5541439e-05	0.00011222846	4.3410128e-06	6.8264866e-06
3955.5	3.5450421e-05	0.00011193991	4.3071691e-06	6.7931809e-06
3960	3.5360395e-05	0.0001116519	4.2734158e-06	6.7598584e-06
3964.5	3.5271356e-05	0.00011136444	4.2397539e-06	6.7265208e-06
3969	3.51833e-05	0.00011107753	4.2061846e-06	6.6931699e-06
3973.5	3.5096223e-05	0.00011079117	4.1727089e-06	6.6598072e-06
3978	3.501012e-05	0.00011050535	4.139328e-06	6.6264344e-06
3982.5	3.4924985e-05	0.0001102201	4.106043e-06	6.5930531e-06
3987	3.4840815e-05	0.0001099354	4.0728549e-06	6.559665e-06
3991.5	3.4757604e-05	0.00010965125	4.0397648e-06	6.5262716e-06
3996	3.4675347e-05	0.00010936767	4.0067738e-06	6.4928746e-06
4000.5	3.4594038e-05	0.00010908465	3.973883e-06	6.4594755e-06
4005	3.4513674e-05	0.00010880219	3.9410934e-06	6.4260759e-06
4009.5	3.4434248e-05	0.00010852029	3.9084061e-06	6.3926774e-06
4014	3.4355756e-05	0.00010823896	3.875822e-06	6.3592816e-06
4018.5	3.4278192e-05	0.0001079582	3.8433423e-06	6.3258898e-06
4023	3.420155e-05	0.00010767801	3.8109679e-06	6.2925038e-06
4027.5	3.4125825e-05	0.00010739839	3.7787e-06	6.2591249e-06
4032	3.4051012e-05	0.00010711935	3.7465394e-06	6.2257547e-06
4036.5	3.3977105e-05	0.00010684088	3.7144872e-06	6.1923947e-06
4041	3.3904098e-05	0.00010656298	3.6825444e-06	6.1590464e-06
4045.5	3.3831985e-05	0.00010628566	3.6507121e-06	6.1257111e-06
4050	3.3760762e-05	0.00010600892	3.6189911e-06	6.0923904e-06
4054.5	3.3690421e-05	0.00010573276	3.5873826e-06	6.0590858e-06
4059	3.3620958e-05	0.00010545718	3.5558874e-06	6.0257985e-06
4063.5	3.3552365e-05	0.00010518219	3.5245067e-06	5.9925301e-06
4068	3.3484638e-05	0.00010490777	3.4932413e-06	5.959282e-06
4072.5	3.341777e-05	0.00010463395	3.4620922e-06	5.9260555e-06
4077	3.3351755e-05	0.0001043607	3.4310604e-06	5.892852e-06
4081.5	3.3286587e-05	0.00010408805	3.400147e-06	5.859673e-06
4086	3.3222259e-05	0.00010381598	3.3693528e-06	5.8265197e-06
4090.5	3.3158766e-05	0.00010354451	3.3386788e-06	5.7933936e-06
4095	3.3096102e-05	0.00010327362	3.3081261e-06	5.7602958e-06
4099.5	3.3034259e-05	0.00010300333	3.2776956e-06	5.7272279e-06
4104	3.2973233e-05	0.00010273363	3.2473882e-06	5.6941911e-06
4108.5	3.2913015e-05	0.00010246452	3.217205e-06	5.6611866e-06
4113	3.2853601e-05	0.00010219601	3.1871469e-06	5.6282158e-06
4117.5	3.2794983e-05	0.00010192809	3.1572149e-06	5.5952801e-06
4122	3.2737154e-05	0.00010166077	3.12741e-06	5.5623805e-06
4126.5	3.268011e-05	0.00010139404	3.0977331e-06	5.5295185e-06
4131	3.2623842e-05	0.00010112791	3.0681853e-06	5.4966952e-06
4135.5	3.2568345e-05	0.00010086238	3.0387676e-06	5.4639119e-06
4140	3.2513611e-05	0.00010059745	3.0094809e-06	5.4311698e-06
4144.5	3.2459635e-05	0.00010033312	2.9803262e-06	5.3984702e-06
4149	3.240641e-05	0.00010006939	2.9513046e-06	5.3658142e-06
4153.5	3.2353928e-05	9.9806264e-05	2.9224171e-06	5.3332031e-06
4158	3.2302183e-05	9.9543737e-05	2.8936646e-06	5.300638e-06
4162.5	3.2251169e-05	9.9281812e-05	2.8650483e-06	5.2681201e-06
4167	3.2200879e-05	9.9020489e-05	2.8365692e-06	5.2356506e-06
4171.5	3.2151306e-05	9.875977e-05	2.8082282e-06	5.2032307e-06
4176	3.2102443e-05	9.8499654e-05	2.7800265e-06	5.1708614e-06
4180.5	3.2054284e-05	9.8240143e-05	2.7519652e-06	5.1385439e-06
4185	3.2006821e-05	9.7981235e-05	2.7240452e-06	5.1062794e-06
4189.5	3.1960048e-05	9.7722933e-05	2.6962677e-06	5.074069e-06
4194	3.1913959e-05	9.7465236e-05	2.6686339e-06	5.0419137e-06
4198.5	3.1868546e-05	9.7208145e-05	2.6411447e-06	5.0098147e-06
4203	3.1823803e-05	9.6951659e-05	2.6138015e-06	4.9777731e-06
4207.5	3.1779722e-05	9.669578e-05	2.5866052e-06	4.9457899e-06
4212	3.1736298e-05	9.6440507e-05	2.559557e-06	4.9138663e-06
4216.5	3.1693522e-05	9.618584e-05	2.5326582e-06	4.8820032e-06
4221	3.1651389e-05	9.5931781e-05	2.50591e-06	4.8502018e-06
4225.5	3.1609891e-05	9.5678328e-05	2.4793135e-06	4.818463e-06
4230	3.1569022e-05	9.5425482e-05	2.45287e-06	4.786788e-06
4234.5	3.1528774e-05	9.5173244e-05	2.4265807e-06	4.7551777e-06
4239	3.1489142e-05	9.4921613e-05	2.400447e-06	4.7236332e-06
4243.5	3.1450118e-05	9.4670589e-05	2.3744701e-06	4.6921554e-06
4248	3.1411695e-05	9.4420172e-05	2.3486514e-06	4.6607455e-06
4252.5	3.1373867e-05	9.4170363e-05	2.3229922e-06	4.6294043e-06
4257	3.1336626e-05	9.3921161e-05	2.297494e-06	4.5981328e-06
4261.5	3.1299967e-05	9.3672567e-05	2.272158e-06	4.5669321e-06
4266	3.1263882e-05	9.342458e-05	2.2469858e-06	4.5358031e-06
4270.5	3.1228364e-05	9.31772e-05	2.2219788e-06	4.5047468e-06
4275	3.1193408e-05	9.2930427e-05	2.1971385e-06	4.4737641e-06
4279.5	3.1159005e-05	9.2684261e-05	2.1724665e-06	4.442856e-06
4284	3.1125149e-05	9.2438702e-05	2.1479643e-06	4.4120234e-06
4288.5	3.1091834e-05	9.2193749e-05	2.1236335e-06	4.3812672e-06
4293	3.1059053e-05	9.1949403e-05	2.0994758e-06	4.3505884e-06
4297.5	3.10268e-05	9.1705663e-05	2.0754929e-06	4.3199879e-06
4302	3.0995067e-05	9.146253e-05	2.0516864e-06	4.2894667e-06
4306.5	3.0963848e-05	9.1220001e-05	2.0280581e-06	4.2590255e-06
4311	3.0933136e-05	9.0978079e-05	2.0046099e-06	4.2286654e-06
4315.5	3.0902925e-05	9.0736761e-05	1.9813436e-06	4.1983871e-06
4320	3.0873209e-05	9.0496048e-05	1.958261e-06	4.1681917e-06
4324.5	3.0843981e-05	9.025594e-05	1.9353642e-06	4.1380799e-06
4329	3.0815233e-05	9.0016436e-05	1.9126551e-06	4.1080527e-06
4333.5	3.0786961e-05	8.9777535e-05	1.8901358e-06	4.0781109e-06
4338	3.0759157e-05	8.9539238e-05	1.8678083e-06	4.0482554e-06
4342.5	3.0731815e-05	8.9301544e-05	1.8456748e-06	4.0184871e-06
4347	3.0704928e-05	8.9064452e-05	1.8237376e-06	3.9888067e-06
4351.5	3.0678491e-05	8.8827962e-05	1.8019989e-06	3.9592152e-06
4356	3.0652497e-05	8.8592073e-05	1.7804609e-06	3.9297134e-06
4360.5	3.0626939e-05	8.8356786e-05	1.7591262e-06	3.9003022e-06
4365	3.0601812e-05	8.8122099e-05	1.7379971e-06	3.8709823e-06
4369.5	3.0577109e-05	8.7888012e-05	1.7170762e-06	3.8417546e-06
4374	3.0552823e-05	8.7654525e-05	1.696366e-06	3.8126199e-06
4378.5	3.052895e-05	8.7421636e-05	1.6758692e-06	3.7835791e-06
4383	3.0505482e-05	8.7189346e-05	1.6555885e-06	3.7546329e-06
4387.5	3.0482414e-05	8.6957653e-05	1.6355267e-06	3.7257822e-06
4392	3.0459739e-05	8.6726558e-05	1.6156866e-06	3.6970278e-06
4396.5	3.0437452e-05	8.6496059e-05	1.5960712e-06	3.6683705e-06
4401	3.0415546e-05	8.6266155e-05	1.5766834e-06	3.6398111e-06
4405.5	3.0394016e-05	8.6036847e-05	1.5575263e-06	3.6113504e-06
4410	3.0372855e-05	8.5808133e-05	1.5386031e-06	3.5829892e-06
4414.5	3.0352059e-05	8.5580013e-05	1.519917e-06	3.5547284e-06
4419	3.033162e-05	8.5352486e-05	1.5014712e-06	3.5265686e-06
4423.5	3.0311534e-05	8.5125552e-05	1.4832691e-06	3.4985107e-06
4428	3.0291794e-05	8.4899209e-05	1.4653141e-06	3.4705555e-06
4432.5	3.0272394e-05	8.4673456e-05	1.4476099e-06	3.4427038e-06
4437	3.025333e-05	8.4448294e-05	1.4301598e-06	3.4149563e-06
4441.5	3.0234596e-05	8.4223722e-05	1.4129677e-06	3.3873139e-06
4446	3.0216185e-05	8.3999737e-05	1.3960371e-06	3.3597773e-06
4450.5	3.0198093e-05	8.3776341e-05	1.3793719e-06	3.3323473e-06
4455	3.0180313e-05	8.3553531e-05	1.3629758e-06	3.3050248e-06
4459.5	3.0162841e-05	8.3331307e-05	1.3468529e-06	3.2778104e-06
4464	3.0145671e-05	8.3109669e-05	1.3310071e-06	3.2507051e-06
4468.5	3.0128798e-05	8.2888615e-05	1.3154423e-06	3.2237095e-06
4473	3.0112216e-05	8.2668144e-05	1.3001626e-06	3.1968245e-06
4477.5	3.009592e-05	8.2448256e-05	1.2851721e-06	3.1700508e-06
4482	3.0079906e-05	8.222895e-05	1.2704749e-06	3.1433892e-06
4486.5	3.0064166e-05	8.2010224e-05	1.2560752e-06	3.1168406e-06
4491	3.0048698e-05	8.1792079e-05	1.241977e-06	3.0904058e-06
4495.5	3.0033494e-05	8.1574512e-05	1.2281847e-06	3.0640854e-06
4500	3.0018551e-05	8.1357524e-05	1.2147023e-06	3.0378804e-06


==> graphics/data/rail_time_sim.dat <==
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.5	-0.0012992458	-0.0013039671	-3.6969258e-06	-3.6967559e-06	-7.3541192e-06	-1.1219976e-05	-0.00087465458	-0.00070449139	3.7721871e-05	1.0922282e-05	-3.5494585e-05	6.4796203e-06	-0.0012903134	-0.0012766903	-2.3321975e-06	-1.2315918e-06	-1.41832e-05	-7.2014347e-06	-0.0012993463	-0.0013036201	-3.6761439e-06	-3.6336225e-06	-6.9161741e-06	-1.1076315e-05	-0.0012993293	-0.0013044833	-3.6327798e-06	-3.5938709e-06	-7.0450151e-06	-1.1303004e-05
9	-0.0019483873	-0.0019567582	-5.5462334e-06	-5.5461505e-06	-1.1011465e-05	-1.6895122e-05	-0.0014732219	-0.0012558031	5.8846065e-05	3.0747133e-05	-5.5772633e-05	9.9741582e-06	-0.001935954	-0.0019276412	-3.5971661e-06	-1.4470884e-06	-2.0965009e-05	-1.1156632e-05	-0.0019486234	-0.001956449	-5.5145038e-06	-5.4341346e-06	-1.0546998e-05	-1.6739646e-05	-0.0019485189	-0.0019572813	-5.479923e-06	-5.408281e-06	-1.0639029e-05	-1.6972588e-05
13.5	-0.0024347221	-0.0024455833	-6.932775e-06	-6.9327026e-06	-1.3744204e-05	-2.1185527e-05	-0.0019908857	-0.0017916469	6.9109815e-05	5.1753378e-05	-6.6381053e-05	1.016543e-05	-0.0024188549	-0.0024137342	-4.6261505e-06	-1.3225388e-06	-2.5983261e-05	-1.431561e-05	-0.0024350782	-0.0024450731	-6.9014785e-06	-6.8004868e-06	-1.3420941e-05	-2.1147222e-05	-0.002434869	-0.0024460008	-6.9106652e-06	-6.8030228e-06	-1.3430495e-05	-2.1289651e-05
18	-0.002839701	-0.0028525523	-8.0880528e-06	-8.087957e-06	-1.6014903e-05	-2.4784459e-05	-0.0024460191	-0.002294898	7.2490859e-05	7.0554757e-05	-7.0747887e-05	8.1182088e-06	-0.0028195884	-0.0028153641	-5.4579864e-06	-7.7458393e-07	-3.0775684e-05	-1.6719935e-05	-0.0028401608	-0.0028519228	-8.0590827e-06	-7.9477915e-06	-1.5826453e-05	-2.4822365e-05	-0.0028398707	-0.0028528961	-8.1085881e-06	-7.9725232e-06	-1.5789332e-05	-2.4935072e-05
22.5	-0.0031938383	-0.0032083724	-9.0987906e-06	-9.0986307e-06	-1.7996926e-05	-2.7951789e-05	-0.0028515974	-0.0027586977	7.1458098e-05	8.5750884e-05	-7.1171093e-05	4.6303447e-06	-0.0031691293	-0.0031654138	-6.173181e-06	1.1320714e-07	-3.545861e-05	-1.8647756e-05	-0.0031943801	-0.0032077412	-9.0744262e-06	-8.9548824e-06	-1.7914217e-05	-2.8017079e-05	-0.0031940471	-0.003208641	-9.1459638e-06	-8.9974082e-06	-1.7857684e-05	-2.8152904e-05
27	-0.0035123878	-0.0035283722	-1.0008321e-05	-1.0008041e-05	-1.9776935e-05	-3.0817416e-05	-0.0032174727	-0.0031823635	6.7597037e-05	9.6963343e-05	-6.9198042e-05	2.705437e-07	-0.0034832002	-0.0034807478	-6.8480911e-06	1.192502e-06	-3.9790503e-05	-2.040911e-05	-0.0035129884	-0.003527795	-9.9922645e-06	-9.8633688e-06	-1.9784791e-05	-3.0891907e-05	-0.0035126427	-0.0035285435	-1.0069646e-05	-9.9261659e-06	-1.9716506e-05	-3.1065493e-05
31.5	-0.0038042462	-0.0038214712	-1.0841889e-05	-1.0841414e-05	-2.1405477e-05	-3.3457089e-05	-0.003551172	-0.0035682568	6.195452e-05	0.00010433399	-6.5868315e-05	-4.5660637e-06	-0.0037710064	-0.0037709072	-7.5347562e-06	2.3181482e-06	-4.3548385e-05	-2.2226212e-05	-0.0038048845	-0.0038209534	-1.0838518e-05	-1.0699927e-05	-2.1496213e-05	-3.3540152e-05	-0.0038045439	-0.003821526	-1.0911864e-05	-1.0787922e-05	-2.1416375e-05	-3.3745235e-05
36	-0.0040751315	-0.004093379	-1.1615685e-05	-1.1614921e-05	-2.2915043e-05	-3.5919487e-05	-0.0038584866	-0.0039200275	5.523614e-05	0.00010825369	-6.1874303e-05	-9.6103627e-06	-0.0040384571	-0.0040417085	-8.2630042e-06	3.3715971e-06	-4.6610604e-05	-2.4220838e-05	-0.0040757897	-0.0040929055	-1.1629259e-05	-1.1482645e-05	-2.3080498e-05	-3.6013151e-05	-0.0040754623	-0.0040933081	-1.1694258e-05	-1.1599188e-05	-2.2990601e-05	-3.6238731e-05
40.5	-0.0043289727	-0.004347994	-1.234079e-05	-1.2339627e-05	-2.4327966e-05	-3.8238062e-05	-0.0041439078	-0.0042416683	4.7924355e-05	0.00010921286	-5.7669804e-05	-1.4682597e-05	-0.0042895875	-0.0042969202	-9.0467141e-06	4.2655821e-06	-4.8947451e-05	-2.6437314e-05	-0.0043296357	-0.0043475493	-1.2374843e-05	-1.2223482e-05	-2.4557457e-05	-3.8340477e-05	-0.0043293244	-0.0043477974	-1.2430786e-05	-1.2368775e-05	-2.4462352e-05	-3.8577838e-05
45	-0.0045686051	-0.0045881031	-1.3025154e-05	-1.3023468e-05	-2.5660374e-05	-4.0436955e-05	-0.004410948	-0.0045370323	4.0351923e-05	0.00010771938	-5.3544552e-05	-1.9665503e-05	-0.0045272719	-0.0045390994	-9.8891628e-06	4.9418661e-06	-5.0592497e-05	-2.8869784e-05	-0.0045692596	-0.0045876796	-1.3082102e-05	-1.2929903e-05	-2.5942055e-05	-4.05419e-05	-0.004568965	-0.0045877879	-1.3129988e-05	-1.3101113e-05	-2.5848393e-05	-4.0785764e-05
49.5	-0.004796152	-0.0048157683	-1.3674685e-05	-1.3672339e-05	-2.6924361e-05	-4.2534254e-05	-0.0046623775	-0.0048096133	3.2749056e-05	0.00010425492	-4.9675839e-05	-2.4485136e-05	-0.0047536202	-0.0047700409	-1.0786863e-05	5.3666862e-06	-5.161637e-05	-3.148421e-05	-0.0047967859	-0.0048153666	-1.3755676e-05	-1.3606263e-05	-2.7247216e-05	-4.2633182e-05	-0.0047965082	-0.0048153463	-1.3796852e-05	-1.3798397e-05	-2.7161136e-05	-4.2880607e-05
54	-0.0050132499	-0.0050325566	-1.429389e-05	-1.429074e-05	-2.8129273e-05	-4.4543915e-05	-0.0049003998	-0.0050624679	2.5274524e-05	9.9253768e-05	-4.6164442e-05	-2.9097381e-05	-0.0049702182	-0.0049910389	-1.1732225e-05	5.5257603e-06	-5.2107544e-05	-3.4233759e-05	-0.0050138525	-0.0050321817	-1.439888e-05	-1.4254974e-05	-2.8484448e-05	-4.4628347e-05	-0.0050135926	-0.0050320419	-1.4434272e-05	-1.4461922e-05	-2.8409927e-05	-4.4877369e-05
58.5	-0.0052211896	-0.005239684	-1.4886283e-05	-1.488218e-05	-2.9282507e-05	-4.6476961e-05	-0.0051267824	-0.0052982128	1.8036643e-05	9.3094527e-05	-4.3059674e-05	-3.3478534e-05	-0.0051782823	-0.0052030492	-1.2715385e-05	5.4196198e-06	-5.2159593e-05	-3.7068619e-05	-0.0052217521	-0.0052393426	-1.5014259e-05	-1.4877371e-05	-2.9663756e-05	-4.6540273e-05	-0.0052215112	-0.005239092	-1.5044081e-05	-1.5092814e-05	-2.9601957e-05	-4.6788987e-05
63	-0.0054210082	-0.0054381121	-1.5454651e-05	-1.5449447e-05	-3.0390037e-05	-4.8342272e-05	-0.0053429542	-0.0055190582	1.1107709e-05	8.6099329e-05	-4.0376831e-05	-3.7618728e-05	-0.0053787625	-0.0054067968	-1.3725479e-05	5.059565e-06	-5.1863347e-05	-3.994175e-05	-0.0054215236	-0.0054378096	-1.5603922e-05	-1.5474303e-05	-3.0793485e-05	-4.838064e-05	-0.0054213038	-0.005437458	-1.5627697e-05	-1.5692371e-05	-3.074292e-05	-4.8626799e-05
67.5	-0.0056135516	-0.0056286135	-1.600124e-05	-1.5994789e-05	-3.1456768e-05	-5.0147113e-05	-0.0055500798	-0.0057268563	4.5340954e-06	7.8537022e-05	-3.8109316e-05	-4.151737e-05	-0.0055724144	-0.0056028465	-1.4751498e-05	4.4643165e-06	-5.1302451e-05	-4.2811893e-05	-0.0056140151	-0.0056283529	-1.6169736e-05	-1.604648e-05	-3.1880306e-05	-5.0159721e-05	-0.0056138191	-0.0056279119	-1.6186458e-05	-1.6262151e-05	-3.1837481e-05	-5.0400715e-05
72	-0.0057995183	-0.0058118185	-1.6527882e-05	-1.6520043e-05	-3.2486791e-05	-5.1897509e-05	-0.0057491154	-0.0059231522	-1.6565889e-06	7.062834e-05	-3.6236996e-05	-4.5179954e-05	-0.0057598483	-0.0057916531	-1.5782867e-05	3.6573332e-06	-5.0551162e-05	-4.5644803e-05	-0.0057999273	-0.0058115997	-1.6713405e-05	-1.6594655e-05	-3.2929359e-05	-5.1886248e-05	-0.0057997578	-0.0058110827	-1.6721759e-05	-1.6803932e-05	-3.2889599e-05	-5.2119267e-05
76.5	-0.0059794907	-0.0059882484	-1.7036093e-05	-1.7026731e-05	-3.3483553e-05	-5.3598519e-05	-0.0059408518	-0.0061092337	-7.4503536e-06	6.2551817e-05	-3.4731937e-05	-4.8615844e-05	-0.005941565	-0.0059735945	-1.6809808e-05	2.6647242e-06	-4.9673599e-05	-4.8413409e-05	-0.005979845	-0.0059880693	-1.7236509e-05	-1.7119694e-05	-3.3944477e-05	-5.3567386e-05	-0.0059797047	-0.0059874905	-1.7235068e-05	-1.7319622e-05	-3.3902739e-05	-5.3789649e-05
81	-0.0061539592	-0.0061583413	-1.7527139e-05	-1.7516131e-05	-3.4449996e-05	-5.5254426e-05	-0.0061259482	-0.0062861741	-1.2843094e-05	5.4449737e-05	-3.3562279e-05	-5.1836738e-05	-0.0061179813	-0.0061489952	-1.7823557e-05	1.5136656e-06	-4.8723855e-05	-5.1097362e-05	-0.0061542605	-0.0061581973	-1.7740496e-05	-1.7622583e-05	-3.4928462e-05	-5.5208824e-05	-0.0061541515	-0.0061575717	-1.7727892e-05	-1.7811165e-05	-3.4879996e-05	-5.5417779e-05
85.5	-0.0063233391	-0.0063224699	-1.8002091e-05	-1.7989326e-05	-3.5388653e-05	-5.6868894e-05	-0.0063049572	-0.0064548711	-1.7837855e-05	4.643373e-05	-3.2694814e-05	-5.4855592e-05	-0.0062894486	-0.0063181417	-1.881647e-05	2.3123326e-07	-4.7746616e-05	-5.3682279e-05	-0.0063235907	-0.0063223554	-1.8226685e-05	-1.8104402e-05	-3.5883343e-05	-5.6814934e-05	-0.0063235145	-0.0063216977	-1.8201716e-05	-1.8280459e-05	-3.5824182e-05	-5.7008405e-05
90	-0.0064879847	-0.006480956	-1.8461867e-05	-1.8447244e-05	-3.6301723e-05	-5.8445077e-05	-0.0064783458	-0.0066160779	-2.244281e-05	3.8589829e-05	-3.2096664e-05	-5.7685892e-05	-0.0064562664	-0.0064812938	-1.9782051e-05	-1.1564282e-06	-4.6778051e-05	-5.6158858e-05	-0.0064881912	-0.0064808647	-1.8696251e-05	-1.8566295e-05	-3.6810615e-05	-5.8388975e-05	-0.0064881486	-0.006480189	-1.865796e-05	-1.8729304e-05	-3.6737868e-05	-5.8565242e-05
94.5	-0.0066481998	-0.006634081	-1.890726e-05	-1.8890693e-05	-3.719113e-05	-5.9985713e-05	-0.006646511	-0.0067704302	-2.6669756e-05	3.0982913e-05	-3.1736319e-05	-6.0341151e-05	-0.0066186929	-0.0066386915	-2.071493e-05	-2.6246727e-06	-4.5846798e-05	-5.8521999e-05	-0.0066483668	-0.0066340068	-1.9150227e-05	-1.9009427e-05	-3.7711426e-05	-5.9933309e-05	-0.0066483577	-0.0066333257	-1.9097935e-05	-1.9159368e-05	-3.7623416e-05	-6.0091125e-05
99	-0.0068042463	-0.0067820946	-1.9338966e-05	-1.9320382e-05	-3.8058568e-05	-6.1493191e-05	-0.0068097925	-0.0069184678	-3.0532993e-05	2.3660532e-05	-3.1584262e-05	-6.2834577e-05	-0.0067769523	-0.0067905601	-2.1610803e-05	-4.1507139e-06	-4.4974964e-05	-6.0769971e-05	-0.0068043799	-0.0067820315	-1.9589505e-05	-1.9434961e-05	-3.8586728e-05	-6.1449603e-05	-0.0068044034	-0.0067813565	-1.9522826e-05	-1.9572169e-05	-3.8482996e-05	-6.1588175e-05
103.5	-0.0069563512	-0.0069252207	-1.9757598e-05	-1.973694e-05	-3.890554e-05	-6.296961e-05	-0.006968483	-0.0070606525	-3.4048483e-05	1.6656168e-05	-3.1613282e-05	-6.5178857e-05	-0.0069312414	-0.0069371128	-2.2466352e-05	-5.7138304e-06	-4.4179081e-05	-6.2903674e-05	-0.0069564577	-0.0069251635	-2.001485e-05	-1.9844031e-05	-3.943738e-05	-6.2939017e-05	-0.006956512	-0.0069245043	-1.9933679e-05	-1.996908e-05	-3.93186e-05	-6.3057951e-05
108	-0.0071047119	-0.0070636625	-2.0163706e-05	-2.0140931e-05	-3.9733383e-05	-6.4416823e-05	-0.0071228365	-0.0071973826	-3.7233214e-05	9.991966e-06	-3.1798602e-05	-6.7386024e-05	-0.0070817339	-0.0070785535	-2.3279154e-05	-7.2954536e-06	-4.3470986e-05	-6.4926001e-05	-0.0071047974	-0.0070636066	-2.0426906e-05	-2.0237724e-05	-4.0264227e-05	-6.4402355e-05	-0.0071048803	-0.0070629714	-2.0331406e-05	-2.0351331e-05	-4.0132057e-05	-6.4501589e-05
112.5	-0.0072495011	-0.0071976063	-2.0557789e-05	-2.0532867e-05	-4.0543295e-05	-6.5836474e-05	-0.0072730746	-0.0073290042	-4.0104724e-05	3.6810147e-06	-3.2117872e-05	-6.9467385e-05	-0.0072285843	-0.0072150778	-2.4047584e-05	-8.8791706e-06	-4.285861e-05	-6.6841296e-05	-0.0072495715	-0.0071975481	-2.0826222e-05	-2.0617073e-05	-4.1068137e-05	-6.5840192e-05	-0.0072496801	-0.0071969434	-2.0716791e-05	-2.0720024e-05	-4.0925036e-05	-6.5919927e-05
117	-0.0073908706	-0.0073272246	-2.0940297e-05	-2.0913214e-05	-4.1336355e-05	-6.723003e-05	-0.0074193917	-0.0074558211	-4.2680748e-05	-2.2707667e-06	-3.2551089e-05	-7.1433492e-05	-0.0073719308	-0.0073468737	-2.4770712e-05	-1.0450666e-05	-4.2346674e-05	-6.8654916e-05	-0.0073909313	-0.0073271611	-2.1213258e-05	-2.0983044e-05	-4.1850034e-05	-6.7252973e-05	-0.0073910623	-0.0073265922	-2.1090502e-05	-2.1076145e-05	-4.1699067e-05	-6.7313606e-05
121.5	-0.0075289543	-0.007452678	-2.1311649e-05	-2.1282403e-05	-4.2113537e-05	-6.8598808e-05	-0.0075619601	-0.0075781019	-4.4978944e-05	-7.8630783e-06	-3.3080457e-05	-7.3294132e-05	-0.0075118976	-0.0074741225	-2.5448218e-05	-1.1997623e-05	-4.1937292e-05	-7.0372867e-05	-0.00752901	-0.0074526073	-2.1588412e-05	-2.1336543e-05	-4.2610896e-05	-6.8641083e-05	-0.0075291599	-0.0074520779	-2.1453113e-05	-2.1420579e-05	-4.2455541e-05	-6.8683146e-05
126	-0.0076638711	-0.0075741177	-2.167223e-05	-2.1640833e-05	-4.2875725e-05	-6.994399e-05	-0.007700933	-0.0076960862	-4.7016698e-05	-1.309997e-05	-3.3690233e-05	-7.5058345e-05	-0.0076485973	-0.0075969987	-2.6080294e-05	-1.3509597e-05	-4.1630489e-05	-7.2001519e-05	-0.0076639259	-0.0075740385	-2.1952028e-05	-2.1678403e-05	-4.3351759e-05	-7.0004899e-05	-0.0076640911	-0.0075735512	-2.1805109e-05	-2.1754122e-05	-4.3195729e-05	-7.0029012e-05
130.5	-0.0077957272	-0.0076916863	-2.20224e-05	-2.1988878e-05	-4.3623722e-05	-7.1266649e-05	-0.0078364474	-0.0078099899	-4.8810979e-05	-1.7988809e-05	-3.436655e-05	-7.6734454e-05	-0.0077821322	-0.0077156708	-2.6667567e-05	-1.4977872e-05	-4.1424645e-05	-7.3547389e-05	-0.0077957843	-0.0076915977	-2.230441e-05	-2.2009396e-05	-4.4073707e-05	-7.1344821e-05	-0.0077959612	-0.0076911542	-2.2146911e-05	-2.2077493e-05	-4.3920787e-05	-7.1351655e-05
135	-0.0079246179	-0.0078055193	-2.2362498e-05	-2.2326888e-05	-4.4358263e-05	-7.2567758e-05	-0.007968627	-0.0079200085	-5.037823e-05	-2.2539443e-05	-3.5097245e-05	-7.8330099e-05	-0.0079125959	-0.007830301	-2.7211022e-05	-1.6395314e-05	-4.1316865e-05	-7.5016964e-05	-0.0079246799	-0.0078054212	-2.2645841e-05	-2.2330229e-05	-4.4777855e-05	-7.2661295e-05	-0.0079248649	-0.0078050222	-2.2478884e-05	-2.2391343e-05	-4.4631768e-05	-7.2651543e-05
139.5	-0.0080506291	-0.0079157456	-2.2692845e-05	-2.2655195e-05	-4.508002e-05	-7.3848203e-05	-0.0080975839	-0.0080263206	-5.1734296e-05	-2.6763521e-05	-3.5871693e-05	-7.9852276e-05	-0.0080400745	-0.0079410456	-2.7711936e-05	-1.7756219e-05	-4.1303289e-05	-7.6416578e-05	-0.0080506978	-0.0079156382	-2.2976583e-05	-2.2641548e-05	-4.5465336e-05	-7.3954816e-05	-0.0080508875	-0.0079152839	-2.280135e-05	-2.2696264e-05	-4.532963e-05	-7.3929176e-05
144	-0.0081738389	-0.0080224887	-2.3013743e-05	-2.2974113e-05	-4.5789613e-05	-7.5108798e-05	-0.0082234204	-0.0081290905	-5.2894372e-05	-3.0673955e-05	-3.6680647e-05	-8.130738e-05	-0.0081646474	-0.0080480549	-2.8171817e-05	-1.9056164e-05	-4.1379354e-05	-7.775232e-05	-0.0081739155	-0.0080223726	-2.3296892e-05	-2.294394e-05	-4.6137286e-05	-7.5225934e-05	-0.0081741069	-0.0080220626	-2.3114599e-05	-2.2992795e-05	-4.6015244e-05	-7.5185101e-05
148.5	-0.0082943188	-0.0081258671	-2.3325482e-05	-2.3283941e-05	-4.6487609e-05	-7.635029e-05	-0.0083462302	-0.0082284702	-5.3872974e-05	-3.4284487e-05	-3.7516086e-05	-8.2701249e-05	-0.0082863883	-0.0081514736	-2.8592352e-05	-2.0291865e-05	-4.1540004e-05	-7.9029972e-05	-0.0082944039	-0.0081257431	-2.3607017e-05	-2.3237941e-05	-4.6794829e-05	-7.6475249e-05	-0.008294594	-0.0081254763	-2.3418895e-05	-2.3281426e-05	-4.6689404e-05	-7.641991e-05
153	-0.0084121343	-0.0082259944	-2.3628337e-05	-2.3584965e-05	-4.7174535e-05	-7.757337e-05	-0.0084661001	-0.0083246011	-5.4683924e-05	-3.760934e-05	-3.8371083e-05	-8.4039206e-05	-0.0084053659	-0.0082514406	-2.8975361e-05	-2.1461045e-05	-4.1779863e-05	-8.0254965e-05	-0.0084122279	-0.0082258635	-2.3907213e-05	-2.3524032e-05	-4.7439062e-05	-7.7703403e-05	-0.0084124143	-0.0082256388	-2.3714488e-05	-2.3562604e-05	-4.7352831e-05	-7.7634235e-05
157.5	-0.0085273464	-0.0083229801	-2.3922574e-05	-2.3877459e-05	-4.7850876e-05	-7.8778674e-05	-0.0085831103	-0.0084176154	-5.5340336e-05	-4.0662953e-05	-3.9239676e-05	-8.5326098e-05	-0.0085216446	-0.0083480895	-2.9322756e-05	-2.2562304e-05	-4.2093381e-05	-8.1432361e-05	-0.0085274479	-0.0083228436	-2.4197734e-05	-2.380265e-05	-4.8071046e-05	-7.8911071e-05	-0.0085276284	-0.0083226593	-2.400161e-05	-2.3836736e-05	-4.8006184e-05	-7.8828749e-05
162	-0.0086400115	-0.0084169299	-2.4208446e-05	-2.4161685e-05	-4.8517085e-05	-7.9966797e-05	-0.0086973357	-0.0085076371	-5.585463e-05	-4.3459765e-05	-4.0116759e-05	-8.6566334e-05	-0.0086352851	-0.0084415485	-2.9636509e-05	-2.3595009e-05	-4.2474943e-05	-8.2566837e-05	-0.0086401201	-0.0084167888	-2.4478841e-05	-2.4074185e-05	-4.8691798e-05	-8.0098952e-05	-0.0086402928	-0.0084166433	-2.4280488e-05	-2.4104191e-05	-4.865006e-05	-8.000415e-05
166.5	-0.0087501826	-0.0085079454	-2.44862e-05	-2.4437896e-05	-4.917358e-05	-8.1138292e-05	-0.0088088465	-0.0085947831	-5.6238533e-05	-4.6014053e-05	-4.0997975e-05	-8.7763924e-05	-0.0087463445	-0.0085319405	-2.9918623e-05	-2.4559182e-05	-4.291896e-05	-8.3662694e-05	-0.0087502972	-0.0085078012	-2.4750802e-05	-2.4338987e-05	-4.9302277e-05	-8.126776e-05	-0.0087504606	-0.0085076925	-2.4551341e-05	-2.4365306e-05	-4.9285006e-05	-8.1161156e-05
171	-0.0088579098	-0.0085961251	-2.475607e-05	-2.4706335e-05	-4.9820752e-05	-8.2293675e-05	-0.0089177088	-0.0086791641	-5.65031e-05	-4.8339809e-05	-4.1879631e-05	-8.8922512e-05	-0.0088548772	-0.0086193835	-3.0171106e-05	-2.5455407e-05	-4.3419941e-05	-8.4723855e-05	-0.0088580288	-0.008595979	-2.5013888e-05	-2.4597368e-05	-4.9903389e-05	-8.2418212e-05	-0.0088581818	-0.0085959052	-2.4814384e-05	-2.4620381e-05	-4.9911517e-05	-8.2300498e-05
175.5	-0.0089632402	-0.008681564	-2.5018285e-05	-2.4967235e-05	-5.0458964e-05	-8.3433433e-05	-0.0090239851	-0.0087608847	-5.6658728e-05	-5.0450641e-05	-4.2758613e-05	-9.0045405e-05	-0.0089609348	-0.0087039907	-3.0395953e-05	-2.6284742e-05	-4.3972543e-05	-8.575389e-05	-0.008963362	-0.0086814174	-2.5268375e-05	-2.4849606e-05	-5.0495973e-05	-8.3551022e-05	-0.0089635038	-0.0086813763	-2.506983e-05	-2.486969e-05	-5.0530046e-05	-8.3422903e-05
180	-0.009066219	-0.0087643538	-2.5273065e-05	-2.5220825e-05	-5.1088557e-05	-8.455802e-05	-0.0091277345	-0.0088400445	-5.6715179e-05	-5.2359711e-05	-4.3632314e-05	-9.1135608e-05	-0.0090645667	-0.0087858705	-3.0595126e-05	-2.7048641e-05	-4.4571617e-05	-8.6756023e-05	-0.0090663418	-0.008764208	-2.5514546e-05	-2.5095947e-05	-5.1080807e-05	-8.4666893e-05	-0.0090664718	-0.0087641976	-2.5317889e-05	-2.5113478e-05	-5.1141007e-05	-8.4529095e-05
184.5	-0.0091668892	-0.0088445835	-2.5520624e-05	-2.5467321e-05	-5.170985e-05	-8.5667867e-05	-0.0092290134	-0.0089167383	-5.6681603e-05	-5.4079687e-05	-4.4498571e-05	-9.2195844e-05	-0.0091658203	-0.0088651268	-3.0770545e-05	-2.7748883e-05	-4.5212234e-05	-8.7733158e-05	-0.0091670111	-0.0088444397	-2.5752681e-05	-2.5336608e-05	-5.1658601e-05	-8.5766513e-05	-0.0091671291	-0.0088444578	-2.5558767e-05	-2.535196e-05	-5.1744774e-05	-8.5619781e-05
189	-0.0092652923	-0.0089223388	-2.5761169e-05	-2.5706936e-05	-5.232314e-05	-8.6763379e-05	-0.0093278757	-0.0089910566	-5.6566564e-05	-5.5622706e-05	-4.5355608e-05	-9.3228584e-05	-0.0092647411	-0.0089418592	-3.0924074e-05	-2.8387512e-05	-4.5889705e-05	-8.8687901e-05	-0.0092654114	-0.0089221983	-2.5983066e-05	-2.5571781e-05	-5.2230002e-05	-8.6850546e-05	-0.0092655174	-0.0089222428	-2.5792671e-05	-2.5585332e-05	-5.2341691e-05	-8.6695647e-05
193.5	-0.0093614681	-0.0089977029	-2.5994898e-05	-2.5939874e-05	-5.2928709e-05	-8.7844942e-05	-0.0094243731	-0.0090630858	-5.6378063e-05	-5.700036e-05	-4.6201983e-05	-9.4236067e-05	-0.0093613732	-0.0090161632	-3.1057512e-05	-2.896678e-05	-4.6599595e-05	-8.9622578e-05	-0.0093615826	-0.0089975668	-2.6205985e-05	-2.5801634e-05	-5.2795593e-05	-8.791963e-05	-0.0093616767	-0.0089976356	-2.6019804e-05	-2.5813764e-05	-5.293207e-05	-8.7757351e-05
198	-0.0094554553	-0.0090707562	-2.6222007e-05	-2.6166332e-05	-5.3526819e-05	-8.8912921e-05	-0.0095185551	-0.0091329084	-5.6123565e-05	-5.8223689e-05	-4.7036549e-05	-9.5220325e-05	-0.0094557589	-0.00908813	-3.1172589e-05	-2.9489102e-05	-4.7337733e-05	-9.0539259e-05	-0.0094555633	-0.0090706255	-2.6421717e-05	-2.6026316e-05	-5.3355895e-05	-8.8974375e-05	-0.009455646	-0.0090707165	-2.6240367e-05	-2.6037406e-05	-5.3516194e-05	-8.8805523e-05
202.5	-0.0095472914	-0.0091415762	-2.6442683e-05	-2.6386503e-05	-5.4117719e-05	-8.9967662e-05	-0.0096104695	-0.0092006036	-5.5810024e-05	-5.9303176e-05	-4.7858407e-05	-9.6183195e-05	-0.0095479396	-0.0091578475	-3.127096e-05	-2.9957008e-05	-4.8100208e-05	-9.143978e-05	-0.0095473912	-0.0091414522	-2.6630541e-05	-2.6245956e-05	-5.3911372e-05	-9.001536e-05	-0.0095474629	-0.0091415632	-2.6454557e-05	-2.625639e-05	-5.4094325e-05	-8.9840758e-05
207	-0.0096370129	-0.0092102383	-2.6657109e-05	-2.6600571e-05	-5.4701642e-05	-9.1009496e-05	-0.0097001624	-0.0092662473	-5.5443911e-05	-6.0248754e-05	-4.866688e-05	-9.7126341e-05	-0.0096379552	-0.0092253994	-3.1354203e-05	-3.0373114e-05	-4.8883373e-05	-9.2325764e-05	-0.0096371028	-0.0092101218	-2.6832731e-05	-2.6460669e-05	-5.4462431e-05	-9.1043132e-05	-0.0096371643	-0.0092102508	-2.6662568e-05	-2.6470831e-05	-5.4666696e-05	-9.0863613e-05
211.5	-0.0097246554	-0.0092768151	-2.6865461e-05	-2.6808717e-05	-5.5278808e-05	-9.2038739e-05	-0.0097876782	-0.0093299121	-5.5031236e-05	-6.106982e-05	-4.9461475e-05	-9.8051272e-05	-0.0097258447	-0.0092908662	-3.1423814e-05	-3.0740083e-05	-4.9683839e-05	-9.3198639e-05	-0.0097247339	-0.0092767071	-2.7028554e-05	-2.6670554e-05	-5.5009426e-05	-9.2058206e-05	-0.0097247861	-0.0092768521	-2.6864593e-05	-2.6680827e-05	-5.5233525e-05	-9.1874611e-05
216	-0.0098102538	-0.0093413769	-2.7067913e-05	-2.7011114e-05	-5.5849428e-05	-9.3055692e-05	-0.0098730603	-0.009391668	-5.4577574e-05	-6.1775246e-05	-5.0241861e-05	-9.895935e-05	-0.009811646	-0.009354325	-3.1481208e-05	-3.1060603e-05	-5.0498466e-05	-9.4059659e-05	-0.0098103194	-0.0093412782	-2.721827e-05	-2.6875699e-05	-5.5552664e-05	-9.3061064e-05	-0.0098103631	-0.0093414373	-2.7060816e-05	-2.6886464e-05	-5.5795005e-05	-9.2874234e-05
220.5	-0.0098938421	-0.0094039918	-2.7264631e-05	-2.7207931e-05	-5.6413696e-05	-9.4060644e-05	-0.0099563505	-0.0094515819	-5.4088091e-05	-6.2373395e-05	-5.1007845e-05	-9.985181e-05	-0.0098953963	-0.0094158496	-3.1527721e-05	-3.133736e-05	-5.1324359e-05	-9.490992e-05	-0.0098938937	-0.0094039033	-2.7402132e-05	-2.7076185e-05	-5.6092406e-05	-9.4052154e-05	-0.0098939298	-0.0094040744	-2.725142e-05	-2.7087817e-05	-5.6351315e-05	-9.3862929e-05
225	-0.0099754538	-0.0094647254	-2.7455777e-05	-2.7399333e-05	-5.6971801e-05	-9.5053871e-05	-0.010037589	-0.0095097184	-5.3567565e-05	-6.287214e-05	-5.175935e-05	-0.00010072977	-0.0099771318	-0.0094755109	-3.1564607e-05	-3.1573021e-05	-5.2158853e-05	-9.5750378e-05	-0.0099754901	-0.0094646478	-2.7580385e-05	-2.7272081e-05	-5.6628871e-05	-9.5031897e-05	-0.0099755198	-0.0094648291	-2.7436582e-05	-2.728495e-05	-5.6902618e-05	-9.4841104e-05
229.5	-0.010055122	-0.0095236414	-2.7641509e-05	-2.7585478e-05	-5.7523918e-05	-9.6035639e-05	-0.010116817	-0.0095661393	-5.302041e-05	-6.3278888e-05	-5.2496395e-05	-0.00010159423	-0.010056888	-0.0095333768	-3.159304e-05	-3.1770214e-05	-5.2999507e-05	-9.6581861e-05	-0.010055142	-0.0095235754	-2.7753262e-05	-2.7463451e-05	-5.7162242e-05	-9.600068e-05	-0.010055166	-0.009523765	-2.7616475e-05	-2.7477917e-05	-5.7449059e-05	-9.5809131e-05
234	-0.010132878	-0.0095808011	-2.7821978e-05	-2.7766519e-05	-5.8070217e-05	-9.7006201e-05	-0.010194071	-0.0096209043	-5.2450696e-05	-6.3600593e-05	-5.3219084e-05	-0.0001024461	-0.010134699	-0.0095895123	-3.1614117e-05	-3.1931518e-05	-5.384409e-05	-9.7405086e-05	-0.010132881	-0.0095807474	-2.7920991e-05	-2.7650353e-05	-5.7692666e-05	-9.6958862e-05	-0.010132901	-0.0095809434	-2.7791266e-05	-2.7666767e-05	-5.7990775e-05	-9.676735e-05
238.5	-0.010208755	-0.009636264	-2.7997335e-05	-2.7942606e-05	-5.8610857e-05	-9.7965805e-05	-0.010269389	-0.0096740707	-5.1862171e-05	-6.3843782e-05	-5.3927591e-05	-0.00010328622	-0.010210601	-0.0096439799	-3.1628859e-05	-3.2059447e-05	-5.4690574e-05	-9.8220672e-05	-0.01020874	-0.0096362232	-2.8083787e-05	-2.7832842e-05	-5.8220261e-05	-9.7906778e-05	-0.010208757	-0.0096364238	-2.7961117e-05	-2.785154e-05	-5.8527885e-05	-9.7716065e-05
243	-0.010282783	-0.0096900874	-2.8167723e-05	-2.8113884e-05	-5.9145988e-05	-9.8914684e-05	-0.010342809	-0.0097256936	-5.1258282e-05	-6.4014576e-05	-5.4622144e-05	-0.00010411532	-0.010284625	-0.0096968396	-3.1638216e-05	-3.2156446e-05	-5.5537115e-05	-9.9029148e-05	-0.01028275	-0.00969006	-2.8241855e-05	-2.801097e-05	-5.8745118e-05	-9.8844732e-05	-0.010282764	-0.0096902636	-2.8126184e-05	-2.8032275e-05	-5.90605e-05	-9.8655552e-05
247.5	-0.010354993	-0.0097423269	-2.8333282e-05	-2.8280492e-05	-5.9675757e-05	-9.9853067e-05	-0.010414366	-0.0097758262	-5.0642192e-05	-6.4118708e-05	-5.5303018e-05	-0.00010493407	-0.010356805	-0.0097481488	-3.1643064e-05	-3.2224879e-05	-5.6382049e-05	-9.9830965e-05	-0.010354942	-0.0097423134	-2.8395394e-05	-2.8184785e-05	-5.9267301e-05	-9.977301e-05	-0.010354955	-0.0097425182	-2.8286619e-05	-2.8209004e-05	-5.9588722e-05	-9.9586057e-05
252	-0.010425416	-0.0097930359	-2.8494149e-05	-2.8442569e-05	-6.0200299e-05	-0.00010078117	-0.010484095	-0.0098245195	-5.0016798e-05	-6.4161545e-05	-5.5970528e-05	-0.00010574307	-0.010427173	-0.0097979626	-3.1644214e-05	-3.2267024e-05	-5.7223876e-05	-0.00010062651	-0.010425347	-0.0097930367	-2.8544587e-05	-2.8354336e-05	-5.9786856e-05	-0.00010069187	-0.010425359	-0.0097932412	-2.8442568e-05	-2.8381757e-05	-6.0112641e-05	-0.0001005078
256.5	-0.010494081	-0.0098422662	-2.8650455e-05	-2.8600244e-05	-6.0719748e-05	-0.00010169921	-0.010552029	-0.0098718227	-4.9384752e-05	-6.4148108e-05	-5.6625014e-05	-0.00010654288	-0.01049576	-0.0098463341	-3.1642409e-05	-3.2285072e-05	-5.8061252e-05	-0.0001014161	-0.010493993	-0.0098422819	-2.8689613e-05	-2.8519672e-05	-6.030381e-05	-0.00010160155	-0.010494006	-0.0098424843	-2.8594171e-05	-2.8550564e-05	-6.063234e-05	-0.00010142098
261	-0.010561018	-0.0098900679	-2.880233e-05	-2.8753648e-05	-6.1234226e-05	-0.00010260739	-0.010618204	-0.0099177833	-4.8748471e-05	-6.408309e-05	-5.7266842e-05	-0.00010733399	-0.010562599	-0.0098933141	-3.1638333e-05	-3.2281122e-05	-5.8892976e-05	-0.00010220002	-0.010560912	-0.0098900987	-2.8830637e-05	-2.868084e-05	-6.0818171e-05	-0.00010250228	-0.010560926	-0.0098902977	-2.8741564e-05	-2.8715452e-05	-6.1147895e-05	-0.00010232576
265.5	-0.010626256	-0.0099364893	-2.8949898e-05	-2.8902903e-05	-6.1743856e-05	-0.0001035059	-0.010682651	-0.009962447	-4.8110157e-05	-6.3970876e-05	-5.7896392e-05	-0.00010811684	-0.01062772	-0.0099389514	-3.163261e-05	-3.2257176e-05	-5.9717982e-05	-0.00010297849	-0.010626132	-0.0099365356	-2.8967817e-05	-2.8837889e-05	-6.1329939e-05	-0.00010339426	-0.010626148	-0.0099367295	-2.8884877e-05	-2.8876447e-05	-6.1659375e-05	-0.00010322231
270	-0.010689824	-0.0099815769	-2.9093281e-05	-2.9048131e-05	-6.2248749e-05	-0.00010439494	-0.010745402	-0.010005858	-4.7471813e-05	-6.3815561e-05	-5.8514058e-05	-0.00010889182	-0.010691152	-0.009983293	-3.1625807e-05	-3.2215144e-05	-6.0535327e-05	-0.0001037517	-0.010689682	-0.009981639	-2.9101302e-05	-2.899087e-05	-6.1839097e-05	-0.00010427768	-0.010689701	-0.0099818264	-2.9024235e-05	-2.9033577e-05	-6.2166843e-05	-0.00010411075
274.5	-0.01075175	-0.010025376	-2.9232596e-05	-2.9189449e-05	-6.2749017e-05	-0.00010527469	-0.010806489	-0.010048058	-4.683525e-05	-6.3620965e-05	-5.912024e-05	-0.00010965931	-0.010752926	-0.010026384	-3.1618438e-05	-3.2156838e-05	-6.1344183e-05	-0.00010451981	-0.010751589	-0.010025454	-2.923123e-05	-2.9139833e-05	-6.2345622e-05	-0.0001051527	-0.010751612	-0.010025634	-2.915976e-05	-2.9186871e-05	-6.2670355e-05	-0.00010499122
279	-0.010812061	-0.01006793	-2.9367958e-05	-2.932697e-05	-6.3244764e-05	-0.00010614533	-0.010865943	-0.010089088	-4.6202109e-05	-6.3390651e-05	-5.9715341e-05	-0.00011041962	-0.010813071	-0.010068267	-3.1610968e-05	-3.2083977e-05	-6.2143829e-05	-0.00010528294	-0.010811884	-0.010068024	-2.9357734e-05	-2.9284833e-05	-6.2849483e-05	-0.0001060195	-0.010811911	-0.010068194	-2.9291567e-05	-2.9336358e-05	-6.3169964e-05	-0.00010586381
283.5	-0.010870785	-0.010109281	-2.9499478e-05	-2.9460805e-05	-6.373609e-05	-0.00010700703	-0.010923793	-0.010128988	-4.5573864e-05	-6.3127941e-05	-6.0299765e-05	-0.00011117305	-0.010871616	-0.010108985	-3.1603814e-05	-3.1998185e-05	-6.293364e-05	-0.0001060412	-0.010870591	-0.010109391	-2.9480936e-05	-2.9425924e-05	-6.3350642e-05	-0.00010687821	-0.010870623	-0.010109551	-2.9419767e-05	-2.9482068e-05	-6.3665718e-05	-0.00010672862
288	-0.01092795	-0.010149469	-2.9627265e-05	-2.9591061e-05	-6.4223092e-05	-0.00010785996	-0.01098007	-0.010167795	-4.4951842e-05	-6.283593e-05	-6.0873914e-05	-0.00011191986	-0.010928588	-0.010148578	-3.1597348e-05	-3.1900995e-05	-6.3713082e-05	-0.00010679467	-0.01092774	-0.010149596	-2.9600952e-05	-2.9563164e-05	-6.3849056e-05	-0.00010772899	-0.010927777	-0.010149744	-2.9544467e-05	-2.9624035e-05	-6.415766e-05	-0.00010758574
292.5	-0.010983581	-0.010188533	-2.9751423e-05	-2.9717841e-05	-6.4705861e-05	-0.00010870428	-0.011034802	-0.010205547	-4.4337228e-05	-6.2517498e-05	-6.1438184e-05	-0.00011266029	-0.010984016	-0.010187083	-3.1591901e-05	-3.1793849e-05	-6.4481701e-05	-0.00010754342	-0.010983356	-0.010188677	-2.9717891e-05	-2.9696612e-05	-6.4344681e-05	-0.00010857195	-0.010983399	-0.010188813	-2.9665772e-05	-2.9762293e-05	-6.4645833e-05	-0.00010843524
297	-0.011037706	-0.010226513	-2.9872055e-05	-2.9841247e-05	-6.5184488e-05	-0.00010954016	-0.011088017	-0.010242278	-4.3731079e-05	-6.2175327e-05	-6.1992967e-05	-0.00011339455	-0.011037927	-0.010224538	-3.1587765e-05	-3.16781e-05	-6.523912e-05	-0.00010828749	-0.011037467	-0.010226673	-2.9831853e-05	-2.9826331e-05	-6.4837468e-05	-0.00010940722	-0.011037515	-0.010226794	-2.9783778e-05	-2.9896879e-05	-6.5130273e-05	-0.00010927719
301.5	-0.01109035	-0.010263443	-2.998926e-05	-2.9961376e-05	-6.5659056e-05	-0.00011036774	-0.011139745	-0.010278022	-4.313433e-05	-6.1811911e-05	-6.2538645e-05	-0.00011412283	-0.011090348	-0.010260979	-3.1585195e-05	-3.1555018e-05	-6.5985032e-05	-0.00010902692	-0.011090097	-0.010263619	-2.9942936e-05	-2.9952384e-05	-6.532737e-05	-0.00011023492	-0.011090152	-0.010263726	-2.9898582e-05	-3.0027834e-05	-6.5611016e-05	-0.00011011166
306	-0.011141539	-0.010299359	-3.0103134e-05	-3.0078322e-05	-6.6129649e-05	-0.00011118717	-0.011190011	-0.010312812	-4.2547805e-05	-6.1429569e-05	-6.3075592e-05	-0.00011484532	-0.011141306	-0.010296439	-3.1584412e-05	-3.1425786e-05	-6.6719189e-05	-0.00010976175	-0.011141273	-0.010299552	-3.0051228e-05	-3.0074838e-05	-6.5814336e-05	-0.00011105514	-0.011141334	-0.010299643	-3.0010276e-05	-3.0155198e-05	-6.6088094e-05	-0.00011093869
310.5	-0.011191298	-0.010334295	-3.0213771e-05	-3.0192179e-05	-6.6596344e-05	-0.00011199859	-0.011238843	-0.01034668	-4.1972228e-05	-6.1030454e-05	-6.3604172e-05	-0.00011556216	-0.011190827	-0.010330953	-3.1585605e-05	-3.1291512e-05	-6.7441404e-05	-0.000110492	-0.01119102	-0.010334505	-3.0156813e-05	-3.0193759e-05	-6.6298318e-05	-0.00011186799	-0.011191087	-0.010334579	-3.0118947e-05	-3.0279017e-05	-6.6561539e-05	-0.00011175836
315	-0.011239651	-0.010368284	-3.0321262e-05	-3.0303036e-05	-6.7059219e-05	-0.00011280215	-0.011286268	-0.010379657	-4.1408225e-05	-6.0616568e-05	-6.4124737e-05	-0.0001162735	-0.011238936	-0.010364551	-3.1588935e-05	-3.1153223e-05	-6.8151537e-05	-0.00011121768	-0.011239362	-0.01036851	-3.025977e-05	-3.0309219e-05	-6.6779269e-05	-0.00011267356	-0.011239437	-0.010368567	-3.022468e-05	-3.0399337e-05	-6.703138e-05	-0.0001125707
319.5	-0.011286624	-0.010401358	-3.0425695e-05	-3.0410978e-05	-6.7518347e-05	-0.00011359799	-0.01133231	-0.010411771	-4.0856336e-05	-6.0189765e-05	-6.4637628e-05	-0.00011697946	-0.011285659	-0.010397265	-3.1594533e-05	-3.1011875e-05	-6.8849498e-05	-0.0001119388	-0.011286325	-0.0104016	-3.0360174e-05	-3.0421289e-05	-6.7257143e-05	-0.00011347195	-0.011286406	-0.010401639	-3.0327558e-05	-3.0516207e-05	-6.7497646e-05	-0.00011337577
324	-0.01133224	-0.010433547	-3.0527157e-05	-3.0516092e-05	-6.7973798e-05	-0.00011438623	-0.011376996	-0.01044305	-4.0317021e-05	-5.9751768e-05	-6.5143176e-05	-0.00011768016	-0.011331021	-0.010429123	-3.1602508e-05	-3.0868352e-05	-6.953524e-05	-0.00011265537	-0.011331932	-0.010433805	-3.0458093e-05	-3.0530043e-05	-6.7731896e-05	-0.00011426324	-0.01133202	-0.010433825	-3.0427659e-05	-3.062968e-05	-6.7960362e-05	-0.00011417361
328.5	-0.011376524	-0.010464881	-3.0625731e-05	-3.0618457e-05	-6.8425641e-05	-0.00011516701	-0.01142035	-0.010473524	-3.9790665e-05	-5.9304171e-05	-6.5641697e-05	-0.00011837571	-0.011375046	-0.010460155	-3.1612942e-05	-3.0723471e-05	-7.020875e-05	-0.0001133674	-0.011376207	-0.010465155	-3.0553594e-05	-3.0635555e-05	-6.8203487e-05	-0.00011504751	-0.011376301	-0.010465155	-3.052506e-05	-3.0739808e-05	-6.8419556e-05	-0.00011496427
333	-0.011419498	-0.010495388	-3.0721498e-05	-3.0718154e-05	-6.8873941e-05	-0.00011594044	-0.011462397	-0.010503217	-3.9277586e-05	-5.8848453e-05	-6.6133497e-05	-0.00011906621	-0.011417758	-0.010490387	-3.16259e-05	-3.0577982e-05	-7.0870053e-05	-0.00011407489	-0.011419174	-0.010495677	-3.0646739e-05	-3.0737902e-05	-6.8671877e-05	-0.00011582485	-0.011419275	-0.010495658	-3.0619833e-05	-3.0846649e-05	-6.8875253e-05	-0.0001157478
337.5	-0.011461185	-0.010525095	-3.0814536e-05	-3.081526e-05	-6.9318762e-05	-0.00011670665	-0.01150316	-0.010532155	-3.8778038e-05	-5.838598e-05	-6.6618868e-05	-0.00011975172	-0.011459181	-0.010519846	-3.1641423e-05	-3.0432579e-05	-7.1519202e-05	-0.00011477784	-0.011460855	-0.0105254	-3.0737586e-05	-3.0837161e-05	-6.9137032e-05	-0.00011659534	-0.011460962	-0.01052536	-3.071205e-05	-3.0950261e-05	-6.9327477e-05	-0.00011652425
342	-0.011501609	-0.01055403	-3.0904924e-05	-3.0909849e-05	-6.9760166e-05	-0.00011746577	-0.011542664	-0.010560363	-3.8292219e-05	-5.7918016e-05	-6.709809e-05	-0.00012043235	-0.011499339	-0.010548557	-3.1659536e-05	-3.0287892e-05	-7.2156278e-05	-0.00011547627	-0.011501273	-0.01055435	-3.0826191e-05	-3.093341e-05	-6.9598918e-05	-0.00011735904	-0.011501387	-0.010554289	-3.0801779e-05	-3.1050703e-05	-6.9776255e-05	-0.00011729367
346.5	-0.011540791	-0.010582218	-3.0992734e-05	-3.1001994e-05	-7.0198213e-05	-0.0001182179	-0.011580932	-0.010587864	-3.7820275e-05	-5.7445729e-05	-6.7571431e-05	-0.00012110816	-0.011538255	-0.010576545	-3.1680249e-05	-3.0144499e-05	-7.2781386e-05	-0.00011617016	-0.011540451	-0.010582552	-3.0912606e-05	-3.1026728e-05	-7.0057509e-05	-0.00011811604	-0.01154057	-0.01058247	-3.0889087e-05	-3.1148037e-05	-7.0221609e-05	-0.0001180561
351	-0.011578754	-0.010609683	-3.107804e-05	-3.1091765e-05	-7.0632959e-05	-0.00011896316	-0.011617985	-0.010614682	-3.7362303e-05	-5.6970198e-05	-6.8039148e-05	-0.00012177921	-0.01157595	-0.010603834	-3.1703554e-05	-3.0002926e-05	-7.3394653e-05	-0.00011685953	-0.01157841	-0.010610032	-3.0996882e-05	-3.1117195e-05	-7.0512778e-05	-0.0001188664	-0.011578535	-0.010609928	-3.0974038e-05	-3.1242327e-05	-7.0663564e-05	-0.00011881159
355.5	-0.011615519	-0.010636449	-3.1160911e-05	-3.1179231e-05	-7.1064461e-05	-0.00011970166	-0.011653847	-0.010640838	-3.6918358e-05	-5.6492417e-05	-6.8501485e-05	-0.00012244557	-0.011612447	-0.010630446	-3.1729432e-05	-2.9863648e-05	-7.3996223e-05	-0.00011754437	-0.011615173	-0.010636812	-3.1079066e-05	-3.120489e-05	-7.0964703e-05	-0.0001196102	-0.011615303	-0.010636687	-3.1056694e-05	-3.1333637e-05	-7.1102146e-05	-0.0001195602
360	-0.011651108	-0.01066254	-3.1241417e-05	-3.1264459e-05	-7.1492772e-05	-0.0001204335	-0.01168854	-0.010666354	-3.6488455e-05	-5.6013301e-05	-6.8958674e-05	-0.00012310729	-0.011647768	-0.010656402	-3.175785e-05	-2.9727094e-05	-7.4586258e-05	-0.00011822471	-0.011650759	-0.010662917	-3.1159204e-05	-3.1289894e-05	-7.1413268e-05	-0.0001203475	-0.011650894	-0.01066277	-3.1137115e-05	-3.1422034e-05	-7.1537379e-05	-0.00012030198
364.5	-0.011685541	-0.010687978	-3.1319623e-05	-3.1347511e-05	-7.1917946e-05	-0.00012115879	-0.011722084	-0.01069125	-3.6072573e-05	-5.5533694e-05	-6.9410936e-05	-0.00012376442	-0.011681934	-0.010681725	-3.1788764e-05	-2.9593649e-05	-7.5164933e-05	-0.00011890054	-0.011685191	-0.010688368	-3.1237338e-05	-3.1372286e-05	-7.1858458e-05	-0.00012107838	-0.011685331	-0.010688199	-3.1215359e-05	-3.1507584e-05	-7.1969287e-05	-0.00012103699
369	-0.011718839	-0.010712784	-3.1395594e-05	-3.1428452e-05	-7.2340032e-05	-0.00012187763	-0.011754501	-0.010715546	-3.5670657e-05	-5.5054369e-05	-6.9858482e-05	-0.00012441702	-0.011714967	-0.010706435	-3.1822123e-05	-2.9463658e-05	-7.5732435e-05	-0.00011957188	-0.011718489	-0.010713186	-3.1313513e-05	-3.1452146e-05	-7.2300261e-05	-0.0001218029	-0.011718633	-0.010712995	-3.1291484e-05	-3.1590356e-05	-7.2397896e-05	-0.00012176529
373.5	-0.011751023	-0.010736978	-3.1469393e-05	-3.1507342e-05	-7.2759081e-05	-0.00012259011	-0.011785811	-0.010739262	-3.5282625e-05	-5.4576037e-05	-7.0301511e-05	-0.00012506512	-0.011746887	-0.010730551	-3.1857864e-05	-2.9337426e-05	-7.6288963e-05	-0.00012023873	-0.011750673	-0.010737393	-3.1387766e-05	-3.1529555e-05	-7.2738671e-05	-0.00012252112	-0.011750821	-0.01073718	-3.1365545e-05	-3.1670419e-05	-7.2823233e-05	-0.00012248693
378	-0.011782112	-0.010760581	-3.154108e-05	-3.1584239e-05	-7.317514e-05	-0.00012329635	-0.011816036	-0.010762415	-3.4908367e-05	-5.409935e-05	-7.0740213e-05	-0.00012570878	-0.011777714	-0.010754093	-3.1895916e-05	-2.9215222e-05	-7.6834724e-05	-0.00012090111	-0.011781763	-0.010761008	-3.1460139e-05	-3.160459e-05	-7.3173684e-05	-0.00012323313	-0.011781914	-0.010760773	-3.1437594e-05	-3.1747842e-05	-7.3245321e-05	-0.00012320197
382.5	-0.011812125	-0.010783612	-3.1610715e-05	-3.1659201e-05	-7.3588255e-05	-0.00012399643	-0.011845195	-0.010785024	-3.4547751e-05	-5.3624903e-05	-7.1174767e-05	-0.00012634803	-0.011807469	-0.010777078	-3.1936205e-05	-2.9097281e-05	-7.736993e-05	-0.00012155904	-0.011811779	-0.01078405	-3.1530668e-05	-3.167733e-05	-7.3605298e-05	-0.00012393897	-0.011811932	-0.010783794	-3.1507683e-05	-3.1822695e-05	-7.366419e-05	-0.00012391048
387	-0.011841083	-0.01080609	-3.1678355e-05	-3.1732284e-05	-7.3998471e-05	-0.00012469043	-0.011873307	-0.010807105	-3.4200622e-05	-5.3153241e-05	-7.1605342e-05	-0.0001269829	-0.011836171	-0.010799525	-3.1978646e-05	-2.8983806e-05	-7.7894803e-05	-0.00012221253	-0.011840739	-0.010806538	-3.1599389e-05	-3.1747853e-05	-7.4033517e-05	-0.00012463872	-0.011840895	-0.010806261	-3.1575863e-05	-3.1895048e-05	-7.4079864e-05	-0.00012461252
391.5	-0.011869004	-0.010828032	-3.1744057e-05	-3.1803541e-05	-7.4405833e-05	-0.00012537846	-0.011900392	-0.010828677	-3.3866806e-05	-5.2684859e-05	-7.20321e-05	-0.00012761344	-0.011863839	-0.01082145	-3.2023154e-05	-2.8874972e-05	-7.8409566e-05	-0.0001228616	-0.011868663	-0.010828491	-3.1666339e-05	-3.1816236e-05	-7.4458345e-05	-0.00012533244	-0.011868822	-0.010828193	-3.1642183e-05	-3.1964971e-05	-7.4492373e-05	-0.00012530817
396	-0.011895906	-0.010849456	-3.1807874e-05	-3.1873026e-05	-7.4810383e-05	-0.0001260606	-0.011926468	-0.010849753	-3.3546114e-05	-5.2220209e-05	-7.2455191e-05	-0.00012823968	-0.011890493	-0.01084287	-3.2069635e-05	-2.8770924e-05	-7.8914446e-05	-0.00012350627	-0.011895569	-0.010849925	-3.1731553e-05	-3.1882553e-05	-7.4879793e-05	-0.0001260202	-0.01189573	-0.010849606	-3.170669e-05	-3.2032535e-05	-7.4901744e-05	-0.00012599748
400.5	-0.011921809	-0.010870379	-3.186986e-05	-3.1940787e-05	-7.5212162e-05	-0.00012673694	-0.011951555	-0.010870351	-3.3238341e-05	-5.17597e-05	-7.287476e-05	-0.00012886166	-0.01191615	-0.010863801	-3.2117994e-05	-2.8671783e-05	-7.9409675e-05	-0.00012414657	-0.011921476	-0.010870857	-3.1795063e-05	-3.194688e-05	-7.529787e-05	-0.00012670206	-0.011921638	-0.010870517	-3.1769431e-05	-3.2097811e-05	-7.5308006e-05	-0.00012668052
405	-0.01194673	-0.010890817	-3.1930065e-05	-3.2006876e-05	-7.5611211e-05	-0.00012740755	-0.011975671	-0.010890485	-3.294327e-05	-5.1303702e-05	-7.329094e-05	-0.0001294794	-0.01194083	-0.010884258	-3.2168133e-05	-2.8577647e-05	-7.9895485e-05	-0.00012478252	-0.011946402	-0.010891303	-3.1856903e-05	-3.2009289e-05	-7.5712591e-05	-0.00012737808	-0.011946564	-0.010890943	-3.1830451e-05	-3.2160867e-05	-7.5711188e-05	-0.00012735738
409.5	-0.011970687	-0.010910785	-3.1988539e-05	-3.207134e-05	-7.600757e-05	-0.00012807252	-0.011998832	-0.01091017	-3.2660671e-05	-5.085255e-05	-7.370386e-05	-0.00013009294	-0.011964551	-0.010904256	-3.2219951e-05	-2.8488591e-05	-8.0372107e-05	-0.00012541414	-0.011970364	-0.010911279	-3.1917105e-05	-3.2069853e-05	-7.6123973e-05	-0.00012804833	-0.011970527	-0.010910899	-3.1889794e-05	-3.2221774e-05	-7.611132e-05	-0.00012802811
414	-0.011993697	-0.010930298	-3.2045332e-05	-3.2134225e-05	-7.6401275e-05	-0.00012873194	-0.012021058	-0.010929419	-3.2390306e-05	-5.0406544e-05	-7.4113639e-05	-0.0001307023	-0.011987329	-0.01092381	-3.2273345e-05	-2.8404668e-05	-8.0839775e-05	-0.00012604146	-0.01199338	-0.0109308	-3.1975702e-05	-3.2128641e-05	-7.6532035e-05	-0.00012871288	-0.011993543	-0.010930401	-3.1947502e-05	-3.22806e-05	-7.6508433e-05	-0.0001286928
418.5	-0.012015777	-0.010949371	-3.2100489e-05	-3.2195576e-05	-7.6792365e-05	-0.00012938587	-0.012042365	-0.010948247	-3.2131928e-05	-4.9965953e-05	-7.4520391e-05	-0.00013130753	-0.012009183	-0.010942933	-3.232821e-05	-2.8325916e-05	-8.129872e-05	-0.00012666451	-0.012015467	-0.01094988	-3.2032724e-05	-3.2185723e-05	-7.6936798e-05	-0.00012937178	-0.012015629	-0.010949463	-3.2003618e-05	-3.2337415e-05	-7.6902556e-05	-0.00012935151
423	-0.012036944	-0.010968019	-3.2154057e-05	-3.2255438e-05	-7.7180876e-05	-0.0001300344	-0.01206277	-0.010966665	-3.1885283e-05	-4.9531017e-05	-7.4924221e-05	-0.00013190864	-0.012030129	-0.010961638	-3.2384442e-05	-2.8252352e-05	-8.1749174e-05	-0.00012728331	-0.012036641	-0.010968534	-3.2088202e-05	-3.2241165e-05	-7.7338285e-05	-0.0001300251	-0.012036802	-0.010968098	-3.2058182e-05	-3.2392285e-05	-7.7293722e-05	-0.00013000432
427.5	-0.012057216	-0.010986253	-3.220608e-05	-3.2313854e-05	-7.7566843e-05	-0.00013067759	-0.01208229	-0.010984688	-3.1650113e-05	-4.9101948e-05	-7.532523e-05	-0.00013250568	-0.012050185	-0.010979939	-3.2441936e-05	-2.818398e-05	-8.2191365e-05	-0.00012789791	-0.012056919	-0.010986774	-3.2142168e-05	-3.2295035e-05	-7.7736523e-05	-0.0001306729	-0.012057079	-0.010986321	-3.2111234e-05	-3.2445278e-05	-7.7681962e-05	-0.00013065132
432	-0.012076607	-0.011004089	-3.2256602e-05	-3.2370863e-05	-7.7950301e-05	-0.00013131553	-0.01210094	-0.011002326	-3.1426153e-05	-4.8678935e-05	-7.5723512e-05	-0.00013309865	-0.012069365	-0.010997847	-3.2500586e-05	-2.8120789e-05	-8.2625521e-05	-0.00012850833	-0.012076318	-0.011004615	-3.2194649e-05	-3.2347394e-05	-7.8131537e-05	-0.00013131524	-0.012076476	-0.011004144	-3.2162812e-05	-3.249646e-05	-7.8067308e-05	-0.00013129256
436.5	-0.012095134	-0.011021537	-3.2305664e-05	-3.2426507e-05	-7.8331282e-05	-0.00013194829	-0.012118738	-0.011019592	-3.1213136e-05	-4.826214e-05	-7.6119154e-05	-0.0001336876	-0.012087688	-0.011015376	-3.2560287e-05	-2.8062753e-05	-8.3051864e-05	-0.0001291146	-0.012094853	-0.011022068	-3.2245677e-05	-3.2398307e-05	-7.8523357e-05	-0.0001319522	-0.012095009	-0.011021581	-3.2212954e-05	-3.2545896e-05	-7.8449794e-05	-0.00013192814
441	-0.012112813	-0.011038611	-3.2353307e-05	-3.2480825e-05	-7.8709821e-05	-0.00013257592	-0.012135699	-0.011036497	-3.101079e-05	-4.7851706e-05	-7.6512239e-05	-0.00013427256	-0.012105168	-0.011032536	-3.2620935e-05	-2.8009836e-05	-8.3470618e-05	-0.00012971677	-0.01211254	-0.011039146	-3.2295281e-05	-3.2447833e-05	-7.8912013e-05	-0.00013258382	-0.012112693	-0.011038643	-3.2261696e-05	-3.2593649e-05	-7.8829451e-05	-0.00013255813
445.5	-0.012129658	-0.011055321	-3.239957e-05	-3.2533854e-05	-7.9085949e-05	-0.00013319851	-0.012151837	-0.011053053	-3.0818846e-05	-4.7447756e-05	-7.6902844e-05	-0.00013485355	-0.012121821	-0.011049338	-3.2682426e-05	-2.796199e-05	-8.3882e-05	-0.00013031485	-0.012129394	-0.01105586	-3.2343489e-05	-3.2496031e-05	-7.9297538e-05	-0.00013321018	-0.012129544	-0.011055342	-3.2309075e-05	-3.2639784e-05	-7.9206315e-05	-0.00013318261
450	-0.012145686	-0.011071681	-3.2444493e-05	-3.2585631e-05	-7.9459698e-05	-0.00013381612	-0.012167169	-0.011069269	-3.0637028e-05	-4.7050393e-05	-7.7291043e-05	-0.00013543059	-0.012137662	-0.011065795	-3.2744657e-05	-2.7919157e-05	-8.4286223e-05	-0.00013090889	-0.01214543	-0.011072222	-3.2390329e-05	-3.2542957e-05	-7.9679964e-05	-0.00013383132	-0.012145577	-0.01107169	-3.2355126e-05	-3.2684361e-05	-7.9580417e-05	-0.00013380164
454.5	-0.012160911	-0.011087699	-3.2488113e-05	-3.2636192e-05	-7.9831097e-05	-0.00013442881	-0.012181709	-0.011085156	-3.0465065e-05	-4.6659702e-05	-7.7676904e-05	-0.00013600373	-0.012152707	-0.011081915	-3.2807529e-05	-2.7881272e-05	-8.46835e-05	-0.00013149893	-0.012160664	-0.011088243	-3.2435831e-05	-3.2588668e-05	-8.0059326e-05	-0.00013444733	-0.012160807	-0.011087697	-3.2399882e-05	-3.2727441e-05	-7.9951793e-05	-0.00013441532
459	-0.012175348	-0.011103388	-3.2530465e-05	-3.2685572e-05	-8.0200177e-05	-0.00013503665	-0.012195472	-0.011100723	-3.0302683e-05	-4.6275755e-05	-7.806049e-05	-0.00013657297	-0.01216697	-0.01109771	-3.2870943e-05	-2.7848258e-05	-8.5074036e-05	-0.00013208499	-0.012175109	-0.011103934	-3.2480022e-05	-3.2633216e-05	-8.043566e-05	-0.00013505825	-0.012175249	-0.011103375	-3.2443377e-05	-3.2769084e-05	-8.0320477e-05	-0.00013502372
463.5	-0.01218901	-0.011118757	-3.2571586e-05	-3.2733803e-05	-8.0566967e-05	-0.00013563971	-0.012208472	-0.011115982	-3.0149609e-05	-4.5898605e-05	-7.844186e-05	-0.00013713837	-0.012180465	-0.011113189	-3.29348e-05	-2.7820036e-05	-8.5458035e-05	-0.00013266712	-0.012188781	-0.011119304	-3.2522931e-05	-3.2676652e-05	-8.0809e-05	-0.00013566414	-0.012188916	-0.011118733	-3.2485643e-05	-3.2809348e-05	-8.0686503e-05	-0.00013562692
468	-0.012201913	-0.011133816	-3.2611509e-05	-3.2780919e-05	-8.0931495e-05	-0.00013623803	-0.012220724	-0.01113094	-3.0005574e-05	-4.5528294e-05	-7.8821071e-05	-0.00013769993	-0.012193206	-0.011128361	-3.2999006e-05	-2.7796516e-05	-8.5835695e-05	-0.00013324536	-0.012201692	-0.011134364	-3.2564583e-05	-3.2719027e-05	-8.1179385e-05	-0.00013626508	-0.012201823	-0.011133781	-3.2526713e-05	-3.2848289e-05	-8.1049906e-05	-0.00013622498
472.5	-0.012214069	-0.011148575	-3.2650269e-05	-3.2826952e-05	-8.1293789e-05	-0.00013683169	-0.01223224	-0.011145607	-2.9870308e-05	-4.5164852e-05	-7.9198175e-05	-0.0001382577	-0.012205208	-0.011143235	-3.3063469e-05	-2.7777605e-05	-8.6207209e-05	-0.00013381974	-0.012213858	-0.011149123	-3.2605007e-05	-3.2760388e-05	-8.1546853e-05	-0.00013686111	-0.012213984	-0.01114853	-3.2566616e-05	-3.2885962e-05	-8.141072e-05	-0.000136818
477	-0.012225493	-0.011163042	-3.2687896e-05	-3.2871932e-05	-8.1653876e-05	-0.00013742074	-0.012243035	-0.011159991	-2.9743545e-05	-4.4808294e-05	-7.957322e-05	-0.00013881169	-0.012216484	-0.011157822	-3.3128096e-05	-2.7763205e-05	-8.6572768e-05	-0.0001343903	-0.012225291	-0.01116359	-3.264423e-05	-3.2800781e-05	-8.1911442e-05	-0.00013745229	-0.012225412	-0.011162987	-3.2605383e-05	-3.2922423e-05	-8.1768981e-05	-0.00013740604
481.5	-0.012236197	-0.011177228	-3.2724424e-05	-3.291589e-05	-8.2011783e-05	-0.00013800524	-0.012253121	-0.011174102	-2.9625021e-05	-4.4458628e-05	-7.9946252e-05	-0.00013936194	-0.012227048	-0.011172128	-3.3192801e-05	-2.7753214e-05	-8.6932557e-05	-0.00013495707	-0.012236005	-0.011177774	-3.2682278e-05	-3.2840251e-05	-8.2273191e-05	-0.0001380387	-0.01223612	-0.011177162	-3.2643043e-05	-3.2957722e-05	-8.2124724e-05	-0.00013798919
486	-0.012246196	-0.011191139	-3.2759883e-05	-3.2958853e-05	-8.2367536e-05	-0.00013858524	-0.012262513	-0.011187946	-2.9514476e-05	-4.4115849e-05	-8.0317313e-05	-0.00013990848	-0.012236912	-0.011186162	-3.3257498e-05	-2.7747524e-05	-8.7286756e-05	-0.0001355201	-0.012246013	-0.011191685	-3.2719177e-05	-3.2878839e-05	-8.2632139e-05	-0.00013862037	-0.012246123	-0.011191064	-3.2679626e-05	-3.2991912e-05	-8.2477983e-05	-0.0001385675
490.5	-0.012255501	-0.011204785	-3.2794301e-05	-3.3000851e-05	-8.272116e-05	-0.00013916081	-0.012271222	-0.011201531	-2.9411652e-05	-4.3779945e-05	-8.0686443e-05	-0.00014045133	-0.01224609	-0.011199933	-3.3322104e-05	-2.7746027e-05	-8.763554e-05	-0.00013607942	-0.012255328	-0.011205329	-3.2754955e-05	-3.2916587e-05	-8.2988327e-05	-0.00013919738	-0.012255431	-0.011204701	-3.2715158e-05	-3.3025043e-05	-8.2828794e-05	-0.00013914107
495	-0.012264126	-0.011218174	-3.2827709e-05	-3.3041912e-05	-8.307268e-05	-0.000139732	-0.012279262	-0.011214866	-2.9316296e-05	-4.3450893e-05	-8.1053678e-05	-0.00014099052	-0.012254594	-0.011213448	-3.3386537e-05	-2.7748611e-05	-8.7979083e-05	-0.00013663508	-0.012263962	-0.011218716	-3.2789635e-05	-3.2953533e-05	-8.3341794e-05	-0.00013976978	-0.01226406	-0.01121808	-3.2749669e-05	-3.3057161e-05	-8.3177192e-05	-0.00013970996
499.5	-0.012272082	-0.011231313	-3.2860135e-05	-3.308206e-05	-8.342212e-05	-0.00014029885	-0.012286644	-0.011227958	-2.9228157e-05	-4.3128666e-05	-8.1419054e-05	-0.00014152608	-0.012262437	-0.011226714	-3.3450722e-05	-2.7755162e-05	-8.8317549e-05	-0.0001371871	-0.012271928	-0.011231852	-3.2823245e-05	-3.2989715e-05	-8.3692581e-05	-0.00014033763	-0.012272019	-0.011231211	-3.2783183e-05	-3.3088315e-05	-8.3523211e-05	-0.00014027424
504	-0.012279383	-0.01124421	-3.2891605e-05	-3.3121323e-05	-8.3769505e-05	-0.00014086143	-0.01229338	-0.011240813	-2.914699e-05	-4.2813226e-05	-8.1782601e-05	-0.00014205804	-0.01226963	-0.011239738	-3.3514583e-05	-2.7765565e-05	-8.8651103e-05	-0.00013773553	-0.012279238	-0.011244746	-3.2855809e-05	-3.3025169e-05	-8.4040727e-05	-0.00014090098	-0.012279323	-0.011244099	-3.2815728e-05	-3.3118549e-05	-8.3866887e-05	-0.00014083399
508.5	-0.012286039	-0.011256872	-3.2922146e-05	-3.3159726e-05	-8.4114857e-05	-0.00014141978	-0.012299484	-0.011253439	-2.9072553e-05	-4.2504532e-05	-8.214435e-05	-0.00014258642	-0.012276186	-0.011252529	-3.3578048e-05	-2.7779702e-05	-8.8979901e-05	-0.00013828041	-0.012285904	-0.011257404	-3.2887352e-05	-3.3059928e-05	-8.4386274e-05	-0.00014145989	-0.012285982	-0.011256753	-3.2847328e-05	-3.3147908e-05	-8.4208254e-05	-0.00014138928
513	-0.012292064	-0.011269307	-3.2951784e-05	-3.3197292e-05	-8.44582e-05	-0.00014197395	-0.012304965	-0.011265842	-2.9004609e-05	-4.2202535e-05	-8.2504329e-05	-0.00014311126	-0.012282117	-0.011265091	-3.3641047e-05	-2.7797457e-05	-8.9304097e-05	-0.00013882176	-0.012291937	-0.011269835	-3.29179e-05	-3.3094026e-05	-8.4729262e-05	-0.00014201442	-0.012292009	-0.01126918	-3.2878009e-05	-3.3176434e-05	-8.4547346e-05	-0.00014194017
517.5	-0.012297467	-0.01128152	-3.2980544e-05	-3.3234046e-05	-8.4799556e-05	-0.000142524	-0.012309836	-0.011278029	-2.8942926e-05	-4.190718e-05	-8.2862563e-05	-0.00014363259	-0.012287433	-0.011277433	-3.3703516e-05	-2.7818711e-05	-8.962384e-05	-0.00013935964	-0.01229735	-0.011282043	-3.2947475e-05	-3.3127493e-05	-8.5069731e-05	-0.00014256462	-0.012297415	-0.011281385	-3.2907794e-05	-3.3204169e-05	-8.4884199e-05	-0.00014248673
522	-0.012302261	-0.011293518	-3.300845e-05	-3.327001e-05	-8.5138947e-05	-0.00014306998	-0.012314109	-0.011290005	-2.8887275e-05	-4.161841e-05	-8.3219077e-05	-0.00014415043	-0.012292146	-0.01128956	-3.376539e-05	-2.7843346e-05	-8.9939273e-05	-0.00013989407	-0.012302153	-0.011294037	-3.2976104e-05	-3.3160358e-05	-8.5407721e-05	-0.00014311054	-0.012302211	-0.011293377	-3.2936707e-05	-3.3231151e-05	-8.5218845e-05	-0.00014302903
526.5	-0.012306456	-0.011305308	-3.3035526e-05	-3.3305208e-05	-8.5476394e-05	-0.00014361192	-0.012317793	-0.011301777	-2.8837434e-05	-4.133616e-05	-8.3573893e-05	-0.00014466481	-0.012296268	-0.011301478	-3.3826608e-05	-2.7871245e-05	-9.0250539e-05	-0.00014042509	-0.012306357	-0.011305821	-3.3003808e-05	-3.3192649e-05	-8.5743272e-05	-0.00014365224	-0.012306408	-0.01130516	-3.2964772e-05	-3.325742e-05	-8.5551319e-05	-0.00014356714
531	-0.012310065	-0.011316896	-3.3061796e-05	-3.3339659e-05	-8.5811918e-05	-0.00014414988	-0.012320899	-0.011313351	-2.8793183e-05	-4.1060365e-05	-8.3927031e-05	-0.00014517576	-0.012299809	-0.011313193	-3.3887113e-05	-2.7902289e-05	-9.0557771e-05	-0.00014095274	-0.012309974	-0.011317403	-3.3030612e-05	-3.3224394e-05	-8.6076425e-05	-0.00014418978	-0.012310019	-0.011316741	-3.299201e-05	-3.3283012e-05	-8.5881654e-05	-0.00014410111
535.5	-0.012313096	-0.011328287	-3.308728e-05	-3.3373387e-05	-8.614554e-05	-0.0001446839	-0.01232344	-0.011324732	-2.875431e-05	-4.0790953e-05	-8.4278512e-05	-0.00014568331	-0.01230278	-0.011324711	-3.3946851e-05	-2.7936363e-05	-9.0861102e-05	-0.00014147706	-0.012313014	-0.011328789	-3.3056538e-05	-3.3255618e-05	-8.6407218e-05	-0.0001447232	-0.012313052	-0.011328126	-3.3018444e-05	-3.3307963e-05	-8.6209884e-05	-0.00014463103
540	-0.012315561	-0.011339487	-3.3112002e-05	-3.340641e-05	-8.6477281e-05	-0.00014521403	-0.012325424	-0.011335925	-2.8720605e-05	-4.0527849e-05	-8.4628352e-05	-0.00014618748	-0.012305191	-0.011336038	-3.4005768e-05	-2.7973349e-05	-9.116066e-05	-0.00014199807	-0.012315488	-0.011339983	-3.308161e-05	-3.3286343e-05	-8.673569e-05	-0.00014525255	-0.012315518	-0.011339321	-3.3044095e-05	-3.3332308e-05	-8.6536041e-05	-0.00014515693
544.5	-0.01231747	-0.011350503	-3.3135982e-05	-3.343875e-05	-8.6807159e-05	-0.00014574031	-0.012326862	-0.011346937	-2.8691864e-05	-4.0270979e-05	-8.4976569e-05	-0.00014668832	-0.012307053	-0.011347179	-3.4063815e-05	-2.8013134e-05	-9.1456568e-05	-0.00014251582	-0.012317406	-0.011350991	-3.3105849e-05	-3.3316594e-05	-8.7061881e-05	-0.00014577789	-0.012317429	-0.011350331	-3.3068984e-05	-3.3356079e-05	-8.6860158e-05	-0.0001456789
549	-0.012318834	-0.011361338	-3.315924e-05	-3.3470424e-05	-8.7135195e-05	-0.00014626278	-0.012327764	-0.011357771	-2.866789e-05	-4.0020261e-05	-8.5323178e-05	-0.00014718583	-0.012308375	-0.011358138	-3.4120946e-05	-2.8055603e-05	-9.1748946e-05	-0.00014303034	-0.012318778	-0.01136182	-3.3129279e-05	-3.3346391e-05	-8.7385829e-05	-0.00014629927	-0.012318794	-0.011361162	-3.3093131e-05	-3.3379307e-05	-8.7182267e-05	-0.00014619697
553.5	-0.012319662	-0.011371999	-3.3181797e-05	-3.3501453e-05	-8.7461408e-05	-0.0001467815	-0.012328139	-0.011368433	-2.8648487e-05	-3.9775614e-05	-8.5668194e-05	-0.00014768006	-0.012309168	-0.011368922	-3.4177117e-05	-2.8100645e-05	-9.2037909e-05	-0.00014354167	-0.012319614	-0.011372473	-3.315192e-05	-3.3375754e-05	-8.7707571e-05	-0.00014681674	-0.012319623	-0.011371818	-3.3116556e-05	-3.3402024e-05	-8.75024e-05	-0.00014671123
558	-0.012319963	-0.011382489	-3.3203672e-05	-3.3531853e-05	-8.7785816e-05	-0.0001472965	-0.012327999	-0.011378927	-2.8633466e-05	-3.9536955e-05	-8.601163e-05	-0.00014817102	-0.01230944	-0.011379534	-3.4232285e-05	-2.8148148e-05	-9.2323569e-05	-0.00014404983	-0.012319923	-0.011382956	-3.3173794e-05	-3.3404703e-05	-8.8027146e-05	-0.00014733035	-0.012319925	-0.011382304	-3.3139278e-05	-3.3424258e-05	-8.7820588e-05	-0.00014722172
562.5	-0.012319749	-0.011392815	-3.3224883e-05	-3.3561644e-05	-8.8108437e-05	-0.00014780781	-0.012327351	-0.011389259	-2.8622644e-05	-3.9304199e-05	-8.6353498e-05	-0.00014865876	-0.012309203	-0.01138998	-3.4286413e-05	-2.8198004e-05	-9.2606035e-05	-0.00014455486	-0.012319716	-0.011393274	-3.3194922e-05	-3.3433255e-05	-8.834459e-05	-0.00014784014	-0.012319711	-0.011392626	-3.3161316e-05	-3.3446038e-05	-8.8136862e-05	-0.00014772849
567	-0.012319027	-0.01140298	-3.324545e-05	-3.3590841e-05	-8.8429291e-05	-0.00014831549	-0.012326206	-0.011399433	-2.8615841e-05	-3.9077258e-05	-8.6693811e-05	-0.00014914329	-0.012308464	-0.011400264	-3.4339465e-05	-2.8250106e-05	-9.2885411e-05	-0.00014505679	-0.012319002	-0.011403431	-3.3215324e-05	-3.3461427e-05	-8.865994e-05	-0.00014834617	-0.01231899	-0.011402788	-3.3182689e-05	-3.346739e-05	-8.8451253e-05	-0.00014823161
571.5	-0.012317807	-0.01141299	-3.3265389e-05	-3.3619462e-05	-8.8748393e-05	-0.00014881958	-0.012324572	-0.011409452	-2.8612883e-05	-3.8856045e-05	-8.7032578e-05	-0.00014962465	-0.012307233	-0.01141039	-3.4391405e-05	-2.8304348e-05	-9.3161799e-05	-0.00014555566	-0.01231779	-0.011413432	-3.3235021e-05	-3.3489236e-05	-8.8973232e-05	-0.00014884848	-0.012317771	-0.011412795	-3.3203415e-05	-3.3488339e-05	-8.876379e-05	-0.00014873113
576	-0.012316098	-0.011422848	-3.3284719e-05	-3.3647524e-05	-8.9065763e-05	-0.0001493201	-0.012322458	-0.011419321	-2.86136e-05	-3.864047e-05	-8.7369811e-05	-0.00015010285	-0.01230552	-0.011420363	-3.4442203e-05	-2.8360627e-05	-9.3435295e-05	-0.0001460515	-0.012316089	-0.011423282	-3.3254033e-05	-3.3516695e-05	-8.9284501e-05	-0.00014934711	-0.012316063	-0.01142265	-3.322351e-05	-3.3508911e-05	-8.9074503e-05	-0.00014922709
580.5	-0.01231391	-0.011432558	-3.3303455e-05	-3.367504e-05	-8.9381416e-05	-0.0001498171	-0.012319873	-0.011429045	-2.8617828e-05	-3.8430444e-05	-8.7705519e-05	-0.00015057794	-0.012303332	-0.011430187	-3.449183e-05	-2.8418842e-05	-9.3705995e-05	-0.00014654433	-0.012313908	-0.011432983	-3.327238e-05	-3.3543819e-05	-8.9593783e-05	-0.00014984212	-0.012313874	-0.011432358	-3.3242992e-05	-3.3529128e-05	-8.9383421e-05	-0.00014971955
585	-0.01231125	-0.011442125	-3.3321614e-05	-3.3702028e-05	-8.9695369e-05	-0.00015031062	-0.012316827	-0.011438627	-2.8625405e-05	-3.8225876e-05	-8.8039709e-05	-0.00015104994	-0.012300679	-0.011439866	-3.454026e-05	-2.8478894e-05	-9.3973989e-05	-0.0001470342	-0.012311255	-0.011442541	-3.3290079e-05	-3.3570622e-05	-8.990111e-05	-0.00015033355	-0.012311215	-0.011441923	-3.3261879e-05	-3.3549013e-05	-8.9690572e-05	-0.00015020857
589.5	-0.012308128	-0.011451553	-3.3339212e-05	-3.3728502e-05	-9.000764e-05	-0.0001508007	-0.012313326	-0.011448071	-2.8636176e-05	-3.8026676e-05	-8.8372391e-05	-0.00015151887	-0.012297569	-0.011449404	-3.4587467e-05	-2.8540687e-05	-9.4239366e-05	-0.00014752112	-0.012308139	-0.01145196	-3.3307151e-05	-3.3597114e-05	-9.0206518e-05	-0.00015082144	-0.012308093	-0.011451349	-3.3280185e-05	-3.3568588e-05	-8.9995985e-05	-0.00015069418
594	-0.012304552	-0.011460845	-3.3356265e-05	-3.3754475e-05	-9.0318243e-05	-0.00015128737	-0.01230938	-0.01145738	-2.8649991e-05	-3.783275e-05	-8.8703573e-05	-0.00015198476	-0.01229401	-0.011458803	-3.463343e-05	-2.8604125e-05	-9.450221e-05	-0.00014800514	-0.01230457	-0.011461243	-3.3323613e-05	-3.3623307e-05	-9.051004e-05	-0.00015130584	-0.012304517	-0.01146064	-3.3297926e-05	-3.3587871e-05	-9.0299687e-05	-0.00015117644
598.5	-0.012300529	-0.011470005	-3.3372787e-05	-3.3779963e-05	-9.0627195e-05	-0.00015177066	-0.012304996	-0.011466558	-2.8666702e-05	-3.7644009e-05	-8.9033261e-05	-0.00015244764	-0.01229001	-0.011468069	-3.4678128e-05	-2.8669116e-05	-9.4762604e-05	-0.00014848627	-0.012300554	-0.011470393	-3.3339484e-05	-3.3649213e-05	-9.0811707e-05	-0.00015178679	-0.012300494	-0.011469799	-3.3315119e-05	-3.3606883e-05	-9.0601705e-05	-0.00015165539
603	-0.012296069	-0.011479036	-3.3388793e-05	-3.3804979e-05	-9.0934512e-05	-0.00015225062	-0.012300184	-0.011475609	-2.8686168e-05	-3.746036e-05	-8.9361462e-05	-0.00015290753	-0.012285578	-0.011477204	-3.4721543e-05	-2.8735571e-05	-9.5020625e-05	-0.00014896454	-0.0122961	-0.011479415	-3.3354781e-05	-3.367484e-05	-9.1111551e-05	-0.00015226434	-0.012296034	-0.01147883	-3.3331778e-05	-3.3625642e-05	-9.0902066e-05	-0.00015213107
607.5	-0.012291179	-0.011487943	-3.3404296e-05	-3.3829536e-05	-9.1240208e-05	-0.00015272728	-0.012294949	-0.011484536	-2.8708251e-05	-3.7281712e-05	-8.9688183e-05	-0.00015336447	-0.012280721	-0.011486213	-3.476366e-05	-2.8803402e-05	-9.527635e-05	-0.00014944	-0.012291216	-0.011488312	-3.3369522e-05	-3.3700199e-05	-9.1409605e-05	-0.00015273852	-0.012291144	-0.011487737	-3.3347918e-05	-3.3644165e-05	-9.1200795e-05	-0.00015260354
612	-0.012285867	-0.011496728	-3.3419312e-05	-3.3853647e-05	-9.1544299e-05	-0.00015320067	-0.012289301	-0.011493342	-2.8732818e-05	-3.7107973e-05	-9.0013429e-05	-0.00015381848	-0.012275447	-0.011495097	-3.4804464e-05	-2.8872523e-05	-9.5529853e-05	-0.00014991265	-0.012285909	-0.011497087	-3.3383723e-05	-3.3725297e-05	-9.1705898e-05	-0.00015320937	-0.012285831	-0.011496522	-3.3363552e-05	-3.3662468e-05	-9.1497918e-05	-0.00015307283
616.5	-0.01228014	-0.011505395	-3.3433852e-05	-3.3877324e-05	-9.18468e-05	-0.00015367082	-0.012283246	-0.01150203	-2.8759738e-05	-3.6939053e-05	-9.0337207e-05	-0.00015426958	-0.012269763	-0.011503861	-3.4843943e-05	-2.8942852e-05	-9.5781205e-05	-0.00015038254	-0.012280188	-0.011505744	-3.3397401e-05	-3.3750142e-05	-9.200046e-05	-0.00015367694	-0.012280104	-0.011505189	-3.3378696e-05	-3.3680568e-05	-9.179346e-05	-0.00015353899
621	-0.012274006	-0.011513946	-3.3447931e-05	-3.3900579e-05	-9.2147724e-05	-0.00015413778	-0.012276793	-0.011510603	-2.8788888e-05	-3.6774859e-05	-9.0659522e-05	-0.00015471781	-0.012263677	-0.011512507	-3.4882086e-05	-2.9014307e-05	-9.6030473e-05	-0.00015084968	-0.01227406	-0.011514285	-3.3410572e-05	-3.3774741e-05	-9.2293322e-05	-0.00015414127	-0.01227397	-0.011513741	-3.3393361e-05	-3.3698478e-05	-9.2087445e-05	-0.00015400206
625.5	-0.012267473	-0.011522385	-3.346156e-05	-3.3923425e-05	-9.2447086e-05	-0.00015460156	-0.012269947	-0.011519064	-2.8820146e-05	-3.6615303e-05	-9.0980378e-05	-0.00015516318	-0.012257196	-0.011521039	-3.4918885e-05	-2.9086811e-05	-9.6277724e-05	-0.00015131411	-0.012267532	-0.011522714	-3.3423252e-05	-3.3799102e-05	-9.2584511e-05	-0.0001546024	-0.012267437	-0.011522181	-3.3407563e-05	-3.3716213e-05	-9.2379896e-05	-0.00015446207
630	-0.012260548	-0.011530714	-3.3474752e-05	-3.3945873e-05	-9.2744901e-05	-0.00015506221	-0.012262718	-0.011527417	-2.8853395e-05	-3.6460294e-05	-9.1299781e-05	-0.00015560572	-0.012250328	-0.011529459	-3.4954333e-05	-2.9160288e-05	-9.652302e-05	-0.00015177585	-0.012260612	-0.011531033	-3.3435456e-05	-3.382323e-05	-9.2874055e-05	-0.00015506035	-0.012260511	-0.011530512	-3.3421312e-05	-3.3733786e-05	-9.2670837e-05	-0.00015491906
634.5	-0.012253237	-0.011538937	-3.3487519e-05	-3.3967934e-05	-9.3041182e-05	-0.00015551976	-0.01225511	-0.011535663	-2.8888522e-05	-3.6309743e-05	-9.1617736e-05	-0.00015604546	-0.012243079	-0.01153777	-3.4988424e-05	-2.9234663e-05	-9.6766422e-05	-0.00015223491	-0.012253306	-0.011539246	-3.34472e-05	-3.3847131e-05	-9.3161983e-05	-0.00015551518	-0.0122532	-0.011538736	-3.3434623e-05	-3.375121e-05	-9.2960291e-05	-0.00015537308
639	-0.012245548	-0.011547056	-3.3499873e-05	-3.3989618e-05	-9.3335942e-05	-0.00015597423	-0.012247132	-0.011543805	-2.8925417e-05	-3.6163561e-05	-9.1934246e-05	-0.00015648242	-0.012235456	-0.011545975	-3.5021155e-05	-2.9309866e-05	-9.700799e-05	-0.00015269134	-0.012245622	-0.011547354	-3.3458497e-05	-3.387081e-05	-9.3448321e-05	-0.00015596692	-0.01224551	-0.011546857	-3.3447507e-05	-3.3768495e-05	-9.324828e-05	-0.00015582416
643.5	-0.012237488	-0.011555074	-3.3511824e-05	-3.4010936e-05	-9.3629195e-05	-0.00015642567	-0.01223879	-0.011551847	-2.8963974e-05	-3.6021661e-05	-9.2249317e-05	-0.00015691663	-0.012227465	-0.011554076	-3.5052523e-05	-2.9385827e-05	-9.7247779e-05	-0.00015314515	-0.012237566	-0.011555362	-3.3469362e-05	-3.3894273e-05	-9.3733094e-05	-0.00015641561	-0.012237449	-0.011554877	-3.3459976e-05	-3.3785653e-05	-9.3534825e-05	-0.00015627233
648	-0.012229062	-0.011562993	-3.3523383e-05	-3.4031899e-05	-9.3920954e-05	-0.00015687409	-0.012230091	-0.01155979	-2.9004092e-05	-3.5883956e-05	-9.2562952e-05	-0.00015734812	-0.012219114	-0.011562077	-3.5082528e-05	-2.9462481e-05	-9.7485845e-05	-0.00015359637	-0.012229145	-0.01156327	-3.347981e-05	-3.3917522e-05	-9.401633e-05	-0.00015686127	-0.012229024	-0.011562799	-3.3472041e-05	-3.3802694e-05	-9.3819947e-05	-0.00015671763
652.5	-0.012220279	-0.011570816	-3.3534562e-05	-3.4052516e-05	-9.4211232e-05	-0.00015731952	-0.01222104	-0.011567637	-2.9045673e-05	-3.5750359e-05	-9.2875155e-05	-0.0001577769	-0.012210409	-0.011569979	-3.5111169e-05	-2.9539761e-05	-9.7722239e-05	-0.00015404502	-0.012220366	-0.011571083	-3.3489854e-05	-3.3940563e-05	-9.4298051e-05	-0.00015730396	-0.01222024	-0.011570624	-3.3483714e-05	-3.3819628e-05	-9.4103668e-05	-0.0001571601
657	-0.012211144	-0.011578545	-3.354537e-05	-3.4072796e-05	-9.4500041e-05	-0.00015776201	-0.012211645	-0.01157539	-2.908862e-05	-3.5620785e-05	-9.3185931e-05	-0.00015820301	-0.012201356	-0.011577785	-3.513845e-05	-2.9617605e-05	-9.7957012e-05	-0.00015449112	-0.012211235	-0.011578801	-3.3499507e-05	-3.3963398e-05	-9.4578284e-05	-0.00015774369	-0.012211105	-0.011578356	-3.3495006e-05	-3.3836464e-05	-9.4386006e-05	-0.00015759976
661.5	-0.012201664	-0.011586182	-3.3555818e-05	-3.409275e-05	-9.4787394e-05	-0.00015820157	-0.012201912	-0.011583051	-2.9132842e-05	-3.5495151e-05	-9.3495283e-05	-0.00015862646	-0.012191962	-0.011585497	-3.5164372e-05	-2.9695955e-05	-9.8190212e-05	-0.0001549347	-0.012201759	-0.011586428	-3.3508781e-05	-3.3986032e-05	-9.4857051e-05	-0.00015818051	-0.012201624	-0.011585997	-3.3505927e-05	-3.385321e-05	-9.4666982e-05	-0.00015803664
666	-0.012191845	-0.01159373	-3.3565915e-05	-3.4112386e-05	-9.5073304e-05	-0.00015863823	-0.012191847	-0.011590624	-2.9178251e-05	-3.5373372e-05	-9.3803215e-05	-0.00015904728	-0.012182232	-0.011593117	-3.518894e-05	-2.977475e-05	-9.8421887e-05	-0.00015537577	-0.012191943	-0.011593966	-3.351769e-05	-3.4008467e-05	-9.5134376e-05	-0.00015861445	-0.012191804	-0.011593549	-3.3516489e-05	-3.3869874e-05	-9.4946614e-05	-0.00015847079
670.5	-0.012181693	-0.011601191	-3.3575671e-05	-3.4131714e-05	-9.5357781e-05	-0.00015907203	-0.012181455	-0.011598109	-2.9224762e-05	-3.5255366e-05	-9.4109731e-05	-0.00015946549	-0.012172173	-0.011600648	-3.521216e-05	-2.9853936e-05	-9.8652079e-05	-0.00015581437	-0.012181794	-0.011601416	-3.3526246e-05	-3.4030705e-05	-9.5410281e-05	-0.00015904555	-0.012181652	-0.011601014	-3.35267e-05	-3.3886463e-05	-9.5224921e-05	-0.00015890223
675	-0.012171213	-0.011608568	-3.3585095e-05	-3.4150741e-05	-9.5640839e-05	-0.00015950299	-0.012170743	-0.011605509	-2.9272292e-05	-3.5141051e-05	-9.4414834e-05	-0.00015988112	-0.01216179	-0.011608092	-3.5234039e-05	-2.9933459e-05	-9.8880834e-05	-0.0001562505	-0.012171318	-0.011608782	-3.3534461e-05	-3.4052749e-05	-9.5684788e-05	-0.00015947382	-0.012171172	-0.011608394	-3.3536571e-05	-3.3902984e-05	-9.550192e-05	-0.00015933099
679.5	-0.012160413	-0.011615861	-3.3594196e-05	-3.4169476e-05	-9.5922489e-05	-0.00015993114	-0.012159716	-0.011612826	-2.9320764e-05	-3.5030349e-05	-9.4718528e-05	-0.00016029419	-0.012151089	-0.011615451	-3.5254583e-05	-3.0013266e-05	-9.9108192e-05	-0.0001566842	-0.012160521	-0.011616065	-3.3542346e-05	-3.4074602e-05	-9.5957918e-05	-0.00015989931	-0.012160371	-0.011615691	-3.3546112e-05	-3.3919443e-05	-9.577763e-05	-0.00015975709
684	-0.012149297	-0.011623073	-3.3602982e-05	-3.4187927e-05	-9.6202742e-05	-0.0001603565	-0.012148381	-0.011620062	-2.9370099e-05	-3.4923178e-05	-9.5020816e-05	-0.00016070472	-0.012140077	-0.011622726	-3.5273801e-05	-3.0093307e-05	-9.9334193e-05	-0.00015711548	-0.012149408	-0.011623267	-3.3549912e-05	-3.4096264e-05	-9.6229692e-05	-0.00016032205	-0.012149255	-0.011622908	-3.3555332e-05	-3.3935847e-05	-9.6052067e-05	-0.00016018058
688.5	-0.012137872	-0.011630206	-3.3611463e-05	-3.4206102e-05	-9.648161e-05	-0.0001607791	-0.012136742	-0.011627219	-2.9420226e-05	-3.4819462e-05	-9.5321703e-05	-0.00016111274	-0.012128757	-0.01162992	-3.5291704e-05	-3.0173536e-05	-9.9558875e-05	-0.00015754436	-0.012137986	-0.011630389	-3.3557171e-05	-3.4117739e-05	-9.6500131e-05	-0.00016074207	-0.01213783	-0.011630045	-3.3564239e-05	-3.3952199e-05	-9.6325247e-05	-0.00016060146
693	-0.012126143	-0.011637262	-3.3619646e-05	-3.4224008e-05	-9.6759104e-05	-0.00016119897	-0.012124806	-0.011634298	-2.9471074e-05	-3.4719123e-05	-9.5621191e-05	-0.00016151826	-0.012117137	-0.011637035	-3.53083e-05	-3.0253904e-05	-9.9782276e-05	-0.00015797086	-0.012126259	-0.011637435	-3.3564133e-05	-3.4139027e-05	-9.6769253e-05	-0.00016115939	-0.0121261	-0.011637106	-3.3572843e-05	-3.3968506e-05	-9.6597186e-05	-0.00016101978
697.5	-0.012114115	-0.011644242	-3.362754e-05	-3.4241654e-05	-9.7035234e-05	-0.00016161613	-0.012112576	-0.011641302	-2.9522576e-05	-3.4622086e-05	-9.5919285e-05	-0.00016192132	-0.012105221	-0.011644072	-3.5323603e-05	-3.0334369e-05	-0.00010000443	-0.00015839501	-0.012114234	-0.011644405	-3.3570808e-05	-3.4160129e-05	-9.7037079e-05	-0.00016157406	-0.012114072	-0.011644091	-3.3581153e-05	-3.3984772e-05	-9.6867901e-05	-0.00016143555
702	-0.012101794	-0.011651149	-3.3635151e-05	-3.4259046e-05	-9.7310012e-05	-0.00016203061	-0.01210006	-0.011648231	-2.9574666e-05	-3.4528274e-05	-9.6215987e-05	-0.00016232192	-0.012093014	-0.011651033	-3.5337623e-05	-3.0414888e-05	-0.00010022537	-0.00015881681	-0.012101915	-0.011651302	-3.3577206e-05	-3.4181047e-05	-9.7303626e-05	-0.00016198608	-0.01210175	-0.011651003	-3.3589177e-05	-3.4001e-05	-9.7137405e-05	-0.0001618488
706.5	-0.012089184	-0.011657984	-3.3642489e-05	-3.4276191e-05	-9.7583449e-05	-0.00016244244	-0.012087261	-0.011655089	-2.9627282e-05	-3.4437616e-05	-9.6511302e-05	-0.0001627201	-0.012080522	-0.01165792	-3.5350374e-05	-3.049542e-05	-0.00010044513	-0.00015923629	-0.012089308	-0.011658127	-3.3583338e-05	-3.4201783e-05	-9.7568913e-05	-0.0001623955	-0.012089141	-0.011657843	-3.3596922e-05	-3.4017194e-05	-9.7405714e-05	-0.00016225956
711	-0.012076292	-0.011664748	-3.3649559e-05	-3.4293096e-05	-9.7855554e-05	-0.00016285163	-0.012074186	-0.011661876	-2.9680365e-05	-3.4350039e-05	-9.6805233e-05	-0.00016311587	-0.012067749	-0.011664735	-3.5361869e-05	-3.0575927e-05	-0.00010066374	-0.00015965347	-0.012076418	-0.011664881	-3.3589212e-05	-3.4222336e-05	-9.7832956e-05	-0.00016280235	-0.012076249	-0.011664613	-3.3604398e-05	-3.4033358e-05	-9.7672842e-05	-0.00016266785
715.5	-0.012063122	-0.011671444	-3.365637e-05	-3.4309768e-05	-9.8126339e-05	-0.00016325821	-0.012060838	-0.011668594	-2.9733856e-05	-3.426547e-05	-9.7097783e-05	-0.00016350926	-0.012054701	-0.011671478	-3.5372122e-05	-3.065637e-05	-0.00010088124	-0.00016006837	-0.01206325	-0.011671567	-3.3594838e-05	-3.4242708e-05	-9.8095774e-05	-0.00016320664	-0.012063079	-0.011671315	-3.3611611e-05	-3.4049494e-05	-9.7938801e-05	-0.00016307369
720	-0.01204968	-0.011678072	-3.3662928e-05	-3.4326213e-05	-9.8395813e-05	-0.00016366221	-0.012047223	-0.011675244	-2.9787702e-05	-3.4183841e-05	-9.7388957e-05	-0.00016390028	-0.012041383	-0.011678153	-3.5381148e-05	-3.0736715e-05	-0.00010109764	-0.00016048099	-0.012049809	-0.011678185	-3.3600224e-05	-3.42629e-05	-9.8357383e-05	-0.0001636084	-0.012049636	-0.011677949	-3.3618569e-05	-3.4065606e-05	-9.8203607e-05	-0.00016347711
724.5	-0.012035969	-0.011684635	-3.366924e-05	-3.4342437e-05	-9.8663986e-05	-0.00016406365	-0.012033345	-0.011681828	-2.9841848e-05	-3.4105082e-05	-9.7678757e-05	-0.00016428896	-0.012027798	-0.011684759	-3.5388963e-05	-3.0816927e-05	-0.00010131298	-0.00016089137	-0.0120361	-0.011684738	-3.3605379e-05	-3.4282911e-05	-9.8617797e-05	-0.00016400767	-0.012035925	-0.011684517	-3.362528e-05	-3.4081696e-05	-9.846727e-05	-0.00016387813
729	-0.012021995	-0.011691133	-3.3675312e-05	-3.4358447e-05	-9.8930869e-05	-0.00016446255	-0.01201921	-0.011688348	-2.9896245e-05	-3.4029126e-05	-9.7967189e-05	-0.00016467532	-0.012013953	-0.011691299	-3.5395582e-05	-3.0896974e-05	-0.00010152729	-0.00016129951	-0.012022128	-0.011691227	-3.3610312e-05	-3.4302743e-05	-9.8877034e-05	-0.00016440447	-0.012021951	-0.011691021	-3.3631751e-05	-3.4097765e-05	-9.8729804e-05	-0.00016427677
733.5	-0.012007763	-0.011697569	-3.3681152e-05	-3.4374248e-05	-9.9196471e-05	-0.00016485894	-0.012004822	-0.011694804	-2.9950844e-05	-3.3955905e-05	-9.8254254e-05	-0.00016505938	-0.011999852	-0.011697775	-3.5401022e-05	-3.0976825e-05	-0.00010174059	-0.00016170544	-0.012007897	-0.011697653	-3.361503e-05	-3.4322396e-05	-9.9135108e-05	-0.00016479882	-0.012007719	-0.011697463	-3.3637988e-05	-3.4113815e-05	-9.8991221e-05	-0.00016467305
738	-0.011993277	-0.011703943	-3.3686764e-05	-3.4389846e-05	-9.9460801e-05	-0.00016525284	-0.011990185	-0.011701199	-3.0005598e-05	-3.3885355e-05	-9.8539959e-05	-0.00016544115	-0.011985498	-0.011704186	-3.54053e-05	-3.1056451e-05	-0.0001019529	-0.00016210916	-0.011993412	-0.011704017	-3.3619542e-05	-3.4341871e-05	-9.9392034e-05	-0.00016519076	-0.011993233	-0.011703843	-3.3643999e-05	-3.4129849e-05	-9.9251533e-05	-0.000165067
742.5	-0.011978541	-0.011710256	-3.3692156e-05	-3.4405246e-05	-9.972387e-05	-0.00016564427	-0.011975303	-0.011707533	-3.0060464e-05	-3.3817412e-05	-9.8824305e-05	-0.00016582066	-0.011970897	-0.011710536	-3.5408433e-05	-3.1135823e-05	-0.00010216424	-0.0001625107	-0.011978678	-0.011710322	-3.3623854e-05	-3.4361168e-05	-9.9647826e-05	-0.00016558029	-0.011978498	-0.011710163	-3.3649789e-05	-3.4145866e-05	-9.951075e-05	-0.00016545863
747	-0.011963561	-0.011716511	-3.3697333e-05	-3.4420455e-05	-9.9985686e-05	-0.00016603325	-0.011960182	-0.011713807	-3.01154e-05	-3.3752011e-05	-9.9107297e-05	-0.00016619793	-0.011956052	-0.011716824	-3.5410439e-05	-3.1214915e-05	-0.00010237465	-0.00016291008	-0.011963699	-0.011716567	-3.3627975e-05	-3.4380287e-05	-9.9902497e-05	-0.00016596745	-0.011963518	-0.011716424	-3.3655366e-05	-3.4161869e-05	-9.9768883e-05	-0.00016584796
751.5	-0.01194834	-0.011722708	-3.3702301e-05	-3.4435477e-05	-0.00010024626	-0.00016641981	-0.011944825	-0.011720024	-3.0170364e-05	-3.3689091e-05	-9.938894e-05	-0.00016657297	-0.011940969	-0.011723053	-3.5411336e-05	-3.1293701e-05	-0.00010258414	-0.0001633073	-0.011948479	-0.011722755	-3.3631911e-05	-3.4399229e-05	-0.00010015606	-0.00016635226	-0.011948297	-0.011722627	-3.3660735e-05	-3.4177858e-05	-0.00010002594	-0.00016623501
756	-0.011932883	-0.011728848	-3.3707065e-05	-3.4450317e-05	-0.0001005056	-0.00016680397	-0.011929237	-0.011726184	-3.0225319e-05	-3.3628592e-05	-9.9669236e-05	-0.00016694581	-0.011925651	-0.011729224	-3.5411142e-05	-3.1372158e-05	-0.00010279274	-0.00016370238	-0.011933023	-0.011728886	-3.3635669e-05	-3.4417994e-05	-0.00010040853	-0.00016673474	-0.011932841	-0.011728774	-3.3665903e-05	-3.4193834e-05	-0.00010028194	-0.00016661981
760.5	-0.011917194	-0.011734933	-3.3711631e-05	-3.4464981e-05	-0.00010076371	-0.00016718574	-0.011913421	-0.011732288	-3.0280227e-05	-3.3570454e-05	-9.9948191e-05	-0.00016731646	-0.011910102	-0.011735337	-3.5409876e-05	-3.1450263e-05	-0.00010300045	-0.00016409534	-0.011917334	-0.011734963	-3.3639256e-05	-3.4436582e-05	-0.00010065992	-0.00016711492	-0.011917152	-0.011734866	-3.3670875e-05	-3.4209797e-05	-0.00010053688	-0.00016700236
765	-0.011901277	-0.011740964	-3.3716004e-05	-3.4479473e-05	-0.00010102061	-0.00016756515	-0.011897382	-0.011738337	-3.0335054e-05	-3.3514618e-05	-0.00010022581	-0.00016768494	-0.011894327	-0.011741395	-3.5407558e-05	-3.1527993e-05	-0.00010320731	-0.00016448619	-0.011901418	-0.011740985	-3.3642678e-05	-3.4454993e-05	-0.00010091024	-0.00016749281	-0.011901235	-0.011740903	-3.3675658e-05	-3.4225747e-05	-0.00010079078	-0.0001673827
769.5	-0.011885136	-0.011746942	-3.3720189e-05	-3.4493798e-05	-0.0001012763	-0.00016794222	-0.011881124	-0.011744333	-3.0389766e-05	-3.3461027e-05	-0.00010050209	-0.00016805128	-0.011878329	-0.011747397	-3.5404206e-05	-3.160533e-05	-0.00010341333	-0.00016487495	-0.011885277	-0.011746954	-3.3645942e-05	-3.4473229e-05	-0.0001011595	-0.00016786845	-0.011885095	-0.011746887	-3.3680256e-05	-3.4241684e-05	-0.00010104365	-0.00016776083
774	-0.011868776	-0.011752868	-3.3724191e-05	-3.450796e-05	-0.00010153079	-0.00016831698	-0.01186465	-0.011750276	-3.0444331e-05	-3.3409624e-05	-0.00010077705	-0.00016841548	-0.011862112	-0.011753346	-3.539984e-05	-3.1682253e-05	-0.00010361852	-0.00016526163	-0.011868917	-0.011752871	-3.3649053e-05	-3.4491288e-05	-0.00010140771	-0.00016824185	-0.011868735	-0.01175282	-3.3684675e-05	-3.425761e-05	-0.00010129549	-0.00016813677
778.5	-0.011852199	-0.011758742	-3.3728016e-05	-3.4521964e-05	-0.00010178408	-0.00016868943	-0.011847964	-0.011756168	-3.0498719e-05	-3.3360354e-05	-0.00010105068	-0.00016877757	-0.01184568	-0.011759242	-3.5394479e-05	-3.1758744e-05	-0.00010382291	-0.00016564624	-0.011852341	-0.011758737	-3.3652017e-05	-3.4509172e-05	-0.00010165489	-0.00016861303	-0.011852158	-0.011758701	-3.3688921e-05	-3.4273522e-05	-0.00010154631	-0.00016851055
783	-0.01183541	-0.011764567	-3.3731667e-05	-3.4535814e-05	-0.0001020362	-0.0001690596	-0.01183107	-0.01176201	-3.0552902e-05	-3.3313164e-05	-0.00010132298	-0.00016913756	-0.011829037	-0.011765086	-3.5388144e-05	-3.1834787e-05	-0.0001040265	-0.0001660288	-0.011835552	-0.011764553	-3.365484e-05	-3.4526881e-05	-0.00010190104	-0.00016898201	-0.01183537	-0.011764532	-3.3692998e-05	-3.4289421e-05	-0.00010179612	-0.00016888217
787.5	-0.011818412	-0.011770342	-3.373515e-05	-3.4549515e-05	-0.00010228714	-0.00016942751	-0.011813973	-0.011767803	-3.0606853e-05	-3.3268e-05	-0.00010159398	-0.00016949547	-0.011812187	-0.01177088	-3.5380854e-05	-3.1910365e-05	-0.00010422933	-0.00016640933	-0.011818554	-0.011770321	-3.3657527e-05	-3.4544415e-05	-0.00010214618	-0.00016934882	-0.011818373	-0.011770314	-3.3696912e-05	-3.4305307e-05	-0.00010204494	-0.00016925166
792	-0.01180121	-0.011776069	-3.3738469e-05	-3.456307e-05	-0.00010253692	-0.00016979318	-0.011796674	-0.011773546	-3.0660545e-05	-3.322481e-05	-0.00010186366	-0.00016985132	-0.011795132	-0.011776623	-3.537263e-05	-3.1985463e-05	-0.00010443139	-0.00016678783	-0.011801352	-0.01177604	-3.3660084e-05	-3.4561775e-05	-0.00010239031	-0.00016971347	-0.011801172	-0.011776048	-3.3700666e-05	-3.4321179e-05	-0.00010229275	-0.00016961903
796.5	-0.011783807	-0.01178175	-3.3741628e-05	-3.4576484e-05	-0.00010278554	-0.00017015663	-0.011779178	-0.011779243	-3.0713954e-05	-3.3183544e-05	-0.00010213203	-0.00017020513	-0.011777878	-0.011782318	-3.536349e-05	-3.2060068e-05	-0.0001046327	-0.00016716432	-0.011783949	-0.011781713	-3.3662514e-05	-3.457896e-05	-0.00010263345	-0.00017007598	-0.011783769	-0.011781735	-3.3704267e-05	-3.4337035e-05	-0.00010253959	-0.00016998429
801	-0.011766206	-0.011787383	-3.3744631e-05	-3.458976e-05	-0.00010303301	-0.00017051788	-0.011761489	-0.011784893	-3.0767057e-05	-3.3144151e-05	-0.0001023991	-0.00017055691	-0.011760426	-0.011787965	-3.5353457e-05	-3.2134165e-05	-0.00010483329	-0.00016753882	-0.011766348	-0.011787339	-3.3664825e-05	-3.4595972e-05	-0.0001028756	-0.00017043637	-0.011766169	-0.011787376	-3.3707719e-05	-3.4352877e-05	-0.00010278544	-0.00017034746
805.5	-0.011748411	-0.011792972	-3.3747484e-05	-3.4602902e-05	-0.00010327934	-0.00017087695	-0.011743609	-0.011790496	-3.0819832e-05	-3.3106582e-05	-0.00010266488	-0.00017090668	-0.01174278	-0.011793566	-3.534255e-05	-3.2207744e-05	-0.00010503315	-0.00016791133	-0.011748553	-0.01179292	-3.3667019e-05	-3.4612811e-05	-0.00010311678	-0.00017079467	-0.011748375	-0.011792971	-3.3711025e-05	-3.4368701e-05	-0.00010303032	-0.00017070857
810	-0.011730425	-0.011798516	-3.3750189e-05	-3.4615913e-05	-0.00010352453	-0.00017123384	-0.011725542	-0.011796055	-3.0872259e-05	-3.3070791e-05	-0.00010292936	-0.00017125445	-0.011724945	-0.01179912	-3.5330789e-05	-3.2280792e-05	-0.0001052323	-0.00016828187	-0.011730567	-0.011798456	-3.3669102e-05	-3.4629478e-05	-0.00010335698	-0.00017115088	-0.01173039	-0.011798522	-3.3714191e-05	-3.4384509e-05	-0.00010327423	-0.00017106761
814.5	-0.011712252	-0.011804016	-3.3752751e-05	-3.4628798e-05	-0.00010376859	-0.0001715886	-0.011707291	-0.01180157	-3.0924318e-05	-3.303673e-05	-0.00010319255	-0.00017160025	-0.011706922	-0.011804629	-3.5318194e-05	-3.2353299e-05	-0.00010543076	-0.00016865044	-0.011712393	-0.011803949	-3.3671078e-05	-3.4645972e-05	-0.00010359623	-0.00017150503	-0.011712218	-0.011804029	-3.3717221e-05	-3.4400298e-05	-0.00010351719	-0.00017142461
819	-0.011693895	-0.011809473	-3.3755173e-05	-3.4641559e-05	-0.00010401154	-0.00017194122	-0.01168886	-0.011807042	-3.097599e-05	-3.3004353e-05	-0.00010345446	-0.00017194408	-0.011688716	-0.011810093	-3.5304787e-05	-3.2425255e-05	-0.00010562854	-0.00016901707	-0.011694036	-0.011809399	-3.367295e-05	-3.4662294e-05	-0.00010383452	-0.00017185713	-0.011693862	-0.011809492	-3.3720118e-05	-3.4416067e-05	-0.00010375919	-0.00017177958
823.5	-0.011675358	-0.011814888	-3.375746e-05	-3.46542e-05	-0.00010425337	-0.00017229173	-0.011670252	-0.011812471	-3.1027259e-05	-3.2973616e-05	-0.00010371509	-0.00017228596	-0.011670329	-0.011815514	-3.5290587e-05	-3.2496651e-05	-0.00010582564	-0.00016938177	-0.011675497	-0.011814807	-3.3674724e-05	-3.4678446e-05	-0.00010407187	-0.00017220721	-0.011675325	-0.011814914	-3.3722887e-05	-3.4431816e-05	-0.00010400024	-0.00017213254
828	-0.011656642	-0.011820261	-3.3759615e-05	-3.4666724e-05	-0.0001044941	-0.00017264015	-0.01165147	-0.011817859	-3.1078109e-05	-3.2944474e-05	-0.00010397444	-0.00017262592	-0.011651765	-0.011820892	-3.5275614e-05	-3.256748e-05	-0.00010602207	-0.00016974454	-0.011656781	-0.011820174	-3.3676403e-05	-3.4694428e-05	-0.00010430828	-0.00017255528	-0.011656611	-0.011820294	-3.3725531e-05	-3.4447544e-05	-0.00010424035	-0.0001724835
832.5	-0.011637752	-0.011825594	-3.3761641e-05	-3.4679135e-05	-0.00010473374	-0.00017298649	-0.011632516	-0.011823205	-3.1128525e-05	-3.2916885e-05	-0.00010423253	-0.00017296395	-0.011633026	-0.011826228	-3.5259889e-05	-3.2637732e-05	-0.00010621786	-0.00017010541	-0.011637891	-0.0118255	-3.3677991e-05	-3.471024e-05	-0.00010454376	-0.00017290135	-0.011637722	-0.011825633	-3.3728055e-05	-3.4463248e-05	-0.00010447953	-0.00017283247
837	-0.011618691	-0.011830887	-3.3763543e-05	-3.4691435e-05	-0.00010497228	-0.00017333077	-0.011613394	-0.011828511	-3.1178491e-05	-3.2890807e-05	-0.00010448936	-0.00017330009	-0.011614116	-0.011831523	-3.5243432e-05	-3.2707402e-05	-0.000106413	-0.00017046437	-0.011618829	-0.011830786	-3.3679492e-05	-3.4725884e-05	-0.00010477833	-0.00017324545	-0.011618662	-0.011830933	-3.3730461e-05	-3.4478928e-05	-0.00010471777	-0.00017317947
841.5	-0.011599461	-0.01183614	-3.3765322e-05	-3.4703627e-05	-0.00010520974	-0.00017367301	-0.011594106	-0.011833777	-3.1227996e-05	-3.2866199e-05	-0.00010474492	-0.00017363434	-0.011595038	-0.011836777	-3.5226263e-05	-3.2776484e-05	-0.0001066075	-0.00017082144	-0.011599598	-0.011836033	-3.3680908e-05	-3.4741359e-05	-0.00010501197	-0.00017358759	-0.011599433	-0.011836192	-3.3732754e-05	-3.4494582e-05	-0.00010495509	-0.00017352451
846	-0.011580066	-0.011841355	-3.3766984e-05	-3.4715714e-05	-0.00010544612	-0.00017401322	-0.011574657	-0.011839005	-3.1277026e-05	-3.284302e-05	-0.00010499923	-0.00017396672	-0.011575794	-0.011841991	-3.5208402e-05	-3.2844971e-05	-0.00010680137	-0.00017117664	-0.011580202	-0.011841242	-3.3682244e-05	-3.4756668e-05	-0.00010524471	-0.00017392778	-0.011580039	-0.011841414	-3.3734937e-05	-3.451021e-05	-0.00010519148	-0.0001738676
850.5	-0.011560508	-0.011846531	-3.376853e-05	-3.47277e-05	-0.00010568144	-0.00017435143	-0.011555047	-0.011844194	-3.1325571e-05	-3.2821232e-05	-0.00010525229	-0.00017429725	-0.011556387	-0.011847166	-3.5189868e-05	-3.2912859e-05	-0.00010699463	-0.00017152998	-0.011560643	-0.011846412	-3.3683503e-05	-3.477181e-05	-0.00010547654	-0.00017426605	-0.011560482	-0.011846597	-3.3737014e-05	-3.4525809e-05	-0.00010542696	-0.00017420876
855	-0.01154079	-0.011851671	-3.3769965e-05	-3.4739586e-05	-0.00010591569	-0.00017468764	-0.011535281	-0.011849345	-3.1373621e-05	-3.2800795e-05	-0.00010550411	-0.00017462593	-0.01153682	-0.011852303	-3.5170682e-05	-3.2980143e-05	-0.00010718728	-0.00017188146	-0.011540924	-0.011851546	-3.3684688e-05	-3.4786787e-05	-0.00010570748	-0.0001746024	-0.011540766	-0.011851742	-3.3738987e-05	-3.4541378e-05	-0.00010566153	-0.000174548
859.5	-0.011520915	-0.011856773	-3.3771291e-05	-3.4751376e-05	-0.00010614889	-0.00017502187	-0.011515361	-0.01185446	-3.1421164e-05	-3.2781674e-05	-0.0001057547	-0.00017495279	-0.011517097	-0.011857401	-3.5150863e-05	-3.304682e-05	-0.00010737932	-0.0001722311	-0.011521048	-0.011856642	-3.3685801e-05	-3.48016e-05	-0.00010593752	-0.00017493686	-0.011520893	-0.011856851	-3.374086e-05	-3.4556917e-05	-0.00010589519	-0.00017488534
864	-0.011500886	-0.01186184	-3.3772511e-05	-3.4763072e-05	-0.00010638104	-0.00017535415	-0.011495289	-0.011859538	-3.1468193e-05	-3.276383e-05	-0.00010600404	-0.00017527783	-0.011497218	-0.011862463	-3.5130431e-05	-3.3112886e-05	-0.00010757076	-0.0001725789	-0.011501018	-0.011861703	-3.3686846e-05	-3.481625e-05	-0.00010616669	-0.00017526943	-0.011500865	-0.011861924	-3.3742637e-05	-3.4572423e-05	-0.00010612795	-0.00017522078
868.5	-0.011480706	-0.011866871	-3.3773628e-05	-3.4774676e-05	-0.00010661214	-0.00017568448	-0.011475069	-0.01186458	-3.1514699e-05	-3.2747227e-05	-0.00010625217	-0.00017560107	-0.011477188	-0.011867488	-3.5109404e-05	-3.3178338e-05	-0.00010776162	-0.00017292489	-0.011480837	-0.011866729	-3.3687827e-05	-3.4830738e-05	-0.00010639497	-0.00017560014	-0.011480686	-0.011866961	-3.3744319e-05	-3.4587896e-05	-0.0001063598	-0.00017555433
873	-0.011460377	-0.011871866	-3.3774645e-05	-3.4786191e-05	-0.00010684221	-0.00017601288	-0.011454702	-0.011869587	-3.1560675e-05	-3.2731832e-05	-0.00010649907	-0.00017592253	-0.011457008	-0.011872476	-3.5087802e-05	-3.3243175e-05	-0.00010795189	-0.00017326906	-0.011460506	-0.011871719	-3.3688744e-05	-3.4845065e-05	-0.00010662238	-0.00017592899	-0.011460358	-0.011871963	-3.374591e-05	-3.4603333e-05	-0.00010659076	-0.00017588602
877.5	-0.011439901	-0.011876828	-3.3775565e-05	-3.479762e-05	-0.00010707125	-0.00017633937	-0.011434191	-0.01187456	-3.1606114e-05	-3.271761e-05	-0.00010674475	-0.00017624221	-0.011436682	-0.01187743	-3.5065645e-05	-3.3307394e-05	-0.00010814159	-0.00017361144	-0.011440029	-0.011876675	-3.3689601e-05	-3.4859232e-05	-0.00010684892	-0.000176256	-0.011439884	-0.01187693	-3.3747413e-05	-3.4618734e-05	-0.00010682083	-0.00017621585
882	-0.011419282	-0.011881755	-3.3776391e-05	-3.4808964e-05	-0.00010729927	-0.00017666396	-0.01141354	-0.011879498	-3.165101e-05	-3.2704527e-05	-0.00010698922	-0.00017656014	-0.011416211	-0.011882348	-3.504295e-05	-3.3370993e-05	-0.00010833071	-0.00017395202	-0.011419409	-0.011881598	-3.3690402e-05	-3.4873241e-05	-0.00010707459	-0.00017658119	-0.011419266	-0.011881864	-3.3748831e-05	-3.4634096e-05	-0.00010705002	-0.00017654383
886.5	-0.011398521	-0.01188665	-3.3777126e-05	-3.4820226e-05	-0.00010752627	-0.00017698667	-0.011392749	-0.011884402	-3.1695357e-05	-3.2692551e-05	-0.00010723249	-0.00017687632	-0.011395598	-0.011887232	-3.5019737e-05	-3.3433973e-05	-0.00010851927	-0.00017429083	-0.011398647	-0.011886487	-3.3691147e-05	-3.4887093e-05	-0.00010729941	-0.00017690457	-0.011398506	-0.011886764	-3.3750167e-05	-3.464942e-05	-0.00010727831	-0.00017686998
891	-0.011377621	-0.011891511	-3.3777771e-05	-3.4831409e-05	-0.00010775226	-0.00017730751	-0.011371822	-0.011889274	-3.1739152e-05	-3.268165e-05	-0.00010747455	-0.00017719077	-0.011374847	-0.011892082	-3.4996023e-05	-3.3496331e-05	-0.00010870727	-0.00017462787	-0.011377746	-0.011891344	-3.3691839e-05	-3.4900788e-05	-0.00010752337	-0.00017722615	-0.011377608	-0.011891631	-3.3751422e-05	-3.4664702e-05	-0.00010750573	-0.00017719431
895.5	-0.011356585	-0.01189634	-3.377833e-05	-3.4842513e-05	-0.00010797725	-0.00017762649	-0.011350761	-0.011894113	-3.1782389e-05	-3.2671793e-05	-0.00010771542	-0.0001775035	-0.011353958	-0.011896899	-3.4971828e-05	-3.3558069e-05	-0.00010889471	-0.00017496315	-0.011356708	-0.011896168	-3.3692481e-05	-3.491433e-05	-0.00010774649	-0.00017754595	-0.011356574	-0.011896466	-3.37526e-05	-3.4679943e-05	-0.00010773227	-0.00017751683
900	-0.011335416	-0.011901137	-3.3778805e-05	-3.4853542e-05	-0.00010820124	-0.00017794364	-0.011329568	-0.01189892	-3.1825065e-05	-3.2662949e-05	-0.00010795511	-0.00017781453	-0.011332934	-0.011901684	-3.4947169e-05	-3.3619186e-05	-0.0001090816	-0.00017529668	-0.011335537	-0.011900961	-3.3693076e-05	-3.4927718e-05	-0.00010796876	-0.00017786397	-0.011335405	-0.011901268	-3.3753704e-05	-3.469514e-05	-0.00010795793	-0.00017783755
904.5	-0.011314114	-0.011905903	-3.3779199e-05	-3.4864497e-05	-0.00010842424	-0.00017825896	-0.011308245	-0.011903695	-3.1867177e-05	-3.2655089e-05	-0.00010819361	-0.00017812386	-0.011311778	-0.011906436	-3.4922065e-05	-3.3679682e-05	-0.00010926794	-0.00017562847	-0.011314234	-0.011905722	-3.3693624e-05	-3.4940954e-05	-0.00010819018	-0.00017818024	-0.011314105	-0.011906039	-3.3754735e-05	-3.4710292e-05	-0.00010818272	-0.00017815648
909	-0.011292683	-0.011910637	-3.3779514e-05	-3.487538e-05	-0.00010864625	-0.00017857247	-0.011286796	-0.011908439	-3.1908722e-05	-3.2648184e-05	-0.00010843093	-0.00017843151	-0.011290491	-0.011911156	-3.4896532e-05	-3.3739559e-05	-0.00010945375	-0.00017595854	-0.011292801	-0.011910453	-3.3694128e-05	-3.495404e-05	-0.00010841077	-0.00017849477	-0.011292676	-0.011910779	-3.3755697e-05	-3.4725398e-05	-0.00010840665	-0.00017847364
913.5	-0.011271124	-0.011915342	-3.3779753e-05	-3.4886193e-05	-0.00010886727	-0.00017888419	-0.011265221	-0.011913152	-3.1949698e-05	-3.2642205e-05	-0.00010866707	-0.00017873749	-0.011269077	-0.011915845	-3.4870588e-05	-3.3798818e-05	-0.00010963901	-0.00017628689	-0.011271241	-0.011915153	-3.3694591e-05	-3.4966978e-05	-0.00010863053	-0.00017880756	-0.011271119	-0.011915489	-3.3756591e-05	-3.4740457e-05	-0.00010862971	-0.00017878903
918	-0.011249441	-0.011920016	-3.3779917e-05	-3.4896938e-05	-0.00010908733	-0.00017919412	-0.011243523	-0.011917836	-3.1990105e-05	-3.2637126e-05	-0.00010890206	-0.00017904181	-0.011247536	-0.011920504	-3.484425e-05	-3.385746e-05	-0.00010982375	-0.00017661353	-0.011249556	-0.011919823	-3.3695013e-05	-3.4979768e-05	-0.00010884946	-0.00017911863	-0.011249437	-0.011920168	-3.375742e-05	-3.4755467e-05	-0.0001088519	-0.00017910267
922.5	-0.011227635	-0.011924661	-3.378001e-05	-3.4907617e-05	-0.00010930642	-0.00017950229	-0.011221704	-0.011922489	-3.2029939e-05	-3.2632919e-05	-0.00010913588	-0.00017934449	-0.011225872	-0.011925131	-3.4817536e-05	-3.3915487e-05	-0.00011000795	-0.00017693846	-0.011227749	-0.011924464	-3.3695398e-05	-3.4992413e-05	-0.00010906756	-0.000179428	-0.011227632	-0.011924818	-3.3758186e-05	-3.4770427e-05	-0.00010907324	-0.00017941456
927	-0.011205708	-0.011929276	-3.3780033e-05	-3.4918232e-05	-0.00010952454	-0.0001798087	-0.011199766	-0.011927113	-3.2069202e-05	-3.2629557e-05	-0.00010936854	-0.00017964554	-0.011204086	-0.011929729	-3.4790462e-05	-3.3972901e-05	-0.00011019162	-0.00017726171	-0.01120582	-0.011929075	-3.3695746e-05	-3.5004914e-05	-0.00010928484	-0.00017973567	-0.011205707	-0.011929438	-3.3758891e-05	-3.4785336e-05	-0.00010929372	-0.00017972473
931.5	-0.011183662	-0.011933862	-3.3779989e-05	-3.4928783e-05	-0.00010974171	-0.00018011337	-0.011177712	-0.011931708	-3.2107892e-05	-3.2627016e-05	-0.00010960006	-0.00017994497	-0.011182181	-0.011934298	-3.4763045e-05	-3.4029703e-05	-0.00011037478	-0.00017758328	-0.011183773	-0.011933658	-3.369606e-05	-3.5017273e-05	-0.0001095013	-0.00018004166	-0.011183663	-0.01193403	-3.3759538e-05	-3.4800192e-05	-0.00010951334	-0.00018003317
936	-0.0111615	-0.011938421	-3.3779881e-05	-3.4939274e-05	-0.00010995792	-0.00018041631	-0.011155543	-0.011936274	-3.214601e-05	-3.2625271e-05	-0.00010983043	-0.00018024279	-0.011160158	-0.011938837	-3.47353e-05	-3.4085898e-05	-0.00011055741	-0.00017790318	-0.011161609	-0.011938213	-3.3696341e-05	-3.5029491e-05	-0.00010971695	-0.00018034598	-0.011161502	-0.011938592	-3.3760129e-05	-3.4814996e-05	-0.00010973211	-0.0001803399
940.5	-0.011139223	-0.011942951	-3.3779709e-05	-3.4949704e-05	-0.00011017319	-0.00018071754	-0.011133261	-0.011940813	-3.2183557e-05	-3.2624296e-05	-0.00011005966	-0.00018053901	-0.01113802	-0.011943348	-3.4707245e-05	-3.4141487e-05	-0.00011073953	-0.00017822142	-0.01113933	-0.01194274	-3.3696591e-05	-3.5041571e-05	-0.00010993179	-0.00018064864	-0.011139227	-0.011943127	-3.3760665e-05	-3.4829744e-05	-0.00010995004	-0.00018064494
945	-0.011116834	-0.011947453	-3.3779476e-05	-3.4960077e-05	-0.00011038752	-0.00018101706	-0.011110868	-0.011945323	-3.2220532e-05	-3.2624068e-05	-0.00011028776	-0.00018083365	-0.011115767	-0.011947831	-3.4678894e-05	-3.4196473e-05	-0.00011092113	-0.000178538	-0.011116939	-0.011947239	-3.3696811e-05	-3.5053513e-05	-0.00011014581	-0.00018094965	-0.011116839	-0.011947634	-3.376115e-05	-3.4844437e-05	-0.00011016711	-0.00018094828
949.5	-0.011094334	-0.011951929	-3.3779185e-05	-3.4970393e-05	-0.00011060091	-0.0001813149	-0.011088365	-0.011949806	-3.2256938e-05	-3.2624565e-05	-0.00011051473	-0.00018112671	-0.011093403	-0.011952286	-3.4650264e-05	-3.425086e-05	-0.00011110222	-0.00017885294	-0.011094437	-0.011951711	-3.3697004e-05	-3.506532e-05	-0.00011035904	-0.00018124902	-0.01109434	-0.011952114	-3.3761583e-05	-3.4859074e-05	-0.00011038334	-0.00018124995
954	-0.011071725	-0.011956377	-3.3778838e-05	-3.4980655e-05	-0.00011081337	-0.00018161106	-0.011065756	-0.011954262	-3.2292776e-05	-3.2625763e-05	-0.00011074059	-0.00018141821	-0.011070929	-0.011956713	-3.462137e-05	-3.430465e-05	-0.00011128281	-0.00017916625	-0.011071826	-0.011956157	-3.369717e-05	-3.5076994e-05	-0.00011057145	-0.00018154677	-0.011071733	-0.011956566	-3.3761969e-05	-3.4873652e-05	-0.00011059873	-0.00018154994
958.5	-0.011049009	-0.011960799	-3.3778436e-05	-3.4990862e-05	-0.00011102491	-0.00018190556	-0.011043041	-0.011958691	-3.2328048e-05	-3.2627641e-05	-0.00011096532	-0.00018170816	-0.011048347	-0.011961113	-3.4592227e-05	-3.4357848e-05	-0.00011146288	-0.00017947794	-0.011049109	-0.011960576	-3.3697311e-05	-3.5088536e-05	-0.00011078307	-0.0001818429	-0.011049019	-0.011960992	-3.3762308e-05	-3.4888172e-05	-0.00011081328	-0.00018184828
963	-0.011026188	-0.011965194	-3.3777982e-05	-3.5001018e-05	-0.00011123552	-0.0001821984	-0.011020223	-0.011963094	-3.2362757e-05	-3.2630177e-05	-0.00011118895	-0.00018199657	-0.011025659	-0.011965487	-3.456285e-05	-3.4410457e-05	-0.00011164246	-0.000179788	-0.011026286	-0.011964969	-3.3697429e-05	-3.5099948e-05	-0.0001109939	-0.00018213743	-0.011026199	-0.011965392	-3.3762603e-05	-3.4902632e-05	-0.00011102699	-0.00018214498
967.5	-0.011003264	-0.011969564	-3.3777477e-05	-3.5011122e-05	-0.00011144523	-0.00018248961	-0.010997303	-0.011967471	-3.2396904e-05	-3.263335e-05	-0.00011141148	-0.00018228345	-0.011002866	-0.011969834	-3.4533253e-05	-3.4462481e-05	-0.00011182153	-0.00018009646	-0.01100336	-0.011969336	-3.3697525e-05	-3.5111232e-05	-0.00011120393	-0.00018243037	-0.011003277	-0.011969765	-3.3762855e-05	-3.4917032e-05	-0.00011123986	-0.00018244003
972	-0.010980238	-0.011973908	-3.3776924e-05	-3.5021177e-05	-0.00011165402	-0.00018277919	-0.010974283	-0.011971822	-3.2430492e-05	-3.263714e-05	-0.0001116329	-0.0001825688	-0.010979971	-0.011974155	-3.4503451e-05	-3.4513924e-05	-0.0001120001	-0.00018040333	-0.010980332	-0.011973677	-3.36976e-05	-3.512239e-05	-0.00011141316	-0.00018272172	-0.010980252	-0.011974113	-3.3763066e-05	-3.493137e-05	-0.0001114519	-0.00018273346
976.5	-0.010957113	-0.011978227	-3.3776325e-05	-3.5031184e-05	-0.00011186191	-0.00018306716	-0.010951164	-0.011976148	-3.2463525e-05	-3.2641527e-05	-0.00011185324	-0.00018285265	-0.010956974	-0.011978451	-3.4473458e-05	-3.4564789e-05	-0.00011217818	-0.0001807086	-0.010957205	-0.011977994	-3.3697656e-05	-3.5133424e-05	-0.00011162161	-0.00018301151	-0.010957128	-0.011978436	-3.3763239e-05	-3.4945646e-05	-0.00011166311	-0.00018302527
981	-0.010933889	-0.011982521	-3.3775681e-05	-3.5041143e-05	-0.0001120689	-0.00018335353	-0.010927949	-0.011980449	-3.2496006e-05	-3.2646492e-05	-0.00011207248	-0.000183135	-0.010933878	-0.011982721	-3.4443288e-05	-3.4615082e-05	-0.00011235576	-0.0001810123	-0.010933979	-0.011982285	-3.3697694e-05	-3.5144336e-05	-0.00011182927	-0.00018329973	-0.010933906	-0.011982733	-3.3763374e-05	-3.4959858e-05	-0.00011187349	-0.00018331548
985.5	-0.010910569	-0.01198679	-3.3774994e-05	-3.5051057e-05	-0.000112275	-0.00018363831	-0.010904638	-0.011984725	-3.2527939e-05	-3.2652015e-05	-0.00011229065	-0.00018341586	-0.010910685	-0.011986966	-3.4412955e-05	-3.4664807e-05	-0.00011253285	-0.00018131442	-0.010910657	-0.011986553	-3.3697716e-05	-3.5155127e-05	-0.00011203615	-0.0001835864	-0.010910588	-0.011987006	-3.3763474e-05	-3.4974007e-05	-0.00011208304	-0.00018360409
990	-0.010887154	-0.011991035	-3.3774267e-05	-3.5060926e-05	-0.00011248021	-0.00018392151	-0.010881234	-0.011988977	-3.2559326e-05	-3.2658079e-05	-0.00011250774	-0.00018369525	-0.010887395	-0.011991187	-3.4382472e-05	-3.4713967e-05	-0.00011270944	-0.00018161498	-0.010887241	-0.011990795	-3.3697722e-05	-3.51658e-05	-0.00011224225	-0.00018387153	-0.010887174	-0.011991255	-3.376354e-05	-3.4988091e-05	-0.00011229176	-0.00018389111
994.5	-0.010863646	-0.011995256	-3.3773502e-05	-3.5070751e-05	-0.00011268453	-0.00018420314	-0.010857738	-0.011993204	-3.2590173e-05	-3.2664665e-05	-0.00011272377	-0.00018397316	-0.010864011	-0.011995383	-3.4351852e-05	-3.4762568e-05	-0.00011288555	-0.00018191398	-0.010863731	-0.011995015	-3.3697714e-05	-3.5176356e-05	-0.00011244757	-0.00018415513	-0.010863668	-0.011995479	-3.3763574e-05	-3.5002109e-05	-0.00011249967	-0.00018417655
999	-0.010840047	-0.011999453	-3.3772699e-05	-3.5080535e-05	-0.00011288797	-0.00018448321	-0.010834151	-0.011997408	-3.2620483e-05	-3.2671757e-05	-0.00011293873	-0.00018424962	-0.010840534	-0.011999555	-3.4321109e-05	-3.4810615e-05	-0.00011306116	-0.00018221144	-0.010840129	-0.01199921	-3.3697694e-05	-3.5186798e-05	-0.00011265211	-0.00018443721	-0.01084007	-0.011999679	-3.3763577e-05	-3.5016061e-05	-0.00011270675	-0.00018446042
1003.5	-0.010816357	-0.012003627	-3.3771862e-05	-3.5090276e-05	-0.00011309054	-0.00018476175	-0.010810476	-0.012001588	-3.2650262e-05	-3.2679337e-05	-0.00011315263	-0.00018452463	-0.010816966	-0.012003703	-3.4290255e-05	-3.4858112e-05	-0.00011323629	-0.00018250736	-0.010816438	-0.012003382	-3.3697662e-05	-3.5197128e-05	-0.00011285588	-0.00018471778	-0.010816382	-0.012003856	-3.3763552e-05	-3.5029947e-05	-0.00011291301	-0.00018474274
1008	-0.010792579	-0.012007778	-3.3770991e-05	-3.5099978e-05	-0.00011329224	-0.00018503875	-0.010786713	-0.012005745	-3.2679512e-05	-3.2687389e-05	-0.00011336548	-0.00018479821	-0.010793308	-0.012007828	-3.4259302e-05	-3.4905064e-05	-0.00011341093	-0.00018280176	-0.010792658	-0.012007531	-3.3697619e-05	-3.5207347e-05	-0.00011305888	-0.00018499684	-0.010792605	-0.012008009	-3.37635e-05	-3.5043766e-05	-0.00011311845	-0.00018502351
1012.5	-0.010768714	-0.012011906	-3.3770089e-05	-3.510964e-05	-0.00011349308	-0.00018531423	-0.010762864	-0.012009878	-3.270824e-05	-3.2695896e-05	-0.00011357728	-0.00018507035	-0.010769561	-0.01201193	-3.4228264e-05	-3.4951475e-05	-0.00011358509	-0.00018309463	-0.010768791	-0.012011657	-3.3697568e-05	-3.5217458e-05	-0.00011326111	-0.00018527442	-0.010768741	-0.012012139	-3.3763422e-05	-3.5057516e-05	-0.00011332308	-0.00018530274
1017	-0.010744764	-0.012016011	-3.3769158e-05	-3.5119264e-05	-0.00011369305	-0.0001855882	-0.010738931	-0.01201399	-3.273645e-05	-3.2704844e-05	-0.00011378805	-0.00018534108	-0.010745728	-0.012016008	-3.4197151e-05	-3.4997352e-05	-0.00011375876	-0.00018338599	-0.010744839	-0.012015761	-3.3697508e-05	-3.5227462e-05	-0.00011346257	-0.00018555051	-0.010744792	-0.012016247	-3.3763321e-05	-3.5071199e-05	-0.00011352689	-0.00018558044
1021.5	-0.01072073	-0.012020093	-3.3768199e-05	-3.5128851e-05	-0.00011389217	-0.00018586067	-0.010714915	-0.012018078	-3.2764147e-05	-3.2714216e-05	-0.00011399778	-0.0001856104	-0.010721809	-0.012020065	-3.4165977e-05	-3.5042699e-05	-0.00011393196	-0.00018367585	-0.010720802	-0.012019842	-3.3697442e-05	-3.5237361e-05	-0.00011366326	-0.00018582512	-0.010720759	-0.012020332	-3.3763198e-05	-3.5084812e-05	-0.00011372989	-0.00018585662
1026	-0.010696613	-0.012024154	-3.3767215e-05	-3.5138402e-05	-0.00011409044	-0.00018613165	-0.010690817	-0.012022144	-3.2791337e-05	-3.2723998e-05	-0.00011420648	-0.00018587832	-0.010697806	-0.012024098	-3.4134751e-05	-3.508752e-05	-0.00011410467	-0.00018396421	-0.010696683	-0.012023901	-3.3697371e-05	-3.5247158e-05	-0.00011386319	-0.00018609828	-0.010696644	-0.012024395	-3.3763054e-05	-3.5098356e-05	-0.00011393208	-0.0001861313
1030.5	-0.010672414	-0.012028192	-3.3766206e-05	-3.5147917e-05	-0.00011428786	-0.00018640116	-0.010666639	-0.012026189	-3.2818024e-05	-3.2734177e-05	-0.00011441416	-0.00018614485	-0.010673721	-0.01202811	-3.4103487e-05	-3.5131822e-05	-0.0001142769	-0.00018425108	-0.010672483	-0.012027938	-3.3697295e-05	-3.5256855e-05	-0.00011406236	-0.00018636998	-0.010672447	-0.012028436	-3.3762891e-05	-3.5111831e-05	-0.00011413347	-0.00018640447
1035	-0.010648136	-0.012032209	-3.3765176e-05	-3.5157397e-05	-0.00011448444	-0.00018666919	-0.010642381	-0.012030211	-3.2844214e-05	-3.2744736e-05	-0.00011462082	-0.00018640999	-0.010649554	-0.0120321	-3.4072194e-05	-3.5175609e-05	-0.00011444865	-0.00018453648	-0.010648203	-0.012031954	-3.3697216e-05	-3.5266453e-05	-0.00011426077	-0.00018664023	-0.01064817	-0.012032455	-3.376271e-05	-3.5125235e-05	-0.00011433404	-0.00018667614
1039.5	-0.01062378	-0.012036204	-3.3764125e-05	-3.5166844e-05	-0.00011468018	-0.00018693577	-0.010618046	-0.012034213	-3.2869914e-05	-3.2755664e-05	-0.00011482647	-0.00018667377	-0.010625308	-0.012036068	-3.4040884e-05	-3.5218887e-05	-0.00011461992	-0.0001848204	-0.010623844	-0.012035948	-3.3697135e-05	-3.5275955e-05	-0.00011445843	-0.00018690905	-0.010623815	-0.012036452	-3.3762514e-05	-3.5138569e-05	-0.00011453381	-0.00018694634
1044	-0.010599346	-0.012040179	-3.3763056e-05	-3.5176258e-05	-0.00011487509	-0.00018720091	-0.010593635	-0.012038192	-3.2895128e-05	-3.2766947e-05	-0.00011503111	-0.00018693618	-0.010600983	-0.012040015	-3.4009568e-05	-3.5261661e-05	-0.00011479071	-0.00018510286	-0.010599409	-0.012039922	-3.3697053e-05	-3.5285362e-05	-0.00011465532	-0.00018717644	-0.010599382	-0.012040428	-3.3762304e-05	-3.5151832e-05	-0.00011473278	-0.00018721506
1048.5	-0.010574837	-0.012044132	-3.376197e-05	-3.5185639e-05	-0.00011506917	-0.00018746461	-0.010569149	-0.012042151	-3.2919863e-05	-3.2778571e-05	-0.00011523476	-0.00018719724	-0.010576581	-0.012043941	-3.3978256e-05	-3.5303936e-05	-0.00011496103	-0.00018538387	-0.010574897	-0.012043874	-3.3696971e-05	-3.5294677e-05	-0.00011485147	-0.00018744241	-0.010574874	-0.012044383	-3.3762081e-05	-3.5165024e-05	-0.00011493095	-0.00018748232
1053	-0.010550253	-0.012048064	-3.3760869e-05	-3.519499e-05	-0.00011526243	-0.00018772688	-0.010544588	-0.012046089	-3.2944125e-05	-3.2790525e-05	-0.00011543741	-0.00018745696	-0.010552102	-0.012047845	-3.3946959e-05	-3.5345717e-05	-0.00011513087	-0.00018566343	-0.010550311	-0.012047806	-3.3696891e-05	-3.5303901e-05	-0.00011504686	-0.00018770697	-0.010550291	-0.012048317	-3.3761847e-05	-3.5178145e-05	-0.00011512832	-0.00018774813
1057.5	-0.010525596	-0.012051976	-3.3759755e-05	-3.520431e-05	-0.00011545486	-0.00018798774	-0.010519956	-0.012050007	-3.2967919e-05	-3.2802796e-05	-0.00011563907	-0.00018771534	-0.010527549	-0.01205173	-3.3915686e-05	-3.538701e-05	-0.00011530024	-0.00018594155	-0.010525652	-0.012051717	-3.3696814e-05	-3.5313036e-05	-0.0001152415	-0.00018797013	-0.010525635	-0.01205223	-3.3761603e-05	-3.5191194e-05	-0.00011532489	-0.00018801248
1062	-0.010500867	-0.012055868	-3.375863e-05	-3.5213601e-05	-0.00011564648	-0.00018824719	-0.010495251	-0.012053904	-3.2991251e-05	-3.2815372e-05	-0.00011583974	-0.00018797239	-0.010502923	-0.012055594	-3.3884447e-05	-3.542782e-05	-0.00011546913	-0.00018621824	-0.010500921	-0.012055608	-3.3696741e-05	-3.5322085e-05	-0.0001154354	-0.0001882319	-0.010500907	-0.012056123	-3.3761351e-05	-3.5204172e-05	-0.00011552067	-0.0001882754
1066.5	-0.010476066	-0.012059739	-3.3757495e-05	-3.5222862e-05	-0.00011583729	-0.00018850525	-0.010470477	-0.01205778	-3.3014129e-05	-3.2828243e-05	-0.00011603944	-0.00018822812	-0.010478224	-0.012059437	-3.3853253e-05	-3.5468153e-05	-0.00011563755	-0.00018649351	-0.010476119	-0.012059479	-3.3696673e-05	-3.533105e-05	-0.00011562855	-0.00018849228	-0.010476108	-0.012059996	-3.3761093e-05	-3.5217078e-05	-0.00011571566	-0.0001885369
1071	-0.010451197	-0.01206359	-3.3756353e-05	-3.5232096e-05	-0.00011602729	-0.00018876192	-0.010445634	-0.012061637	-3.3036558e-05	-3.2841395e-05	-0.00011623817	-0.00018848255	-0.010453454	-0.012063261	-3.3822112e-05	-3.5508013e-05	-0.00011580549	-0.00018676736	-0.010451247	-0.01206333	-3.3696611e-05	-3.5339932e-05	-0.00011582095	-0.00018875128	-0.010451239	-0.012063849	-3.376083e-05	-3.5229912e-05	-0.00011590985	-0.00018879697
1075.5	-0.010426259	-0.012067422	-3.3755205e-05	-3.5241301e-05	-0.00011621649	-0.00018901722	-0.010420722	-0.012065474	-3.3058545e-05	-3.285482e-05	-0.00011643593	-0.00018873567	-0.010428614	-0.012067065	-3.3791034e-05	-3.5547407e-05	-0.00011597297	-0.0001870398	-0.010426307	-0.012067161	-3.3696556e-05	-3.5348733e-05	-0.00011601262	-0.00018900892	-0.010426302	-0.012067681	-3.3760563e-05	-3.5242673e-05	-0.00011610325	-0.00018905563
1080	-0.010401253	-0.012071234	-3.3754053e-05	-3.525048e-05	-0.00011640489	-0.00018927115	-0.010395744	-0.012069292	-3.3080095e-05	-3.2868505e-05	-0.00011663273	-0.0001889875	-0.010403705	-0.012070849	-3.3760028e-05	-3.5586339e-05	-0.00011613997	-0.00018731085	-0.010401299	-0.012070973	-3.369651e-05	-3.5357456e-05	-0.00011620354	-0.0001892652	-0.010401297	-0.012071495	-3.3760295e-05	-3.5255363e-05	-0.00011629587	-0.00018931289
1084.5	-0.010376182	-0.012075027	-3.3752899e-05	-3.5259633e-05	-0.0001165925	-0.00018952372	-0.010370701	-0.01207309	-3.3101217e-05	-3.2882442e-05	-0.00011682858	-0.00018923804	-0.010378729	-0.012074615	-3.3729102e-05	-3.5624815e-05	-0.0001163065	-0.0001875805	-0.010376225	-0.012074766	-3.3696474e-05	-3.5366101e-05	-0.00011639372	-0.00018952013	-0.010376227	-0.012075288	-3.3760026e-05	-3.5267981e-05	-0.0001164877	-0.00018956876
1089	-0.010351045	-0.012078801	-3.3751745e-05	-3.526876e-05	-0.00011677931	-0.00018977495	-0.010345592	-0.012076869	-3.3121915e-05	-3.2896619e-05	-0.00011702347	-0.00018948731	-0.010353686	-0.012078361	-3.3698267e-05	-3.566284e-05	-0.00011647255	-0.00018784877	-0.010351087	-0.012078539	-3.369645e-05	-3.5374672e-05	-0.00011658317	-0.00018977372	-0.010351091	-0.012079063	-3.3759759e-05	-3.5280526e-05	-0.00011667874	-0.00018982325
1093.5	-0.010325844	-0.012082556	-3.3750592e-05	-3.5277862e-05	-0.00011696534	-0.00019002484	-0.010320421	-0.012080629	-3.3142198e-05	-3.2911028e-05	-0.00011721742	-0.00018973531	-0.010328578	-0.012082088	-3.3667529e-05	-3.5700419e-05	-0.00011663814	-0.00018811566	-0.010325884	-0.012082294	-3.3696437e-05	-3.538317e-05	-0.00011677188	-0.00019002597	-0.010325891	-0.012082818	-3.3759495e-05	-3.5292999e-05	-0.00011686901	-0.00019007636
1098	-0.010300581	-0.012086292	-3.3749442e-05	-3.5286939e-05	-0.00011715058	-0.0001902734	-0.010295186	-0.01208437	-3.3162071e-05	-3.2925658e-05	-0.00011741043	-0.00018998205	-0.010303405	-0.012085796	-3.3636898e-05	-3.5737559e-05	-0.00011680326	-0.00018838118	-0.010300619	-0.01208603	-3.3696439e-05	-3.5391597e-05	-0.00011695986	-0.00019027689	-0.010300629	-0.012086555	-3.3759236e-05	-3.53054e-05	-0.00011705849	-0.0001903281
1102.5	-0.010275256	-0.012090009	-3.3748298e-05	-3.5295993e-05	-0.00011733504	-0.00019052064	-0.010269891	-0.012088093	-3.3181541e-05	-3.2940501e-05	-0.00011760251	-0.00019022754	-0.010278169	-0.012089486	-3.3606381e-05	-3.5774263e-05	-0.0001169679	-0.00018864535	-0.010275291	-0.012089747	-3.3696455e-05	-3.5399955e-05	-0.00011714711	-0.0001905265	-0.010275304	-0.012090273	-3.3758983e-05	-3.531773e-05	-0.0001172472	-0.00019057848
1107	-0.01024987	-0.012093708	-3.3747161e-05	-3.5305024e-05	-0.00011751873	-0.00019076657	-0.010244535	-0.012091797	-3.3200615e-05	-3.2955547e-05	-0.00011779366	-0.00019047178	-0.010252871	-0.012093157	-3.3575987e-05	-3.5810538e-05	-0.00011713208	-0.00018890815	-0.010249903	-0.012093446	-3.3696488e-05	-3.5408245e-05	-0.00011733363	-0.00019077479	-0.010249919	-0.012093972	-3.3758737e-05	-3.5329987e-05	-0.00011743513	-0.00019082752
1111.5	-0.010224424	-0.012097389	-3.3746033e-05	-3.5314032e-05	-0.00011770165	-0.0001910112	-0.01021912	-0.012095483	-3.3219301e-05	-3.2970789e-05	-0.00011798389	-0.00019071479	-0.010227512	-0.01209681	-3.3545724e-05	-3.5846388e-05	-0.00011729579	-0.00018916961	-0.010224456	-0.012097127	-3.3696538e-05	-3.541647e-05	-0.00011751942	-0.00019102178	-0.010224474	-0.012097653	-3.3758501e-05	-3.5342172e-05	-0.00011762229	-0.00019107521
1116	-0.01019892	-0.012101052	-3.3744915e-05	-3.5323018e-05	-0.00011788381	-0.00019125453	-0.010193646	-0.01209915	-3.3237603e-05	-3.2986218e-05	-0.0001181732	-0.00019095657	-0.010202092	-0.012100445	-3.3515598e-05	-3.5881819e-05	-0.00011745903	-0.00018942974	-0.010198949	-0.01210079	-3.3696607e-05	-3.5424631e-05	-0.00011770448	-0.00019126748	-0.01019897	-0.012101315	-3.3758276e-05	-3.5354286e-05	-0.00011780867	-0.00019132157
1120.5	-0.010173358	-0.012104696	-3.3743811e-05	-3.5331982e-05	-0.0001180652	-0.00019149659	-0.010168115	-0.0121028	-3.3255531e-05	-3.3001825e-05	-0.0001183616	-0.00019119713	-0.010176613	-0.012104063	-3.3485618e-05	-3.5916837e-05	-0.00011762181	-0.00018968853	-0.010173385	-0.012104435	-3.3696696e-05	-3.5432731e-05	-0.00011788882	-0.00019151189	-0.010173409	-0.01210496	-3.3758063e-05	-3.5366329e-05	-0.00011799428	-0.0001915666
1125	-0.010147739	-0.012108323	-3.3742721e-05	-3.5340925e-05	-0.00011824583	-0.00019173736	-0.010142527	-0.012106432	-3.327309e-05	-3.3017604e-05	-0.00011854909	-0.00019143647	-0.010151076	-0.012107663	-3.3455791e-05	-3.5951445e-05	-0.00011778411	-0.00018994599	-0.010147764	-0.012108062	-3.3696807e-05	-3.544077e-05	-0.00011807244	-0.00019175502	-0.01014779	-0.012108587	-3.3757865e-05	-3.53783e-05	-0.00011817913	-0.00019181032
1129.5	-0.010122064	-0.012111932	-3.3741648e-05	-3.5349848e-05	-0.0001184257	-0.00019197688	-0.010116884	-0.012110046	-3.3290287e-05	-3.3033545e-05	-0.00011873568	-0.00019167461	-0.010125482	-0.012111245	-3.3426124e-05	-3.598565e-05	-0.00011794595	-0.00019020214	-0.010122087	-0.012111672	-3.3696941e-05	-3.5448751e-05	-0.00011825534	-0.00019199687	-0.010122116	-0.012112196	-3.3757683e-05	-3.53902e-05	-0.00011836321	-0.00019205273
1134	-0.010096334	-0.012115524	-3.3740593e-05	-3.535875e-05	-0.00011860482	-0.00019221513	-0.010091187	-0.012113643	-3.3307129e-05	-3.3049642e-05	-0.00011892138	-0.00019191155	-0.010099832	-0.01211481	-3.3396624e-05	-3.6019456e-05	-0.00011810732	-0.00019045699	-0.010096356	-0.012115264	-3.3697099e-05	-3.5456676e-05	-0.00011843751	-0.00019223746	-0.010096387	-0.012115788	-3.3757519e-05	-3.540203e-05	-0.00011854653	-0.00019229385
1138.5	-0.010070551	-0.012119099	-3.3739559e-05	-3.5367633e-05	-0.0001187832	-0.00019245214	-0.010065435	-0.012117223	-3.3323624e-05	-3.3065888e-05	-0.00011910619	-0.0001921473	-0.010074126	-0.012118358	-3.3367298e-05	-3.6052869e-05	-0.00011826823	-0.00019071052	-0.01007057	-0.012118839	-3.3697283e-05	-3.5464545e-05	-0.00011861897	-0.0001924768	-0.010070604	-0.012119362	-3.3757374e-05	-3.5413789e-05	-0.00011872908	-0.00019253367
1143	-0.010044714	-0.012122656	-3.3738547e-05	-3.5376496e-05	-0.00011896083	-0.0001926879	-0.010039631	-0.012120785	-3.3339778e-05	-3.3082275e-05	-0.00011929011	-0.00019238187	-0.010048365	-0.012121889	-3.3338152e-05	-3.6085893e-05	-0.00011842867	-0.00019096277	-0.010044732	-0.012122397	-3.3697495e-05	-3.5472362e-05	-0.00011879972	-0.00019271488	-0.010044768	-0.012122919	-3.375725e-05	-3.5425477e-05	-0.00011891088	-0.0001927722
1147.5	-0.010018826	-0.012126197	-3.373756e-05	-3.5385341e-05	-0.00011913772	-0.00019292244	-0.010013775	-0.012124331	-3.3355598e-05	-3.3098797e-05	-0.00011947314	-0.00019261526	-0.010022551	-0.012125403	-3.3309194e-05	-3.6118534e-05	-0.00011858864	-0.00019121372	-0.010018841	-0.012125938	-3.3697735e-05	-3.5480127e-05	-0.00011897975	-0.00019295172	-0.01001888	-0.012126459	-3.3757149e-05	-3.5437096e-05	-0.00011909191	-0.00019300946
1152	-0.0099928856	-0.01212972	-3.3736599e-05	-3.5394168e-05	-0.00011931387	-0.00019315575	-0.0099878677	-0.01212786	-3.3371092e-05	-3.3115447e-05	-0.00011965531	-0.00019284748	-0.0099966842	-0.0121289	-3.3280428e-05	-3.6150797e-05	-0.00011874815	-0.0001914634	-0.009992899	-0.012129463	-3.3698005e-05	-3.5487843e-05	-0.00011915907	-0.00019318732	-0.0099929402	-0.012129982	-3.3757072e-05	-3.5448645e-05	-0.00011927219	-0.00019324546
1156.5	-0.0099668952	-0.012133227	-3.3735667e-05	-3.5402976e-05	-0.00011948929	-0.00019338784	-0.0099619102	-0.012131372	-3.3386265e-05	-3.313222e-05	-0.0001198366	-0.00019307855	-0.0099707655	-0.012132381	-3.3251863e-05	-3.6182686e-05	-0.00011890719	-0.0001917118	-0.0099669066	-0.01213297	-3.3698307e-05	-3.5495511e-05	-0.00011933767	-0.0001934217	-0.0099669502	-0.012133488	-3.3757022e-05	-3.5460125e-05	-0.00011945172	-0.00019348019
1161	-0.0099408553	-0.012136718	-3.3734765e-05	-3.5411768e-05	-0.00011966398	-0.00019361873	-0.0099359034	-0.012134867	-3.3401126e-05	-3.3149108e-05	-0.00012001704	-0.00019330846	-0.0099447959	-0.012135845	-3.3223504e-05	-3.6214206e-05	-0.00011906577	-0.00019195894	-0.0099408648	-0.012136461	-3.3698642e-05	-3.5503132e-05	-0.00011951557	-0.00019365486	-0.0099409106	-0.012136977	-3.3757e-05	-3.5471536e-05	-0.0001196305	-0.00019371368
1165.5	-0.0099147667	-0.012140192	-3.3733895e-05	-3.5420542e-05	-0.00011983794	-0.00019384842	-0.0099098479	-0.012138346	-3.3415682e-05	-3.3166106e-05	-0.00012019661	-0.00019353722	-0.0099187762	-0.012139294	-3.3195357e-05	-3.6245363e-05	-0.00011922388	-0.00019220482	-0.0099147742	-0.012139936	-3.3699013e-05	-3.5510708e-05	-0.00011969277	-0.0001938868	-0.0099148223	-0.01214045	-3.3757008e-05	-3.5482878e-05	-0.00011980853	-0.00019394592
1170	-0.0098886302	-0.012143649	-3.3733061e-05	-3.5429299e-05	-0.00012001118	-0.00019407691	-0.0098837447	-0.012141809	-3.3429938e-05	-3.3183208e-05	-0.00012037532	-0.00019376484	-0.0098927071	-0.012142726	-3.3167427e-05	-3.6276161e-05	-0.00011938153	-0.00019244944	-0.0098886357	-0.012143395	-3.3699419e-05	-3.5518241e-05	-0.00011986925	-0.00019411754	-0.009888686	-0.012143907	-3.3757047e-05	-3.5494153e-05	-0.00011998581	-0.00019417692
1174.5	-0.0098624466	-0.012147091	-3.3732263e-05	-3.543804e-05	-0.0001201837	-0.00019430423	-0.0098575945	-0.012145255	-3.3443903e-05	-3.3200408e-05	-0.00012055319	-0.00019399133	-0.0098665896	-0.012146142	-3.3139721e-05	-3.6306604e-05	-0.00011953872	-0.00019269282	-0.0098624502	-0.012146837	-3.3699864e-05	-3.5525733e-05	-0.00012004504	-0.00019434708	-0.0098625026	-0.012147348	-3.3757121e-05	-3.5505359e-05	-0.00012016234	-0.0001944067
1179	-0.0098362167	-0.012150516	-3.3731504e-05	-3.5446765e-05	-0.00012035551	-0.00019453037	-0.0098313981	-0.012148686	-3.3457583e-05	-3.3217702e-05	-0.00012073021	-0.00019421669	-0.0098404243	-0.012149543	-3.3112244e-05	-3.6336698e-05	-0.00011969544	-0.00019293496	-0.0098362184	-0.012150263	-3.3700349e-05	-3.5533184e-05	-0.00012022012	-0.00019457542	-0.0098362729	-0.012150772	-3.375723e-05	-3.5516498e-05	-0.00012033814	-0.00019463525
1183.5	-0.0098099413	-0.012153926	-3.3730786e-05	-3.5455475e-05	-0.0001205266	-0.00019475534	-0.0098051562	-0.012152101	-3.3470986e-05	-3.3235083e-05	-0.0001209064	-0.00019444093	-0.0098142122	-0.012152927	-3.3085002e-05	-3.6366447e-05	-0.0001198517	-0.00019317587	-0.0098099411	-0.012153674	-3.3700875e-05	-3.5540597e-05	-0.0001203945	-0.00019480258	-0.0098099977	-0.01215418	-3.3757376e-05	-3.5527571e-05	-0.00012051319	-0.0001948626
1188	-0.0097836212	-0.01215732	-3.3730111e-05	-3.5464169e-05	-0.00012069698	-0.00019497915	-0.0097788697	-0.0121555	-3.3484117e-05	-3.3252547e-05	-0.00012108175	-0.00019466406	-0.0097879539	-0.012156297	-3.3057999e-05	-3.6395856e-05	-0.00012000749	-0.00019341556	-0.009783619	-0.012157069	-3.3701444e-05	-3.5547973e-05	-0.00012056819	-0.00019502856	-0.0097836777	-0.012157573	-3.3757562e-05	-3.5538576e-05	-0.0001206875	-0.00019508874
1192.5	-0.0097572571	-0.012160698	-3.3729481e-05	-3.5472849e-05	-0.00012086666	-0.0001952018	-0.0097525392	-0.012158883	-3.3496986e-05	-3.3270088e-05	-0.00012125627	-0.00019488609	-0.0097616503	-0.012159651	-3.3031242e-05	-3.642493e-05	-0.00012016283	-0.00019365403	-0.009757253	-0.012160448	-3.3702057e-05	-3.5555313e-05	-0.00012074118	-0.00019525337	-0.0097573136	-0.01216095	-3.3757788e-05	-3.5549516e-05	-0.00012086108	-0.00019531368
1197	-0.0097308497	-0.012164061	-3.3728898e-05	-3.5481513e-05	-0.00012103564	-0.00019542332	-0.0097261655	-0.012162251	-3.3509597e-05	-3.3287703e-05	-0.00012142996	-0.00019510702	-0.009735302	-0.01216299	-3.3004736e-05	-3.6453672e-05	-0.0001203177	-0.00019389129	-0.0097308437	-0.012163812	-3.3702718e-05	-3.5562619e-05	-0.00012091348	-0.00019547702	-0.0097309063	-0.012164311	-3.3758058e-05	-3.5560391e-05	-0.00012103393	-0.00019553744
1201.5	-0.0097043998	-0.012167409	-3.3728366e-05	-3.5490164e-05	-0.00012120392	-0.0001956437	-0.0096997493	-0.012165604	-3.3521959e-05	-3.3305386e-05	-0.00012160284	-0.00019532685	-0.0097089099	-0.012166313	-3.2978484e-05	-3.6482088e-05	-0.00012047211	-0.00019412735	-0.009704392	-0.012167161	-3.3703427e-05	-3.5569893e-05	-0.00012108508	-0.0001956995	-0.0097044564	-0.012167657	-3.3758374e-05	-3.55712e-05	-0.00012120604	-0.00019576001
1206	-0.0096779081	-0.012170741	-3.3727885e-05	-3.5498801e-05	-0.0001213715	-0.00019586294	-0.0096732913	-0.012168941	-3.3534078e-05	-3.3323133e-05	-0.0001217749	-0.0001955456	-0.0096824746	-0.012169622	-3.2952494e-05	-3.6510182e-05	-0.00012062605	-0.00019436221	-0.0096778984	-0.012170494	-3.3704186e-05	-3.5577135e-05	-0.000121256	-0.00019592084	-0.0096779647	-0.012170988	-3.3758736e-05	-3.5581945e-05	-0.00012137742	-0.00019598141
1210.5	-0.0096513753	-0.012174058	-3.3727458e-05	-3.5507423e-05	-0.00012153839	-0.00019608107	-0.0096467922	-0.012172263	-3.3545962e-05	-3.334094e-05	-0.00012194615	-0.00019576327	-0.0096559968	-0.012172916	-3.2926768e-05	-3.6537958e-05	-0.00012077954	-0.00019459588	-0.0096513638	-0.012173812	-3.3704997e-05	-3.5584347e-05	-0.00012142622	-0.00019614103	-0.0096514319	-0.012174303	-3.3759148e-05	-3.5592626e-05	-0.00012154808	-0.00019620164
1215	-0.0096248022	-0.01217736	-3.3727088e-05	-3.5516033e-05	-0.00012170459	-0.00019629808	-0.0096202526	-0.01217557	-3.3557616e-05	-3.3358802e-05	-0.0001221166	-0.00019597987	-0.0096294774	-0.012176195	-3.2901312e-05	-3.6565421e-05	-0.00012093257	-0.00019482836	-0.0096247887	-0.012177115	-3.3705862e-05	-3.559153e-05	-0.00012159576	-0.00019636009	-0.0096248586	-0.012177603	-3.3759611e-05	-3.5603243e-05	-0.00012171802	-0.00019642071
1219.5	-0.0095981893	-0.012180647	-3.3726776e-05	-3.552463e-05	-0.00012187011	-0.00019651398	-0.0095936733	-0.012178863	-3.3569049e-05	-3.3376715e-05	-0.00012228624	-0.0001961954	-0.0096029169	-0.012179459	-3.2876131e-05	-3.6592574e-05	-0.00012108513	-0.00019505967	-0.009598174	-0.012180404	-3.3706783e-05	-3.5598687e-05	-0.00012176461	-0.00019657801	-0.0095982456	-0.012180889	-3.3760127e-05	-3.5613798e-05	-0.00012188723	-0.00019663863
1224	-0.0095715373	-0.012183919	-3.3726525e-05	-3.5533213e-05	-0.00012203495	-0.00019672878	-0.009567055	-0.01218214	-3.3580267e-05	-3.3394677e-05	-0.0001224551	-0.00019640987	-0.009576316	-0.012182709	-3.2851229e-05	-3.6619423e-05	-0.00012123724	-0.00019528981	-0.0095715203	-0.012183677	-3.3707762e-05	-3.5605817e-05	-0.00012193278	-0.00019679481	-0.0095715935	-0.012184159	-3.3760699e-05	-3.562429e-05	-0.00012205572	-0.0001968554
1228.5	-0.009544847	-0.012187177	-3.3726338e-05	-3.5541785e-05	-0.0001221991	-0.00019694249	-0.0095403982	-0.012185403	-3.3591278e-05	-3.3412681e-05	-0.00012262315	-0.00019662329	-0.0095496755	-0.012185945	-3.2826611e-05	-3.6645972e-05	-0.00012138888	-0.00019551879	-0.0095448281	-0.012186936	-3.37088e-05	-3.5612923e-05	-0.00012210028	-0.00019701049	-0.009544903	-0.012187415	-3.3761328e-05	-3.563472e-05	-0.00012222349	-0.00019707104
1233	-0.0095181189	-0.01219042	-3.3726216e-05	-3.5550343e-05	-0.00012236258	-0.00019715511	-0.0095137036	-0.012188652	-3.3602087e-05	-3.3430726e-05	-0.00012279043	-0.00019683566	-0.0095229959	-0.012189166	-3.280228e-05	-3.6672224e-05	-0.00012154007	-0.00019574661	-0.0095180983	-0.012190181	-3.3709901e-05	-3.5620005e-05	-0.00012226709	-0.00019722506	-0.0095181747	-0.012190656	-3.3762017e-05	-3.5645089e-05	-0.00012239055	-0.00019728555
1237.5	-0.0094913538	-0.012193649	-3.3726162e-05	-3.555889e-05	-0.00012252539	-0.00019736666	-0.0094869718	-0.012191886	-3.3612702e-05	-3.3448808e-05	-0.00012295692	-0.00019704699	-0.009496278	-0.012192373	-3.2778241e-05	-3.6698184e-05	-0.00012169079	-0.00019597328	-0.0094913313	-0.012193411	-3.3711065e-05	-3.5627065e-05	-0.00012243322	-0.00019743852	-0.0094914093	-0.012193883	-3.3762768e-05	-3.5655398e-05	-0.0001225569	-0.00019749893
1242	-0.0094645521	-0.012196863	-3.3726179e-05	-3.5567426e-05	-0.00012268753	-0.00019757713	-0.0094602034	-0.012195105	-3.3623129e-05	-3.3466923e-05	-0.00012312264	-0.00019725729	-0.0094695223	-0.012195566	-3.2754499e-05	-3.6723855e-05	-0.00012184106	-0.0001961988	-0.009464528	-0.012196626	-3.3712295e-05	-3.5634104e-05	-0.00012259868	-0.00019765089	-0.0094646074	-0.012197095	-3.3763584e-05	-3.5665646e-05	-0.00012272254	-0.0001977112
1246.5	-0.0094377147	-0.012200063	-3.3726269e-05	-3.5575949e-05	-0.000122849	-0.00019778653	-0.0094333992	-0.012198311	-3.3633376e-05	-3.3485068e-05	-0.00012328758	-0.00019746655	-0.0094427296	-0.012198746	-3.2731057e-05	-3.6749242e-05	-0.00012199087	-0.00019642319	-0.0094376887	-0.012199828	-3.3713593e-05	-3.5641124e-05	-0.00012276347	-0.00019786216	-0.0094377696	-0.012200293	-3.3764465e-05	-3.5675835e-05	-0.00012288746	-0.00019792235
1251	-0.009410842	-0.012203249	-3.3726434e-05	-3.5584462e-05	-0.00012300981	-0.00019799488	-0.0094065596	-0.012201502	-3.364345e-05	-3.350324e-05	-0.00012345175	-0.0001976748	-0.0094159003	-0.012201911	-3.270792e-05	-3.6774349e-05	-0.00012214022	-0.00019664645	-0.0094108143	-0.012203015	-3.3714961e-05	-3.5648124e-05	-0.00012292758	-0.00019807235	-0.0094108966	-0.012203477	-3.3765416e-05	-3.5685964e-05	-0.00012305169	-0.00019813241
1255.5	-0.0093839346	-0.012206421	-3.3726677e-05	-3.5592963e-05	-0.00012316996	-0.00019820218	-0.0093796852	-0.01220468	-3.3653356e-05	-3.3521435e-05	-0.00012361517	-0.00019788203	-0.0093890352	-0.012205063	-3.2685091e-05	-3.679918e-05	-0.00012228912	-0.00019686858	-0.0093839052	-0.012206189	-3.3716401e-05	-3.5655108e-05	-0.00012309103	-0.00019828146	-0.0093839889	-0.012206647	-3.3766437e-05	-3.5696036e-05	-0.00012321521	-0.00019834137
1260	-0.0093569932	-0.01220958	-3.3727e-05	-3.5601453e-05	-0.00012332945	-0.00019840843	-0.0093527767	-0.012207843	-3.3663103e-05	-3.3539651e-05	-0.00012377782	-0.00019808824	-0.0093621348	-0.012208201	-3.2662574e-05	-3.6823738e-05	-0.00012243756	-0.0001970896	-0.0093569621	-0.012209348	-3.3717916e-05	-3.5662075e-05	-0.00012325381	-0.0001984895	-0.0093570471	-0.012209802	-3.3767532e-05	-3.5706049e-05	-0.00012337803	-0.00019854925
1264.5	-0.0093300183	-0.012212724	-3.3727407e-05	-3.5609933e-05	-0.00012348829	-0.00019861364	-0.0093258345	-0.012210993	-3.3672696e-05	-3.3557885e-05	-0.00012393972	-0.00019829346	-0.0093351997	-0.012211325	-3.2640373e-05	-3.6848028e-05	-0.00012258554	-0.00019730951	-0.0093299856	-0.012212494	-3.3719507e-05	-3.5669027e-05	-0.00012341592	-0.00019869647	-0.0093300718	-0.012212944	-3.3768703e-05	-3.5716006e-05	-0.00012354015	-0.00019875604
1269	-0.0093030106	-0.012215854	-3.3727898e-05	-3.5618403e-05	-0.00012364648	-0.00019881782	-0.0092988594	-0.012214129	-3.3682143e-05	-3.3576135e-05	-0.00012410087	-0.00019849767	-0.0093082305	-0.012214437	-3.2618492e-05	-3.6872053e-05	-0.00012273306	-0.00019752831	-0.0093029761	-0.012215626	-3.3721177e-05	-3.5675964e-05	-0.00012357737	-0.00019890238	-0.0093030636	-0.012216073	-3.3769951e-05	-3.5725905e-05	-0.00012370158	-0.00019896176
1273.5	-0.0092759705	-0.012218971	-3.3728478e-05	-3.5626862e-05	-0.00012380402	-0.00019902098	-0.0092718517	-0.012217251	-3.369145e-05	-3.3594397e-05	-0.00012426127	-0.0001987009	-0.0092812278	-0.012217535	-3.2596934e-05	-3.6895816e-05	-0.00012288013	-0.00019774601	-0.0092759344	-0.012218745	-3.3722929e-05	-3.5682889e-05	-0.00012373816	-0.00019910724	-0.009276023	-0.012219187	-3.377128e-05	-3.5735749e-05	-0.00012386232	-0.00019916641
1278	-0.0092488986	-0.012222075	-3.3729148e-05	-3.5635312e-05	-0.00012396092	-0.00019922312	-0.0092448122	-0.01222036	-3.3700625e-05	-3.3612669e-05	-0.00012442094	-0.00019890313	-0.0092541921	-0.012220619	-3.2575704e-05	-3.6919322e-05	-0.00012302675	-0.00019796262	-0.0092488608	-0.01222185	-3.3724764e-05	-3.5689801e-05	-0.00012389829	-0.00019931105	-0.0092489506	-0.012222288	-3.3772692e-05	-3.5745538e-05	-0.00012402236	-0.00019937
1282.5	-0.0092217954	-0.012225165	-3.3729911e-05	-3.5643751e-05	-0.00012411717	-0.00019942424	-0.0092177412	-0.012223456	-3.3709672e-05	-3.3630949e-05	-0.00012457987	-0.00019910439	-0.0092271241	-0.012223691	-3.2554804e-05	-3.6942575e-05	-0.00012317291	-0.00019817814	-0.0092217561	-0.012224941	-3.3726685e-05	-3.5696703e-05	-0.00012405776	-0.00019951381	-0.0092218469	-0.012225375	-3.3774189e-05	-3.5755272e-05	-0.00012418172	-0.00019957254
1287	-0.0091946615	-0.012228241	-3.3730771e-05	-3.5652181e-05	-0.00012427279	-0.00019962436	-0.0091906393	-0.012226538	-3.37186e-05	-3.3649234e-05	-0.00012473806	-0.00019930467	-0.0092000241	-0.01222675	-3.2534238e-05	-3.6965576e-05	-0.00012331861	-0.00019839258	-0.0091946206	-0.012228019	-3.3728694e-05	-3.5703594e-05	-0.00012421657	-0.00019971554	-0.0091947125	-0.01222845	-3.3775775e-05	-3.5764952e-05	-0.00012434039	-0.00019977403
1291.5	-0.0091674975	-0.012231305	-3.3731729e-05	-3.5660601e-05	-0.00012442777	-0.00019982348	-0.0091635071	-0.012229607	-3.3727416e-05	-3.3667522e-05	-0.00012489553	-0.00019950398	-0.0091728928	-0.012229796	-3.2514009e-05	-3.6988332e-05	-0.00012346386	-0.00019860595	-0.009167455	-0.012231085	-3.3730794e-05	-3.5710476e-05	-0.00012437474	-0.00019991624	-0.0091675479	-0.01223151	-3.377745e-05	-3.5774578e-05	-0.00012449838	-0.00019997448
1296	-0.0091403038	-0.012234355	-3.3732788e-05	-3.5669013e-05	-0.00012458212	-0.00020002161	-0.0091363451	-0.012232663	-3.3736124e-05	-3.368581e-05	-0.00012505227	-0.00019970232	-0.0091457308	-0.012232829	-3.2494121e-05	-3.7010844e-05	-0.00012360866	-0.00019881825	-0.0091402597	-0.012234136	-3.3732988e-05	-3.5717349e-05	-0.00012453225	-0.00020011592	-0.0091403536	-0.012234558	-3.3779219e-05	-3.5784152e-05	-0.00012465569	-0.00020017389
1300.5	-0.0091130809	-0.012237393	-3.3733951e-05	-3.5677415e-05	-0.00012473583	-0.00020021875	-0.0091091537	-0.012235706	-3.3744733e-05	-3.3704098e-05	-0.0001252083	-0.00019989971	-0.0091185385	-0.012235849	-3.2474577e-05	-3.7033116e-05	-0.00012375301	-0.00019902949	-0.0091130353	-0.012237175	-3.3735277e-05	-3.5724216e-05	-0.00012468911	-0.00020031458	-0.0091131301	-0.012237593	-3.3781083e-05	-3.5793673e-05	-0.00012481232	-0.00020037228
1305	-0.0090858294	-0.012240417	-3.3735221e-05	-3.5685808e-05	-0.00012488892	-0.00020041491	-0.0090819334	-0.012238736	-3.3753249e-05	-3.3722382e-05	-0.0001253636	-0.00020009615	-0.0090913164	-0.012238857	-3.2455381e-05	-3.7055152e-05	-0.0001238969	-0.00019923967	-0.0090857822	-0.012240201	-3.3737664e-05	-3.5731075e-05	-0.00012484533	-0.00020051223	-0.0090858779	-0.012240614	-3.3783046e-05	-3.5803143e-05	-0.00012496827	-0.00020056965
1309.5	-0.0090585497	-0.012243428	-3.3736601e-05	-3.5694193e-05	-0.00012504139	-0.0002006101	-0.0090546849	-0.012241753	-3.3761678e-05	-3.3740661e-05	-0.0001255182	-0.00020029164	-0.009064065	-0.012241852	-3.2436535e-05	-3.7076954e-05	-0.00012404034	-0.00019944881	-0.009058501	-0.012243214	-3.3740152e-05	-3.573793e-05	-0.0001250009	-0.00020070887	-0.0090585976	-0.012243623	-3.3785109e-05	-3.5812562e-05	-0.00012512356	-0.000200766
1314	-0.0090312424	-0.012246427	-3.3738093e-05	-3.5702569e-05	-0.00012519323	-0.00020080432	-0.0090274084	-0.012244757	-3.3770027e-05	-3.3758932e-05	-0.00012567209	-0.00020048618	-0.009036785	-0.012244835	-3.2418043e-05	-3.7098527e-05	-0.00012418333	-0.0001996569	-0.0090311921	-0.012246215	-3.3742743e-05	-3.5744779e-05	-0.00012515583	-0.00020090451	-0.0090312895	-0.012246619	-3.3787276e-05	-3.5821931e-05	-0.00012527817	-0.00020096134
1318.5	-0.0090039078	-0.012249413	-3.37397e-05	-3.5710936e-05	-0.00012534446	-0.00020099757	-0.0090001045	-0.012247749	-3.3778303e-05	-3.3777195e-05	-0.00012582528	-0.0002006798	-0.0090094766	-0.012247805	-3.2399907e-05	-3.7119873e-05	-0.00012432587	-0.00019986395	-0.0090038561	-0.012249203	-3.374544e-05	-3.5751625e-05	-0.00012531012	-0.00020109916	-0.0090039542	-0.012249602	-3.3789549e-05	-3.583125e-05	-0.00012543212	-0.00020115569
1323	-0.0089765465	-0.012252386	-3.3741425e-05	-3.5719295e-05	-0.00012549507	-0.00020118987	-0.0089727738	-0.012250728	-3.3786511e-05	-3.3795447e-05	-0.00012597777	-0.00020087248	-0.0089821405	-0.012250763	-3.2382132e-05	-3.7140997e-05	-0.00012446796	-0.00020006997	-0.0089764933	-0.012252178	-3.3748246e-05	-3.5758467e-05	-0.00012546376	-0.00020129282	-0.0089765922	-0.012252573	-3.3791931e-05	-3.584052e-05	-0.0001255854	-0.00020134904
1327.5	-0.0089491589	-0.012255347	-3.3743271e-05	-3.5727646e-05	-0.00012564507	-0.00020138122	-0.0089454165	-0.012253695	-3.3794659e-05	-3.3813687e-05	-0.00012612957	-0.00020106423	-0.008954777	-0.012253709	-3.2364719e-05	-3.7161899e-05	-0.0001246096	-0.00020027497	-0.0089491043	-0.01225514	-3.3751163e-05	-3.5765307e-05	-0.00012561678	-0.0002014855	-0.0089492039	-0.012255531	-3.3794425e-05	-3.5849742e-05	-0.00012573802	-0.00020154139
1332	-0.0089217456	-0.012258296	-3.3745241e-05	-3.573599e-05	-0.00012579446	-0.00020157162	-0.0089180332	-0.012256649	-3.3802753e-05	-3.3831913e-05	-0.00012628067	-0.00020125507	-0.0089273867	-0.012256643	-3.2347673e-05	-3.7182585e-05	-0.00012475079	-0.00020047894	-0.0089216895	-0.01225809	-3.3754195e-05	-3.5772145e-05	-0.00012576915	-0.0002016772	-0.0089217897	-0.012258476	-3.3797034e-05	-3.5858916e-05	-0.00012588998	-0.00020173277
1336.5	-0.0088943068	-0.012261232	-3.3747338e-05	-3.5744325e-05	-0.00012594324	-0.00020176109	-0.0088906243	-0.012259591	-3.3810799e-05	-3.3850123e-05	-0.00012643109	-0.00020144499	-0.0088999701	-0.012259565	-3.2330995e-05	-3.7203057e-05	-0.00012489153	-0.00020068191	-0.0088942494	-0.012261028	-3.3757343e-05	-3.5778983e-05	-0.0001259209	-0.00020186793	-0.0088943502	-0.012261409	-3.379976e-05	-3.5868044e-05	-0.00012604129	-0.00020192317
1341	-0.0088668432	-0.012264156	-3.3749565e-05	-3.5752652e-05	-0.00012609141	-0.00020194962	-0.0088631903	-0.012262521	-3.3818804e-05	-3.3868317e-05	-0.00012658083	-0.000201634	-0.0088725275	-0.012262475	-3.2314689e-05	-3.7223318e-05	-0.00012503183	-0.00020088386	-0.0088667843	-0.012263954	-3.3760611e-05	-3.578582e-05	-0.00012607201	-0.00020205769	-0.0088668857	-0.01226433	-3.3802606e-05	-3.5877124e-05	-0.00012619194	-0.0002021126
1345.5	-0.008839355	-0.012267067	-3.3751925e-05	-3.5760972e-05	-0.00012623899	-0.00020213723	-0.0088357316	-0.012265439	-3.3826774e-05	-3.3886492e-05	-0.00012672989	-0.0002018221	-0.0088450595	-0.012265374	-3.2298758e-05	-3.7243371e-05	-0.00012517167	-0.00020108481	-0.0088392948	-0.012266867	-3.3764001e-05	-3.5792657e-05	-0.0001262225	-0.0002022465	-0.0088393967	-0.012267239	-3.3805575e-05	-3.5886159e-05	-0.00012634194	-0.00020230107
1350	-0.0088118428	-0.012269967	-3.375442e-05	-3.5769285e-05	-0.00012638596	-0.00020232392	-0.0088082486	-0.012268344	-3.3834716e-05	-3.3904648e-05	-0.00012687827	-0.00020200931	-0.0088175664	-0.01226826	-3.2283204e-05	-3.7263219e-05	-0.00012531107	-0.00020128477	-0.0088117812	-0.012269768	-3.3767516e-05	-3.5799496e-05	-0.00012637236	-0.00020243435	-0.0088118837	-0.012270135	-3.380867e-05	-3.5895149e-05	-0.00012649128	-0.00020248857
1354.5	-0.008784307	-0.012272854	-3.3757054e-05	-3.577759e-05	-0.00012653234	-0.00020250969	-0.0087807417	-0.012271238	-3.3842636e-05	-3.3922783e-05	-0.00012702598	-0.00020219563	-0.0087900487	-0.012271135	-3.2268031e-05	-3.7282865e-05	-0.00012545003	-0.00020148374	-0.008784244	-0.012272658	-3.377116e-05	-3.5806337e-05	-0.0001265216	-0.00020262126	-0.0087843469	-0.01227302	-3.3811895e-05	-3.5904094e-05	-0.00012663999	-0.00020267513
1359	-0.0087567479	-0.01227573	-3.375983e-05	-3.5785888e-05	-0.00012667813	-0.00020269454	-0.0087532114	-0.012274119	-3.385054e-05	-3.3940895e-05	-0.00012717303	-0.00020238105	-0.0087625068	-0.012273998	-3.225324e-05	-3.7302311e-05	-0.00012558854	-0.00020168172	-0.0087566836	-0.012275535	-3.3774934e-05	-3.581318e-05	-0.00012667022	-0.00020280722	-0.008756787	-0.012275892	-3.3815251e-05	-3.5912995e-05	-0.00012678805	-0.00020286074
1363.5	-0.008729166	-0.012278594	-3.3762751e-05	-3.5794179e-05	-0.00012682332	-0.0002028785	-0.008725658	-0.012276989	-3.3858434e-05	-3.3958985e-05	-0.00012731941	-0.00020256559	-0.0087349412	-0.01227685	-3.2238836e-05	-3.7321562e-05	-0.0001257266	-0.00020187872	-0.0087291005	-0.012278401	-3.3778843e-05	-3.5820026e-05	-0.00012681821	-0.00020299224	-0.0087292042	-0.012278753	-3.3818743e-05	-3.5921853e-05	-0.00012693547	-0.00020304541
1368	-0.0087015617	-0.012281446	-3.3765821e-05	-3.5802463e-05	-0.00012696793	-0.00020306156	-0.0086980819	-0.012279847	-3.3866325e-05	-3.397705e-05	-0.00012746513	-0.00020274926	-0.0087073523	-0.01227969	-3.2224821e-05	-3.7340618e-05	-0.00012586422	-0.00020207474	-0.0087014949	-0.012281254	-3.3782889e-05	-3.5826876e-05	-0.00012696559	-0.00020317633	-0.008701599	-0.012281602	-3.3822372e-05	-3.5930669e-05	-0.00012708225	-0.00020322914
1372.5	-0.0086739354	-0.012284286	-3.3769042e-05	-3.581074e-05	-0.00012711195	-0.00020324372	-0.0086704836	-0.012282693	-3.387422e-05	-3.3995089e-05	-0.0001276102	-0.00020293205	-0.0086797404	-0.012282519	-3.2211196e-05	-3.7359484e-05	-0.0001260014	-0.0002022698	-0.0086738673	-0.012284096	-3.3787075e-05	-3.5833729e-05	-0.00012711236	-0.0002033595	-0.0086739717	-0.012284439	-3.3826143e-05	-3.5939442e-05	-0.0001272284	-0.00020341195
1377	-0.0086462874	-0.012287115	-3.3772417e-05	-3.581901e-05	-0.00012725539	-0.00020342499	-0.0086428635	-0.012285528	-3.3882124e-05	-3.4013102e-05	-0.00012775462	-0.00020311397	-0.008652106	-0.012285337	-3.2197966e-05	-3.7378161e-05	-0.00012613813	-0.0002024639	-0.0086462181	-0.012286927	-3.3791404e-05	-3.5840588e-05	-0.00012725851	-0.00020354175	-0.0086463228	-0.012287265	-3.3830058e-05	-3.5948174e-05	-0.00012737391	-0.00020359384
1381.5	-0.0086186182	-0.012289932	-3.377595e-05	-3.5827274e-05	-0.00012739824	-0.00020360539	-0.0086152218	-0.012288351	-3.3890043e-05	-3.4031088e-05	-0.00012789839	-0.00020329502	-0.0086244494	-0.012288143	-3.2185133e-05	-3.7396653e-05	-0.00012627443	-0.00020265704	-0.0086185477	-0.012289746	-3.3795879e-05	-3.5847452e-05	-0.00012740405	-0.00020372308	-0.0086186527	-0.012290079	-3.3834121e-05	-3.5956866e-05	-0.00012751879	-0.0002037748
1386	-0.0085909282	-0.012292737	-3.3779644e-05	-3.5835531e-05	-0.00012754052	-0.0002037849	-0.008587559	-0.012291163	-3.3897985e-05	-3.4049045e-05	-0.00012804152	-0.00020347522	-0.0085967711	-0.012290938	-3.2172699e-05	-3.7414962e-05	-0.00012641028	-0.00020284923	-0.0085908564	-0.012292553	-3.3800504e-05	-3.5854321e-05	-0.00012754898	-0.0002039035	-0.0085909616	-0.012292881	-3.3838334e-05	-3.5965517e-05	-0.00012766305	-0.00020395486
1390.5	-0.0085632176	-0.012295531	-3.3783502e-05	-3.5843782e-05	-0.00012768222	-0.00020396355	-0.0085598755	-0.012293963	-3.3905954e-05	-3.4066973e-05	-0.000128184	-0.00020365457	-0.0085690715	-0.012293722	-3.2160667e-05	-3.7433091e-05	-0.00012654569	-0.00020304047	-0.0085631447	-0.012295349	-3.3805281e-05	-3.5861197e-05	-0.00012769331	-0.00020408301	-0.0085632501	-0.012295672	-3.38427e-05	-3.5974129e-05	-0.00012780668	-0.00020413401
1395	-0.0085354869	-0.012298314	-3.3787527e-05	-3.5852026e-05	-0.00012782336	-0.00020414132	-0.0085321716	-0.012296752	-3.3913958e-05	-3.4084871e-05	-0.00012832585	-0.00020383306	-0.0085413509	-0.012296496	-3.214904e-05	-3.7451041e-05	-0.00012668066	-0.00020323077	-0.0085354128	-0.012298134	-3.3810214e-05	-3.586808e-05	-0.00012783703	-0.00020426163	-0.0085355184	-0.012298452	-3.3847224e-05	-3.5982702e-05	-0.00012794969	-0.00020431227
1399.5	-0.0085077365	-0.012301086	-3.3791724e-05	-3.5860264e-05	-0.00012796392	-0.00020431824	-0.0085044477	-0.01229953	-3.3922002e-05	-3.4102738e-05	-0.00012846706	-0.00020401072	-0.0085136096	-0.012299258	-3.213782e-05	-3.7468817e-05	-0.00012681519	-0.00020342013	-0.0085076612	-0.012300907	-3.3815306e-05	-3.587497e-05	-0.00012798015	-0.00020443935	-0.0085077669	-0.01230122	-3.3851908e-05	-3.5991236e-05	-0.00012809208	-0.00020448962
1404	-0.0084799666	-0.012303846	-3.3796095e-05	-3.5868496e-05	-0.00012810391	-0.0002044943	-0.0084767041	-0.012302297	-3.3930093e-05	-3.4120573e-05	-0.00012860765	-0.00020418753	-0.0084858481	-0.01230201	-3.212701e-05	-3.7486419e-05	-0.00012694928	-0.00020360857	-0.0084798902	-0.012303669	-3.3820559e-05	-3.5881867e-05	-0.00012812268	-0.00020461619	-0.008479996	-0.012303977	-3.3856756e-05	-3.5999733e-05	-0.00012823385	-0.0002046661
1408.5	-0.0084521777	-0.012306595	-3.3800643e-05	-3.5876722e-05	-0.00012824334	-0.00020466951	-0.0084489412	-0.012305052	-3.3938236e-05	-3.4138376e-05	-0.00012874761	-0.00020436351	-0.0084580668	-0.01230475	-3.2116612e-05	-3.7503851e-05	-0.00012708293	-0.00020379608	-0.0084521001	-0.01230642	-3.3825979e-05	-3.5888773e-05	-0.0001282646	-0.00020479214	-0.008452206	-0.012306723	-3.386177e-05	-3.6008193e-05	-0.00012837501	-0.00020484168
1413	-0.00842437	-0.012309334	-3.3805372e-05	-3.5884942e-05	-0.0001283822	-0.00020484387	-0.0084211593	-0.012307797	-3.3946438e-05	-3.4156146e-05	-0.00012888695	-0.00020453866	-0.0084302659	-0.01230748	-3.210663e-05	-3.7521115e-05	-0.00012721615	-0.00020398268	-0.0084242914	-0.01230916	-3.3831567e-05	-3.5895687e-05	-0.00012840593	-0.00020496722	-0.0084243973	-0.012309458	-3.3866955e-05	-3.6016616e-05	-0.00012851556	-0.00020501639
1417.5	-0.0083965439	-0.012312061	-3.3810285e-05	-3.5893156e-05	-0.00012852051	-0.0002050174	-0.0083933588	-0.01231053	-3.3954706e-05	-3.4173882e-05	-0.00012902566	-0.00020471298	-0.0084024459	-0.0123102	-3.2097065e-05	-3.7538214e-05	-0.00012734893	-0.00020416836	-0.0083964643	-0.012311889	-3.3837327e-05	-3.590261e-05	-0.00012854667	-0.00020514142	-0.0083965702	-0.012312182	-3.3872313e-05	-3.6025003e-05	-0.0001286555	-0.00020519023
1422	-0.0083686998	-0.012314777	-3.3815387e-05	-3.5901364e-05	-0.00012865826	-0.00020519008	-0.00836554	-0.012313253	-3.3963044e-05	-3.4191584e-05	-0.00012916377	-0.00020488648	-0.008374607	-0.012312908	-3.208792e-05	-3.7555148e-05	-0.00012748128	-0.00020435313	-0.0083686191	-0.012314607	-3.3843262e-05	-3.5909542e-05	-0.00012868681	-0.00020531475	-0.008368725	-0.012314896	-3.3877849e-05	-3.6033356e-05	-0.00012879483	-0.00020536321
1426.5	-0.008340838	-0.012317483	-3.3820679e-05	-3.5909566e-05	-0.00012879545	-0.00020536194	-0.0083377032	-0.012315965	-3.3971459e-05	-3.4209251e-05	-0.00012930126	-0.00020505917	-0.0083467497	-0.012315607	-3.2079197e-05	-3.7571922e-05	-0.00012761319	-0.00020453699	-0.0083407563	-0.012317315	-3.3849376e-05	-3.5916484e-05	-0.00012882637	-0.00020548722	-0.0083408621	-0.012317598	-3.3883564e-05	-3.6041673e-05	-0.00012893356	-0.00020553532
1431	-0.0083129588	-0.012320177	-3.3826166e-05	-3.5917763e-05	-0.00012893209	-0.00020553297	-0.0083098487	-0.012318666	-3.3979957e-05	-3.4226883e-05	-0.00012943814	-0.00020523104	-0.0083188742	-0.012318295	-3.20709e-05	-3.7588537e-05	-0.00012774467	-0.00020471996	-0.008312876	-0.012320011	-3.3855673e-05	-3.5923435e-05	-0.00012896534	-0.00020565884	-0.0083129818	-0.012320289	-3.3889464e-05	-3.6049956e-05	-0.00012907169	-0.00020570657
1435.5	-0.0082850625	-0.012322861	-3.3831852e-05	-3.5925954e-05	-0.00012906818	-0.00020570318	-0.0082819769	-0.012321356	-3.3988544e-05	-3.4244478e-05	-0.00012957442	-0.00020540211	-0.0082909808	-0.012320972	-3.2063031e-05	-3.7604996e-05	-0.00012787571	-0.00020490204	-0.0082849788	-0.012322697	-3.3862155e-05	-3.5930397e-05	-0.00012910373	-0.0002058296	-0.0082850844	-0.01232297	-3.3895551e-05	-3.6058206e-05	-0.00012920922	-0.00020587698
1440	-0.0082571495	-0.012325534	-3.3837739e-05	-3.5934139e-05	-0.00012920373	-0.00020587257	-0.0082540881	-0.012324036	-3.3997226e-05	-3.4262038e-05	-0.00012971009	-0.00020557238	-0.00826307	-0.012323639	-3.2055592e-05	-3.76213e-05	-0.00012800632	-0.00020508323	-0.0082570647	-0.012325372	-3.3868827e-05	-3.593737e-05	-0.00012924153	-0.00020599951	-0.0082571702	-0.01232564	-3.3901829e-05	-3.6066423e-05	-0.00012934615	-0.00020604654
1444.5	-0.00822922	-0.012328197	-3.3843832e-05	-3.5942319e-05	-0.00012933872	-0.00020604116	-0.0082261826	-0.012326705	-3.4006009e-05	-3.427956e-05	-0.00012984517	-0.00020574185	-0.0082351421	-0.012326296	-3.2048586e-05	-3.7637451e-05	-0.0001281365	-0.00020526354	-0.0082291343	-0.012328037	-3.3875691e-05	-3.5944353e-05	-0.00012937876	-0.00020616858	-0.0082292396	-0.0123283	-3.3908301e-05	-3.6074607e-05	-0.0001294825	-0.00020621526
1449	-0.0082012743	-0.012330849	-3.3850134e-05	-3.5950494e-05	-0.00012947318	-0.00020620894	-0.0081982607	-0.012329364	-3.40149e-05	-3.4297046e-05	-0.00012997966	-0.00020591052	-0.0082071972	-0.012328943	-3.2042015e-05	-3.7653453e-05	-0.00012826625	-0.00020544296	-0.0082011877	-0.012330691	-3.3882751e-05	-3.5951348e-05	-0.00012951541	-0.00020633682	-0.0082012928	-0.012330949	-3.3914972e-05	-3.6082759e-05	-0.00012961825	-0.00020638315
1453.5	-0.0081733128	-0.012333491	-3.3856648e-05	-3.5958663e-05	-0.00012960709	-0.00020637591	-0.0081703226	-0.012332012	-3.4023903e-05	-3.4314493e-05	-0.00013011355	-0.00020607841	-0.0081792359	-0.012331579	-3.2035881e-05	-3.7669306e-05	-0.00012839557	-0.00020562152	-0.0081732253	-0.012333334	-3.3890012e-05	-3.5958354e-05	-0.00012965148	-0.00020650422	-0.0081733302	-0.012333587	-3.3921844e-05	-3.609088e-05	-0.00012975342	-0.00020655021
1458	-0.0081453357	-0.012336123	-3.3863379e-05	-3.5966827e-05	-0.00012974047	-0.00020654209	-0.0081423688	-0.01233465	-3.4033025e-05	-3.4331903e-05	-0.00013024685	-0.00020624551	-0.0081512583	-0.012334206	-3.2030188e-05	-3.7685013e-05	-0.00012852446	-0.00020579921	-0.0081452473	-0.012335967	-3.3897475e-05	-3.5965372e-05	-0.00012978699	-0.0002066708	-0.008145352	-0.012336216	-3.3928921e-05	-3.6098971e-05	-0.000129888	-0.00020671644
1462.5	-0.0081173434	-0.012338744	-3.3870329e-05	-3.5974986e-05	-0.00012987331	-0.00020670748	-0.0081143994	-0.012337278	-3.4042272e-05	-3.4349274e-05	-0.00013037957	-0.00020641183	-0.0081232647	-0.012336823	-3.2024938e-05	-3.7700576e-05	-0.00012865292	-0.00020597604	-0.0081172541	-0.01233859	-3.3905146e-05	-3.5972401e-05	-0.00012992192	-0.00020683655	-0.0081173585	-0.012338834	-3.3936207e-05	-3.6107031e-05	-0.000130022	-0.00020688186
1467	-0.0080893361	-0.012341354	-3.3877503e-05	-3.598314e-05	-0.00013000561	-0.00020687208	-0.0080864148	-0.012339895	-3.405165e-05	-3.4366607e-05	-0.00013051171	-0.00020657738	-0.0080952556	-0.012339429	-3.2020133e-05	-3.7715997e-05	-0.00012878095	-0.000206152	-0.008089246	-0.012341203	-3.3913028e-05	-3.5979443e-05	-0.00013005628	-0.00020700149	-0.0080893501	-0.012341441	-3.3943706e-05	-3.6115062e-05	-0.00013015542	-0.00020704646
1471.5	-0.0080613141	-0.012343955	-3.3884905e-05	-3.5991289e-05	-0.00013013739	-0.00020703589	-0.0080584153	-0.012342502	-3.4061165e-05	-3.4383901e-05	-0.00013064326	-0.00020674215	-0.0080672311	-0.012342026	-3.2015776e-05	-3.7731278e-05	-0.00012890856	-0.00020632712	-0.0080612232	-0.012343805	-3.3921124e-05	-3.5986497e-05	-0.00013019008	-0.00020716561	-0.008061327	-0.012344039	-3.3951421e-05	-3.6123063e-05	-0.00013028827	-0.00020721025
1476	-0.0080332777	-0.012346545	-3.3892538e-05	-3.5999433e-05	-0.00013026863	-0.00020719893	-0.008030401	-0.0123451	-3.4070822e-05	-3.4401155e-05	-0.00013077425	-0.00020690616	-0.0080391915	-0.012344613	-3.201187e-05	-3.7746421e-05	-0.00012903574	-0.00020650139	-0.008033186	-0.012346397	-3.3929439e-05	-3.5993564e-05	-0.00013032331	-0.00020732892	-0.0080332894	-0.012346626	-3.3959356e-05	-3.6131036e-05	-0.00013042054	-0.00020737324
1480.5	-0.0080052272	-0.012349126	-3.3900405e-05	-3.6007571e-05	-0.00013039935	-0.0002073612	-0.0080023724	-0.012347687	-3.4080628e-05	-3.441837e-05	-0.00013090466	-0.00020706941	-0.0080111372	-0.01234719	-3.2008416e-05	-3.7761427e-05	-0.00012916249	-0.00020667482	-0.0080051346	-0.01234898	-3.3937975e-05	-3.6000643e-05	-0.00013045599	-0.00020749144	-0.0080052377	-0.012349203	-3.3967515e-05	-3.6138981e-05	-0.00013055224	-0.00020753543
1485	-0.0079771628	-0.012351696	-3.3908511e-05	-3.6015705e-05	-0.00013052955	-0.0002075227	-0.0079743297	-0.012350264	-3.4090588e-05	-3.4435546e-05	-0.0001310345	-0.00020723189	-0.0079830684	-0.012349757	-3.2005417e-05	-3.7776299e-05	-0.00012928883	-0.0002068474	-0.0079770695	-0.012351552	-3.3946737e-05	-3.6007736e-05	-0.0001305881	-0.00020765315	-0.0079771722	-0.01235177	-3.3975902e-05	-3.6146898e-05	-0.00013068337	-0.00020769682
1489.5	-0.0079490848	-0.012354257	-3.391686e-05	-3.6023834e-05	-0.00013065922	-0.00020768343	-0.0079462731	-0.012352831	-3.4100708e-05	-3.4452681e-05	-0.00013116377	-0.00020739363	-0.0079549854	-0.012352315	-3.2002877e-05	-3.7791039e-05	-0.00012941474	-0.00020701916	-0.0079489907	-0.012354114	-3.3955729e-05	-3.6014841e-05	-0.00013071966	-0.00020781407	-0.007949093	-0.012354328	-3.398452e-05	-3.6154789e-05	-0.00013081394	-0.00020785743
1494	-0.0079209934	-0.012356807	-3.3925454e-05	-3.6031958e-05	-0.00013078838	-0.0002078434	-0.0079182029	-0.012355388	-3.4110994e-05	-3.4469777e-05	-0.00013129249	-0.00020755461	-0.0079268885	-0.012354863	-3.2000796e-05	-3.7805647e-05	-0.00012954022	-0.00020719009	-0.0079208986	-0.012356666	-3.3964954e-05	-3.602196e-05	-0.00013085066	-0.0002079742	-0.0079210005	-0.012356875	-3.3993373e-05	-3.6162653e-05	-0.00013094394	-0.00020801725
1498.5	-0.007892889	-0.012359348	-3.3934299e-05	-3.6040078e-05	-0.00013091701	-0.00020800262	-0.0078901194	-0.012357935	-3.4121451e-05	-3.4486832e-05	-0.00013142064	-0.00020771484	-0.0078987779	-0.012357402	-3.1999179e-05	-3.7820127e-05	-0.00012966529	-0.00020736019	-0.0078927935	-0.012359209	-3.3974416e-05	-3.6029092e-05	-0.00013098112	-0.00020813355	-0.0078928949	-0.012359413	-3.4002466e-05	-3.617049e-05	-0.00013107338	-0.00020817629
1503	-0.0078647717	-0.012361879	-3.3943398e-05	-3.6048192e-05	-0.00013104513	-0.00020816109	-0.0078620228	-0.012360473	-3.4132087e-05	-3.4503847e-05	-0.00013154824	-0.00020787434	-0.0078706539	-0.012359931	-3.1998027e-05	-3.7834479e-05	-0.00012978993	-0.00020752947	-0.0078646755	-0.012361741	-3.3984119e-05	-3.6036238e-05	-0.00013111102	-0.00020829212	-0.0078647765	-0.01236194	-3.4011801e-05	-3.6178303e-05	-0.00013120227	-0.00020833456
1507.5	-0.0078366419	-0.0123644	-3.3952755e-05	-3.6056302e-05	-0.00013117274	-0.00020831881	-0.0078339134	-0.012363001	-3.4142906e-05	-3.4520821e-05	-0.00013167528	-0.0002080331	-0.0078425168	-0.012362451	-3.1997344e-05	-3.7848706e-05	-0.00012991416	-0.00020769794	-0.007836545	-0.012364264	-3.3994068e-05	-3.6043397e-05	-0.00013124037	-0.00020844991	-0.0078366455	-0.012364459	-3.4021384e-05	-3.618609e-05	-0.00013133059	-0.00020849206
1512	-0.0078084997	-0.012366911	-3.3962374e-05	-3.6064408e-05	-0.00013129984	-0.00020847578	-0.0078057914	-0.012365519	-3.4153913e-05	-3.4537755e-05	-0.00013180177	-0.00020819112	-0.0078143668	-0.012364962	-3.1997131e-05	-3.7862809e-05	-0.00013003796	-0.00020786561	-0.0078084022	-0.012366778	-3.4004265e-05	-3.605057e-05	-0.00013136918	-0.00020860693	-0.0078085021	-0.012366967	-3.4031217e-05	-3.6193853e-05	-0.00013145837	-0.00020864879
1516.5	-0.0077803455	-0.012369413	-3.3972258e-05	-3.6072509e-05	-0.00013142643	-0.00020863202	-0.007777657	-0.012368028	-3.4165116e-05	-3.4554648e-05	-0.00013192772	-0.00020834841	-0.0077862042	-0.012367463	-3.1997391e-05	-3.787679e-05	-0.00013016135	-0.00020803246	-0.0077802473	-0.012369281	-3.4014715e-05	-3.6057757e-05	-0.00013149745	-0.00020876319	-0.0077803467	-0.012369466	-3.4041305e-05	-3.6201592e-05	-0.0001315856	-0.00020880476
1521	-0.0077521794	-0.012371905	-3.3982413e-05	-3.6080605e-05	-0.00013155251	-0.00020878753	-0.0077495106	-0.012370527	-3.417652e-05	-3.45715e-05	-0.00013205312	-0.00020850498	-0.0077580292	-0.012369955	-3.1998127e-05	-3.789065e-05	-0.00013028432	-0.00020819852	-0.0077520806	-0.012371775	-3.4025423e-05	-3.6064957e-05	-0.00013162517	-0.00020891869	-0.0077521795	-0.012371955	-3.4051653e-05	-3.6209307e-05	-0.00013171228	-0.00020895998
1525.5	-0.0077240017	-0.012374388	-3.3992841e-05	-3.6088697e-05	-0.00013167809	-0.0002089423	-0.0077213523	-0.012373017	-3.4188129e-05	-3.4588312e-05	-0.00013217798	-0.00020866083	-0.0077298421	-0.012372437	-3.1999341e-05	-3.7904391e-05	-0.00013040688	-0.00020836378	-0.0077239023	-0.01237426	-3.4036391e-05	-3.6072172e-05	-0.00013175236	-0.00020907343	-0.0077240006	-0.012374435	-3.4062263e-05	-3.6217e-05	-0.00013183841	-0.00020911444
1530	-0.0076958126	-0.012376862	-3.4003547e-05	-3.6096784e-05	-0.00013180317	-0.00020909636	-0.0076931824	-0.012375497	-3.4199951e-05	-3.4605082e-05	-0.0001323023	-0.00020881595	-0.0077016431	-0.012374911	-3.2001036e-05	-3.7918015e-05	-0.00013052902	-0.00020852825	-0.0076957127	-0.012376735	-3.4047624e-05	-3.6079401e-05	-0.00013187901	-0.00020922741	-0.0076958104	-0.012376905	-3.407314e-05	-3.6224669e-05	-0.000131964	-0.00020926816
1534.5	-0.0076676124	-0.012379326	-3.4014534e-05	-3.6104867e-05	-0.00013192775	-0.00020924969	-0.0076650011	-0.012377968	-3.4211991e-05	-3.4621812e-05	-0.00013242608	-0.00020897037	-0.0076734324	-0.012377375	-3.2003214e-05	-3.7931523e-05	-0.00013065075	-0.00020869193	-0.0076675119	-0.012379201	-3.4059126e-05	-3.6086644e-05	-0.00013200513	-0.00020938065	-0.007667609	-0.012379366	-3.4084288e-05	-3.6232317e-05	-0.00013208906	-0.00020942114
1539	-0.0076394013	-0.01238178	-3.4025808e-05	-3.6112946e-05	-0.00013205183	-0.0002094023	-0.0076368087	-0.012380429	-3.4224255e-05	-3.4638501e-05	-0.00013254934	-0.00020912407	-0.0076452104	-0.012379831	-3.2005879e-05	-3.7944917e-05	-0.00013077206	-0.00020885483	-0.0076393002	-0.012381657	-3.4070901e-05	-3.6093901e-05	-0.00013213071	-0.00020953315	-0.0076393967	-0.012381818	-3.4095711e-05	-3.6239943e-05	-0.00013221357	-0.00020957338
1543.5	-0.0076111795	-0.012384226	-3.4037371e-05	-3.612102e-05	-0.00013217541	-0.0002095542	-0.0076086053	-0.012382882	-3.4236747e-05	-3.4655149e-05	-0.00013267206	-0.00020927707	-0.0076169772	-0.012382277	-3.2009033e-05	-3.7958198e-05	-0.00013089296	-0.00020901696	-0.0076110779	-0.012384104	-3.4082953e-05	-3.6101172e-05	-0.00013225577	-0.00020968491	-0.0076111737	-0.012384261	-3.4107413e-05	-3.6247547e-05	-0.00013233755	-0.00020972488
1548	-0.0075829472	-0.012386662	-3.4049229e-05	-3.612909e-05	-0.0001322985	-0.00020970539	-0.0075803912	-0.012385325	-3.4249475e-05	-3.4671756e-05	-0.00013279425	-0.00020942937	-0.0075887331	-0.012384715	-3.2012678e-05	-3.7971369e-05	-0.00013101345	-0.00020917831	-0.0075828451	-0.012386542	-3.4095287e-05	-3.6108457e-05	-0.00013238029	-0.00020983593	-0.0075829403	-0.012386694	-3.4119399e-05	-3.6255131e-05	-0.000132461	-0.00020987566
1552.5	-0.0075547046	-0.012389089	-3.4061384e-05	-3.6137156e-05	-0.00013242111	-0.00020985588	-0.0075521666	-0.012387759	-3.4262443e-05	-3.4688322e-05	-0.00013291592	-0.00020958097	-0.0075604782	-0.012387143	-3.2016816e-05	-3.7984429e-05	-0.00013113353	-0.00020933889	-0.0075546021	-0.012388971	-3.4107906e-05	-3.6115757e-05	-0.0001325043	-0.00020998623	-0.0075546965	-0.012389118	-3.4131672e-05	-3.6262694e-05	-0.00013258392	-0.00021002571
1557	-0.007526452	-0.012391507	-3.4073842e-05	-3.6145218e-05	-0.00013254322	-0.00021000566	-0.0075239318	-0.012390183	-3.4275658e-05	-3.4704847e-05	-0.00013303707	-0.00020973187	-0.0075322129	-0.012389563	-3.2021452e-05	-3.7997381e-05	-0.0001312532	-0.00020949871	-0.007526349	-0.012391391	-3.4120815e-05	-3.6123071e-05	-0.00013262778	-0.0002101358	-0.0075264428	-0.012391533	-3.4144237e-05	-3.6270238e-05	-0.00013270632	-0.00021017504
1561.5	-0.0074981896	-0.012393916	-3.4086607e-05	-3.6153275e-05	-0.00013266484	-0.00021015475	-0.0074956868	-0.012392599	-3.4289124e-05	-3.4721331e-05	-0.0001331577	-0.00020988209	-0.0075039373	-0.012391974	-3.2026587e-05	-3.8010226e-05	-0.00013137246	-0.00020965776	-0.0074980861	-0.012393801	-3.4134018e-05	-3.6130399e-05	-0.00013275074	-0.00021028464	-0.0074981792	-0.012393939	-3.4157098e-05	-3.6277762e-05	-0.00013282819	-0.00021032366
1566	-0.0074699175	-0.012396315	-3.4099682e-05	-3.6161328e-05	-0.00013278598	-0.00021030315	-0.007467432	-0.012395006	-3.4302848e-05	-3.4737774e-05	-0.00013327782	-0.00021003162	-0.0074756516	-0.012394376	-3.2032224e-05	-3.8022966e-05	-0.00013149131	-0.00020981607	-0.0074698137	-0.012396203	-3.4147519e-05	-3.6137741e-05	-0.00013287318	-0.00021043277	-0.007469906	-0.012396336	-3.4170259e-05	-3.6285267e-05	-0.00013294953	-0.00021047156
1570.5	-0.007441636	-0.012398706	-3.4113072e-05	-3.6169377e-05	-0.00013290664	-0.00021045086	-0.0074391676	-0.012397404	-3.4316836e-05	-3.4754177e-05	-0.00013339742	-0.00021018046	-0.0074473561	-0.012396769	-3.2038366e-05	-3.8035602e-05	-0.00013160976	-0.00020997362	-0.0074415318	-0.012398595	-3.4161322e-05	-3.6145098e-05	-0.00013299511	-0.00021058019	-0.0074416234	-0.012398724	-3.4183725e-05	-3.6292753e-05	-0.00013307036	-0.00021061876
1575	-0.0074133453	-0.012401088	-3.4126781e-05	-3.6177422e-05	-0.00013302681	-0.00021059788	-0.0074108937	-0.012399793	-3.4331092e-05	-3.4770539e-05	-0.00013351651	-0.00021032863	-0.007419051	-0.012399154	-3.2045015e-05	-3.8048135e-05	-0.0001317278	-0.00021013042	-0.0074132407	-0.012400979	-3.4175432e-05	-3.6152469e-05	-0.00013311652	-0.0002107269	-0.0074133316	-0.012401103	-3.4197499e-05	-3.6300222e-05	-0.00013319068	-0.00021076526
1579.5	-0.0073850456	-0.012403461	-3.4140813e-05	-3.6185463e-05	-0.00013314651	-0.00021074422	-0.0073826106	-0.012402173	-3.4345622e-05	-3.478686e-05	-0.00013363509	-0.00021047612	-0.0073907364	-0.01240153	-3.2052174e-05	-3.8060566e-05	-0.00013184544	-0.00021028648	-0.0073849406	-0.012403354	-3.4189853e-05	-3.6159854e-05	-0.00013323742	-0.00021087291	-0.0073850307	-0.012403473	-3.4211586e-05	-3.6307672e-05	-0.00013331047	-0.00021091105
1584	-0.0073567371	-0.012405826	-3.4155173e-05	-3.61935e-05	-0.00013326573	-0.00021088989	-0.0073543184	-0.012404544	-3.4360433e-05	-3.4803141e-05	-0.00013375317	-0.00021062294	-0.0073624126	-0.012403898	-3.2059846e-05	-3.8072898e-05	-0.00013196268	-0.0002104418	-0.0073566317	-0.012405719	-3.4204589e-05	-3.6167253e-05	-0.00013335782	-0.00021101821	-0.0073567211	-0.012405835	-3.422599e-05	-3.6315105e-05	-0.00013342976	-0.00021105616
1588.5	-0.0073284199	-0.012408181	-3.4169865e-05	-3.6201532e-05	-0.00013338448	-0.00021103488	-0.0073260173	-0.012406906	-3.4375529e-05	-3.4819381e-05	-0.00013387074	-0.00021076909	-0.0073340799	-0.012406257	-3.2068034e-05	-3.8085131e-05	-0.00013207951	-0.00021059639	-0.0073283142	-0.012408077	-3.4219644e-05	-3.6174667e-05	-0.0001334777	-0.00021116282	-0.0073284028	-0.012408188	-3.4240715e-05	-3.6322521e-05	-0.00013354854	-0.00021120057
1593	-0.0073000943	-0.012410528	-3.4184892e-05	-3.6209561e-05	-0.00013350275	-0.00021117921	-0.0072977076	-0.01240926	-3.4390917e-05	-3.4835581e-05	-0.00013398782	-0.00021091457	-0.0073057383	-0.012408608	-3.2076741e-05	-3.8097266e-05	-0.00013219594	-0.00021075025	-0.0072999883	-0.012410425	-3.4235024e-05	-3.6182094e-05	-0.00013359708	-0.00021130674	-0.0073000761	-0.012410532	-3.4255767e-05	-3.632992e-05	-0.00013366681	-0.00021134429
1597.5	-0.0072717604	-0.012412866	-3.420026e-05	-3.6217586e-05	-0.00013362056	-0.00021132286	-0.0072693895	-0.012411605	-3.4406601e-05	-3.4851741e-05	-0.0001341044	-0.00021105939	-0.0072773881	-0.01241095	-3.2085968e-05	-3.8109305e-05	-0.00013231197	-0.00021090339	-0.0072716542	-0.012412765	-3.4250731e-05	-3.6189535e-05	-0.00013371596	-0.00021144997	-0.0072717411	-0.012412867	-3.4271149e-05	-3.6337303e-05	-0.00013378458	-0.00021148734
1602	-0.0072434185	-0.012415196	-3.4215973e-05	-3.6225607e-05	-0.00013373789	-0.00021146586	-0.007241063	-0.012413942	-3.4422588e-05	-3.486786e-05	-0.00013422048	-0.00021120356	-0.0072490295	-0.012413284	-3.209572e-05	-3.8121249e-05	-0.0001324276	-0.0002110558	-0.007243312	-0.012415096	-3.4266771e-05	-3.6196991e-05	-0.00013383434	-0.00021159251	-0.0072433981	-0.012415194	-3.4286865e-05	-3.634467e-05	-0.00013390185	-0.0002116297
1606.5	-0.0072150687	-0.012417517	-3.4232035e-05	-3.6233624e-05	-0.00013385476	-0.0002116082	-0.0072127284	-0.01241627	-3.4438883e-05	-3.488394e-05	-0.00013433607	-0.00021134707	-0.0072206626	-0.01241561	-3.2105998e-05	-3.81331e-05	-0.00013254283	-0.00021120749	-0.0072149619	-0.012417419	-3.4283149e-05	-3.620446e-05	-0.00013395222	-0.00021173438	-0.0072150472	-0.012417513	-3.4302921e-05	-3.6352021e-05	-0.00013401861	-0.0002117714
1611	-0.0071867112	-0.012419829	-3.424845e-05	-3.6241637e-05	-0.00013397116	-0.00021174988	-0.007184386	-0.012418589	-3.4455491e-05	-3.489998e-05	-0.00013445117	-0.00021148994	-0.0071922877	-0.012417927	-3.2116806e-05	-3.8144858e-05	-0.00013265767	-0.00021135847	-0.0071866042	-0.012419733	-3.4299868e-05	-3.6211943e-05	-0.0001340696	-0.00021187557	-0.0071866886	-0.012419822	-3.431932e-05	-3.6359357e-05	-0.00013413488	-0.00021191242
1615.5	-0.0071583461	-0.012422133	-3.4265223e-05	-3.6249646e-05	-0.00013408711	-0.00021189092	-0.0071560358	-0.0124209	-3.4472418e-05	-3.491598e-05	-0.00013456579	-0.00021163215	-0.007163905	-0.012420236	-3.2128146e-05	-3.8156524e-05	-0.0001327721	-0.00021150874	-0.0071582389	-0.012422038	-3.4316932e-05	-3.621944e-05	-0.00013418649	-0.00021201609	-0.0071583225	-0.012422124	-3.4336067e-05	-3.6366679e-05	-0.00013425066	-0.00021205278
1620	-0.0071299737	-0.012424429	-3.4282359e-05	-3.6257651e-05	-0.00013420259	-0.0002120313	-0.007127678	-0.012423203	-3.448967e-05	-3.493194e-05	-0.00013467992	-0.00021177373	-0.0071355145	-0.012422537	-3.2140022e-05	-3.81681e-05	-0.00013288615	-0.0002116583	-0.0071298663	-0.012424335	-3.4334347e-05	-3.622695e-05	-0.00013430289	-0.00021215594	-0.007129949	-0.012424417	-3.4353167e-05	-3.6373986e-05	-0.00013436594	-0.00021219247
1624.5	-0.0071015942	-0.012426716	-3.4299861e-05	-3.6265653e-05	-0.00013431761	-0.00021217104	-0.0070993128	-0.012425497	-3.4507252e-05	-3.4947861e-05	-0.00013479357	-0.00021191466	-0.0071071166	-0.01242483	-3.2152436e-05	-3.8179587e-05	-0.00013299979	-0.00021180717	-0.0071014866	-0.012426624	-3.4352117e-05	-3.6234474e-05	-0.0001344188	-0.00021229513	-0.0071015684	-0.012426701	-3.4370623e-05	-3.6381279e-05	-0.00013448074	-0.00021233151
1629	-0.0070732076	-0.012428995	-3.4317734e-05	-3.627365e-05	-0.00013443218	-0.00021231015	-0.0070709404	-0.012427783	-3.452517e-05	-3.4963743e-05	-0.00013490674	-0.00021205496	-0.0070787114	-0.012427114	-3.2165391e-05	-3.8190987e-05	-0.00013311305	-0.00021195533	-0.0070730998	-0.012428905	-3.4370247e-05	-3.6242012e-05	-0.00013453423	-0.00021243366	-0.0070731808	-0.012428978	-3.438844e-05	-3.6388558e-05	-0.00013459505	-0.00021246989
1633.5	-0.0070448142	-0.012431265	-3.4335982e-05	-3.6281644e-05	-0.00013454629	-0.00021244862	-0.007042561	-0.012430061	-3.4543428e-05	-3.4979585e-05	-0.00013501943	-0.00021219462	-0.007050299	-0.012429391	-3.217889e-05	-3.8202299e-05	-0.00013322591	-0.0002121028	-0.0070447063	-0.012431177	-3.438874e-05	-3.6249562e-05	-0.00013464916	-0.00021257153	-0.0070447863	-0.012431246	-3.4406624e-05	-3.6395824e-05	-0.00013470887	-0.00021260763
1638	-0.0070164141	-0.012433528	-3.435461e-05	-3.6289634e-05	-0.00013465995	-0.00021258645	-0.0070141747	-0.01243233	-3.4562034e-05	-3.4995389e-05	-0.00013513165	-0.00021233365	-0.0070218797	-0.01243166	-3.2192937e-05	-3.8213525e-05	-0.00013333838	-0.00021224959	-0.0070163061	-0.012433441	-3.4407602e-05	-3.6257126e-05	-0.00013476362	-0.00021270875	-0.0070163852	-0.012433506	-3.4425178e-05	-3.6403076e-05	-0.00013482222	-0.00021274471
1642.5	-0.0069880075	-0.012435782	-3.4373623e-05	-3.629762e-05	-0.00013477315	-0.00021272366	-0.0069857817	-0.012434591	-3.4580991e-05	-3.5011153e-05	-0.00013524339	-0.00021247206	-0.0069934536	-0.01243392	-3.2207532e-05	-3.8224667e-05	-0.00013345046	-0.00021239568	-0.0069878993	-0.012435697	-3.4426836e-05	-3.6264703e-05	-0.00013487759	-0.00021284532	-0.0069879776	-0.012435758	-3.4444106e-05	-3.6410316e-05	-0.00013493508	-0.00021288116
1647	-0.0069595945	-0.012438028	-3.4393024e-05	-3.6305603e-05	-0.00013488591	-0.00021286024	-0.0069573821	-0.012436844	-3.4600307e-05	-3.5026879e-05	-0.00013535467	-0.00021260985	-0.0069650209	-0.012436173	-3.2222681e-05	-3.8235726e-05	-0.00013356215	-0.0002125411	-0.0069594863	-0.012437944	-3.4446448e-05	-3.6272293e-05	-0.00013499109	-0.00021298125	-0.0069595636	-0.012438001	-3.4463415e-05	-3.6417544e-05	-0.00013504746	-0.00021301696
1651.5	-0.0069311754	-0.012440266	-3.4412819e-05	-3.6313581e-05	-0.00013499823	-0.00021299619	-0.0069289762	-0.012439089	-3.4619985e-05	-3.5042567e-05	-0.00013546548	-0.00021274701	-0.0069365817	-0.012438418	-3.2238386e-05	-3.8246701e-05	-0.00013367346	-0.00021268583	-0.0069310671	-0.012440184	-3.4466442e-05	-3.6279897e-05	-0.00013510411	-0.00021311654	-0.0069311435	-0.012440237	-3.4483107e-05	-3.6424759e-05	-0.00013515938	-0.00021315214
1656	-0.0069027502	-0.012442496	-3.4433012e-05	-3.6321556e-05	-0.00013511009	-0.00021313153	-0.006900564	-0.012441326	-3.4640032e-05	-3.5058216e-05	-0.00013557583	-0.00021288356	-0.0069081362	-0.012440655	-3.2254649e-05	-3.8257595e-05	-0.00013378437	-0.0002128299	-0.0069026418	-0.012442415	-3.4486823e-05	-3.6287512e-05	-0.00013521666	-0.0002132512	-0.0069027173	-0.012442464	-3.4503188e-05	-3.6431963e-05	-0.00013527081	-0.00021328668
1660.5	-0.0068743191	-0.012444718	-3.4453607e-05	-3.6329528e-05	-0.00013522152	-0.00021326626	-0.0068721457	-0.012443555	-3.4660453e-05	-3.5073827e-05	-0.00013568571	-0.0002130195	-0.0068796845	-0.012442884	-3.2271474e-05	-3.8268409e-05	-0.0001338949	-0.00021297329	-0.0068742107	-0.012444638	-3.4507595e-05	-3.6295141e-05	-0.00013532873	-0.00021338522	-0.0068742853	-0.012444684	-3.4523662e-05	-3.6439155e-05	-0.00013538178	-0.00021342059
1665	-0.0068458823	-0.012446931	-3.4474609e-05	-3.6337495e-05	-0.0001353325	-0.00021340037	-0.0068437216	-0.012445776	-3.4681253e-05	-3.50894e-05	-0.00013579513	-0.00021315483	-0.0068512269	-0.012445105	-3.2288864e-05	-3.8279143e-05	-0.00013400505	-0.00021311601	-0.0068457739	-0.012446854	-3.4528763e-05	-3.6302782e-05	-0.00013544034	-0.00021351861	-0.0068458475	-0.012446895	-3.4544534e-05	-3.6446336e-05	-0.00013549228	-0.00021355388
1669.5	-0.00681744	-0.012449137	-3.4496023e-05	-3.6345459e-05	-0.00013544304	-0.00021353387	-0.0068152916	-0.012447989	-3.4702439e-05	-3.5104935e-05	-0.0001359041	-0.00021328955	-0.0068227635	-0.012447319	-3.2306821e-05	-3.8289798e-05	-0.00013411481	-0.00021325807	-0.0068173315	-0.012449061	-3.4550332e-05	-3.6310435e-05	-0.00013555148	-0.00021365137	-0.0068174041	-0.012449099	-3.4565809e-05	-3.6453506e-05	-0.00013560232	-0.00021368655
1674	-0.0067889922	-0.012451336	-3.4517852e-05	-3.635342e-05	-0.00013555315	-0.00021366677	-0.0067868561	-0.012450194	-3.4724015e-05	-3.5120433e-05	-0.00013601261	-0.00021342367	-0.0067942944	-0.012449525	-3.232535e-05	-3.8300376e-05	-0.00013422419	-0.00021339948	-0.0067888837	-0.012451261	-3.4572306e-05	-3.6318101e-05	-0.00013566215	-0.00021378352	-0.0067889554	-0.012451295	-3.4587491e-05	-3.6460665e-05	-0.00013571189	-0.0002138186
1678.5	-0.0067605391	-0.012453526	-3.4540103e-05	-3.6361376e-05	-0.00013566282	-0.00021379907	-0.006758415	-0.012452392	-3.4745986e-05	-3.5135893e-05	-0.00013612066	-0.00021355719	-0.0067658198	-0.012451723	-3.2344452e-05	-3.8310877e-05	-0.00013433318	-0.00021354022	-0.0067604307	-0.012453453	-3.459469e-05	-3.6325778e-05	-0.00013577236	-0.00021391504	-0.0067605014	-0.012453483	-3.4609584e-05	-3.6467814e-05	-0.000135821	-0.00021395004
1683	-0.0067320808	-0.012455708	-3.4562778e-05	-3.6369329e-05	-0.00013577205	-0.00021393077	-0.0067299687	-0.012454581	-3.4768359e-05	-3.5151316e-05	-0.00013622827	-0.00021369011	-0.0067373399	-0.012453914	-3.2364132e-05	-3.8321303e-05	-0.0001344418	-0.00021368032	-0.0067319725	-0.012455637	-3.4617488e-05	-3.6333468e-05	-0.00013588211	-0.00021404595	-0.0067320422	-0.012455663	-3.4632094e-05	-3.6474953e-05	-0.00013592965	-0.00021408087
1687.5	-0.0067036176	-0.012457883	-3.4585883e-05	-3.6377279e-05	-0.00013588085	-0.00021406188	-0.0067015171	-0.012456763	-3.4791139e-05	-3.5166701e-05	-0.00013633543	-0.00021382244	-0.0067088547	-0.012456097	-3.2384391e-05	-3.8331654e-05	-0.00013455003	-0.00021381977	-0.0067035093	-0.012457813	-3.4640706e-05	-3.634117e-05	-0.00013599139	-0.00021417626	-0.006703578	-0.012457836	-3.4655026e-05	-3.6482082e-05	-0.00013603785	-0.00021421109
1692	-0.0066751495	-0.01246005	-3.4609423e-05	-3.6385224e-05	-0.00013598923	-0.00021419239	-0.0066730606	-0.012458937	-3.4814331e-05	-3.518205e-05	-0.00013644214	-0.00021395418	-0.0066803645	-0.012458273	-3.2405234e-05	-3.834193e-05	-0.00013465789	-0.00021395857	-0.0066750413	-0.012459981	-3.4664347e-05	-3.6348883e-05	-0.00013610023	-0.00021430595	-0.006675109	-0.012460001	-3.4678383e-05	-3.6489202e-05	-0.00013614559	-0.00021434071
1696.5	-0.0066466767	-0.012462209	-3.4633402e-05	-3.6393166e-05	-0.00013609717	-0.00021432231	-0.0066445991	-0.012461103	-3.483794e-05	-3.5197363e-05	-0.0001365484	-0.00021408533	-0.0066518694	-0.012460441	-3.2426663e-05	-3.8352134e-05	-0.00013476537	-0.00021409673	-0.0066465686	-0.012462142	-3.4688417e-05	-3.6356608e-05	-0.0001362086	-0.00021443504	-0.0066466353	-0.012462158	-3.470217e-05	-3.6496312e-05	-0.00013625288	-0.00021446974
1701	-0.0066181993	-0.012464361	-3.4657824e-05	-3.6401105e-05	-0.00013620469	-0.00021445165	-0.0066161329	-0.012463262	-3.4861972e-05	-3.5212639e-05	-0.00013665423	-0.0002142159	-0.0066233695	-0.012462602	-3.2448682e-05	-3.8362266e-05	-0.00013487247	-0.00021423425	-0.0066180913	-0.012464295	-3.4712921e-05	-3.6364344e-05	-0.00013631653	-0.00021456353	-0.006618157	-0.012464308	-3.4726393e-05	-3.6503414e-05	-0.00013635972	-0.00021459817
1705.5	-0.0065897174	-0.012466505	-3.4682695e-05	-3.640904e-05	-0.00013631178	-0.00021458041	-0.006587662	-0.012465413	-3.4886433e-05	-3.5227878e-05	-0.00013675962	-0.00021434588	-0.0065948649	-0.012464755	-3.2471293e-05	-3.8372326e-05	-0.00013497919	-0.00021437114	-0.0065896095	-0.012466441	-3.4737863e-05	-3.6372091e-05	-0.000136424	-0.00021469143	-0.0065896743	-0.01246645	-3.4751057e-05	-3.6510507e-05	-0.00013646612	-0.000214726
1710	-0.0065612313	-0.012468642	-3.4708019e-05	-3.6416971e-05	-0.00013641845	-0.00021470859	-0.0065591867	-0.012467557	-3.4911327e-05	-3.5243082e-05	-0.00013686456	-0.00021447529	-0.0065663559	-0.012466901	-3.24945e-05	-3.8382316e-05	-0.00013508554	-0.0002145074	-0.0065611235	-0.012468579	-3.4763248e-05	-3.6379849e-05	-0.00013653103	-0.00021481873	-0.0065611873	-0.012468584	-3.4776164e-05	-3.6517591e-05	-0.00013657207	-0.00021485325
1714.5	-0.0065327409	-0.012470771	-3.4733801e-05	-3.6424899e-05	-0.0001365247	-0.00021483619	-0.006530707	-0.012469693	-3.493666e-05	-3.5258249e-05	-0.00013696908	-0.00021460413	-0.0065378425	-0.012469039	-3.2518306e-05	-3.8392236e-05	-0.00013519152	-0.00021464303	-0.0065326333	-0.012470709	-3.478908e-05	-3.6387618e-05	-0.00013663761	-0.00021494544	-0.0065326961	-0.012470712	-3.4801722e-05	-3.6524667e-05	-0.00013667757	-0.00021497991
1719	-0.0065042465	-0.012472893	-3.4760044e-05	-3.6432823e-05	-0.00013663053	-0.00021496322	-0.006502223	-0.012471822	-3.4962438e-05	-3.5273381e-05	-0.00013707316	-0.00021473239	-0.0065093249	-0.012471171	-3.2542714e-05	-3.8402088e-05	-0.00013529713	-0.00021477804	-0.0065041391	-0.012472833	-3.4815365e-05	-3.6395398e-05	-0.00013674374	-0.00021507157	-0.0065042008	-0.012472831	-3.4827733e-05	-3.6531735e-05	-0.00013678264	-0.00021510599
1723.5	-0.0064757481	-0.012475007	-3.4786755e-05	-3.6440744e-05	-0.00013673594	-0.00021508968	-0.006473735	-0.012473943	-3.4988666e-05	-3.5288478e-05	-0.00013717681	-0.00021486008	-0.0064808032	-0.012473295	-3.2567728e-05	-3.8411871e-05	-0.00013540236	-0.00021491243	-0.0064756409	-0.012474948	-3.4842107e-05	-3.6403188e-05	-0.00013684943	-0.00021519711	-0.0064757016	-0.012474944	-3.4854204e-05	-3.6538796e-05	-0.00013688727	-0.0002152315
1728	-0.006447246	-0.012477114	-3.4813938e-05	-3.6448661e-05	-0.00013684094	-0.00021521558	-0.006445243	-0.012476057	-3.5015348e-05	-3.5303539e-05	-0.00013728003	-0.00021498721	-0.0064522775	-0.012475411	-3.259335e-05	-3.8421588e-05	-0.00013550722	-0.00021504621	-0.0064471389	-0.012477056	-3.4869311e-05	-3.6410989e-05	-0.00013695468	-0.00021532208	-0.0064471987	-0.012477048	-3.4881139e-05	-3.6545849e-05	-0.00013699146	-0.00021535643
1732.5	-0.0064187401	-0.012479213	-3.4841597e-05	-3.6456575e-05	-0.00013694552	-0.00021534091	-0.0064167472	-0.012478163	-3.5042491e-05	-3.5318565e-05	-0.00013738282	-0.00021511378	-0.006423748	-0.012477521	-3.2619585e-05	-3.8431238e-05	-0.00013561172	-0.00021517937	-0.0064186333	-0.012479157	-3.4896982e-05	-3.64188e-05	-0.0001370595	-0.00021544647	-0.006418692	-0.012479146	-3.4908542e-05	-3.6552894e-05	-0.00013709522	-0.00021548078
1737	-0.0063902307	-0.012481306	-3.4869737e-05	-3.6464485e-05	-0.00013704969	-0.00021546568	-0.0063882477	-0.012480263	-3.5070101e-05	-3.5333557e-05	-0.00013748519	-0.00021523978	-0.0063952148	-0.012479624	-3.2646435e-05	-3.8440823e-05	-0.00013571584	-0.00021531192	-0.0063901241	-0.012481251	-3.4925125e-05	-3.6426621e-05	-0.00013716387	-0.00021557029	-0.0063901818	-0.012481236	-3.4936419e-05	-3.6559933e-05	-0.00013719854	-0.00021560457
1741.5	-0.0063617179	-0.012483391	-3.4898363e-05	-3.6472392e-05	-0.00013715345	-0.00021558989	-0.0063597445	-0.012482354	-3.5098181e-05	-3.5348513e-05	-0.00013758714	-0.00021536523	-0.006366678	-0.012481719	-3.2673903e-05	-3.8450343e-05	-0.0001358196	-0.00021544386	-0.0063616115	-0.012483337	-3.4953744e-05	-3.6434452e-05	-0.00013726782	-0.00021569353	-0.0063616682	-0.01248332	-3.4964774e-05	-3.6566965e-05	-0.00013730144	-0.0002157278
1746	-0.0063332017	-0.012485468	-3.492748e-05	-3.6480295e-05	-0.0001372568	-0.00021571355	-0.0063312379	-0.012484439	-3.5126738e-05	-3.5363435e-05	-0.00013768867	-0.00021549013	-0.0063381378	-0.012483807	-3.2701993e-05	-3.8459799e-05	-0.000135923	-0.0002155752	-0.0063330956	-0.012485416	-3.4982844e-05	-3.6442292e-05	-0.00013737133	-0.00021581622	-0.0063331513	-0.012485396	-3.4993612e-05	-3.657399e-05	-0.00013740391	-0.00021585046
1750.5	-0.0063046824	-0.012487539	-3.4957091e-05	-3.6488194e-05	-0.00013735974	-0.00021583666	-0.0063027279	-0.012486517	-3.5155776e-05	-3.5378323e-05	-0.00013778978	-0.00021561448	-0.0063095942	-0.012485888	-3.2730708e-05	-3.8469191e-05	-0.00013602602	-0.00021570595	-0.0063045765	-0.012487488	-3.5012431e-05	-3.6450142e-05	-0.00013747441	-0.00021593834	-0.0063046312	-0.012487464	-3.5022938e-05	-3.6581009e-05	-0.00013750595	-0.00021597256
1755	-0.0062761599	-0.012489602	-3.4987204e-05	-3.649609e-05	-0.00013746227	-0.00021595922	-0.0062742147	-0.012488587	-3.5185302e-05	-3.5393177e-05	-0.00013789047	-0.00021573827	-0.0062810475	-0.012487963	-3.2760051e-05	-3.8478521e-05	-0.00013612869	-0.00021583609	-0.0062760543	-0.012489553	-3.5042508e-05	-3.6458002e-05	-0.00013757706	-0.0002160599	-0.006276108	-0.012489526	-3.5052757e-05	-3.6588022e-05	-0.00013760757	-0.00021609411
1759.5	-0.0062476345	-0.012491659	-3.501782e-05	-3.6503983e-05	-0.0001375644	-0.00021608124	-0.0062456984	-0.01249065	-3.521532e-05	-3.5407997e-05	-0.00013799075	-0.00021586153	-0.0062524976	-0.01249003	-3.2790026e-05	-3.8487789e-05	-0.00013623099	-0.00021596564	-0.0062475292	-0.012491611	-3.5073082e-05	-3.646587e-05	-0.00013767929	-0.00021618091	-0.0062475818	-0.012491581	-3.5083074e-05	-3.6595028e-05	-0.00013770877	-0.00021621511
1764	-0.0062191062	-0.012493708	-3.5048947e-05	-3.6511872e-05	-0.00013766613	-0.00021620271	-0.0062171791	-0.012492706	-3.5245836e-05	-3.5422783e-05	-0.00013809061	-0.00021598424	-0.0062239448	-0.01249209	-3.2820637e-05	-3.8496996e-05	-0.00013633293	-0.00021609461	-0.0062190012	-0.012493661	-3.5104156e-05	-3.6473747e-05	-0.00013778109	-0.00021630136	-0.0062190528	-0.012493628	-3.5113893e-05	-3.6602029e-05	-0.00013780955	-0.00021633555
1768.5	-0.0061905751	-0.01249575	-3.5080588e-05	-3.6519758e-05	-0.00013776746	-0.00021632365	-0.0061886568	-0.012494756	-3.5276856e-05	-3.5437536e-05	-0.00013819007	-0.00021610641	-0.0061953892	-0.012494144	-3.2851886e-05	-3.8506143e-05	-0.0001364345	-0.00021622298	-0.0061904705	-0.012495705	-3.5135736e-05	-3.6481634e-05	-0.00013788247	-0.00021642126	-0.006190521	-0.012495669	-3.5145219e-05	-3.6609025e-05	-0.00013790991	-0.00021645546
1773	-0.0061620414	-0.012497785	-3.5112748e-05	-3.652764e-05	-0.00013786839	-0.00021644404	-0.0061601318	-0.012496798	-3.5308383e-05	-3.5452255e-05	-0.00013828912	-0.00021622804	-0.0061668307	-0.01249619	-3.2883776e-05	-3.8515229e-05	-0.00013653572	-0.00021635078	-0.0061619371	-0.012497741	-3.5167826e-05	-3.6489528e-05	-0.00013798343	-0.00021654062	-0.0061619867	-0.012497702	-3.5177058e-05	-3.6616014e-05	-0.00013800986	-0.00021657481
1777.5	-0.0061335052	-0.012499813	-3.5145431e-05	-3.6535518e-05	-0.00013796893	-0.00021656391	-0.0061316041	-0.012498833	-3.5340424e-05	-3.5466942e-05	-0.00013838776	-0.00021634914	-0.0061382697	-0.01249823	-3.2916312e-05	-3.8524257e-05	-0.00013663658	-0.00021647799	-0.0061334013	-0.012499771	-3.5200431e-05	-3.6497431e-05	-0.00013808397	-0.00021665944	-0.0061334498	-0.012499729	-3.5209413e-05	-3.6622999e-05	-0.0001381094	-0.00021669363
1782	-0.0061049665	-0.012501835	-3.5178644e-05	-3.6543394e-05	-0.00013806906	-0.00021668324	-0.0061030739	-0.012500861	-3.5372984e-05	-3.5481595e-05	-0.000138486	-0.00021646971	-0.0061097062	-0.012500263	-3.2949497e-05	-3.8533227e-05	-0.00013673709	-0.00021660463	-0.006104863	-0.012501793	-3.5233557e-05	-3.6505343e-05	-0.0001381841	-0.00021677771	-0.0061049104	-0.012501749	-3.5242291e-05	-3.6629979e-05	-0.00013820852	-0.00021681192
1786.5	-0.0060764256	-0.012503849	-3.521239e-05	-3.6551265e-05	-0.00013816881	-0.00021680205	-0.0060745412	-0.012502882	-3.5406069e-05	-3.5496216e-05	-0.00013858384	-0.00021658975	-0.0060811402	-0.012502289	-3.2983334e-05	-3.8542138e-05	-0.00013683723	-0.00021673069	-0.0060763224	-0.012503809	-3.5267208e-05	-3.6513262e-05	-0.00013828381	-0.00021689545	-0.0060763688	-0.012503762	-3.5275695e-05	-3.6636954e-05	-0.00013830724	-0.00021692966
1791	-0.0060478824	-0.012505857	-3.5246674e-05	-3.6559134e-05	-0.00013826816	-0.00021692033	-0.0060460061	-0.012504897	-3.5439682e-05	-3.5510805e-05	-0.00013868127	-0.00021670927	-0.006052572	-0.012504309	-3.3017827e-05	-3.8550993e-05	-0.00013693702	-0.00021685618	-0.0060477796	-0.012505818	-3.5301389e-05	-3.652119e-05	-0.00013838311	-0.00021701266	-0.006047825	-0.012505768	-3.5309632e-05	-3.6643924e-05	-0.00013840555	-0.00021704688
1795.5	-0.006019337	-0.012507858	-3.5281502e-05	-3.6566998e-05	-0.00013836712	-0.00021703809	-0.0060174688	-0.012506904	-3.5473831e-05	-3.5525361e-05	-0.00013877831	-0.00021682826	-0.0060240015	-0.012506321	-3.3052978e-05	-3.8559791e-05	-0.00013703646	-0.00021698111	-0.0060192346	-0.01250782	-3.5336105e-05	-3.6529125e-05	-0.000138482	-0.00021712934	-0.0060192791	-0.012507767	-3.5344105e-05	-3.665089e-05	-0.00013850345	-0.00021716357
1800	-0.0059907897	-0.012509852	-3.5316877e-05	-3.657486e-05	-0.00013846569	-0.00021715533	-0.0059889294	-0.012508905	-3.5508519e-05	-3.5539885e-05	-0.00013887495	-0.00021694674	-0.005995429	-0.012508327	-3.3088792e-05	-3.8568533e-05	-0.00013713554	-0.00021710547	-0.0059906877	-0.012509815	-3.5371361e-05	-3.6537067e-05	-0.00013858048	-0.00021724548	-0.0059907311	-0.01250976	-3.5379119e-05	-3.6657851e-05	-0.00013860096	-0.00021727974
1804.5	-0.0059622405	-0.012511839	-3.5352805e-05	-3.6582717e-05	-0.00013856387	-0.00021727205	-0.0059603879	-0.012510899	-3.5543753e-05	-3.5554377e-05	-0.0001389712	-0.00021706469	-0.0059668545	-0.012510327	-3.3125272e-05	-3.857722e-05	-0.00013723427	-0.00021722927	-0.0059621389	-0.012511803	-3.5407161e-05	-3.6545017e-05	-0.00013867855	-0.00021736111	-0.0059621813	-0.012511745	-3.541468e-05	-3.6664808e-05	-0.00013869806	-0.00021739538
1809	-0.0059336894	-0.012513819	-3.5389291e-05	-3.6590572e-05	-0.00013866167	-0.00021738826	-0.0059318444	-0.012512887	-3.5579536e-05	-3.5568838e-05	-0.00013906705	-0.00021718214	-0.0059382781	-0.01251232	-3.3162421e-05	-3.8585853e-05	-0.00013733265	-0.00021735251	-0.0059335883	-0.012513785	-3.5443512e-05	-3.6552974e-05	-0.00013877622	-0.00021747621	-0.0059336296	-0.012513725	-3.5450792e-05	-3.6671762e-05	-0.00013879476	-0.00021751051
1813.5	-0.0059051366	-0.012515793	-3.5426339e-05	-3.6598423e-05	-0.00013875908	-0.00021750396	-0.0059032992	-0.012514867	-3.5615876e-05	-3.5583267e-05	-0.00013916252	-0.00021729907	-0.0059097	-0.012514306	-3.3200244e-05	-3.8594432e-05	-0.00013743068	-0.00021747519	-0.005905036	-0.01251576	-3.5480417e-05	-3.6560937e-05	-0.00013887349	-0.0002175908	-0.0059050763	-0.012515697	-3.5487461e-05	-3.6678711e-05	-0.00013889107	-0.00021762512
1818	-0.0058765822	-0.01251776	-3.5463954e-05	-3.660627e-05	-0.00013885611	-0.00021761915	-0.0058747521	-0.012516841	-3.5652776e-05	-3.5597665e-05	-0.00013925759	-0.00021741549	-0.0058811202	-0.012516286	-3.3238742e-05	-3.8602957e-05	-0.00013752836	-0.00021759733	-0.005876482	-0.012517729	-3.5517881e-05	-3.6568908e-05	-0.00013897035	-0.00021770487	-0.0058765213	-0.012517663	-3.5524691e-05	-3.6685657e-05	-0.00013898698	-0.00021773922
1822.5	-0.0058480263	-0.012519721	-3.5502141e-05	-3.6614114e-05	-0.00013895276	-0.00021773384	-0.0058462035	-0.012518809	-3.5690243e-05	-3.5612031e-05	-0.00013935228	-0.0002175314	-0.0058525388	-0.012518259	-3.3277921e-05	-3.8611429e-05	-0.00013762569	-0.00021771891	-0.0058479265	-0.012519691	-3.555591e-05	-3.6576885e-05	-0.00013906682	-0.00021781842	-0.0058479648	-0.012519622	-3.5562486e-05	-3.6692599e-05	-0.0001390825	-0.00021785281
1827	-0.0058194689	-0.012521675	-3.5540905e-05	-3.6621955e-05	-0.00013904903	-0.00021784802	-0.0058176532	-0.01252077	-3.5728281e-05	-3.5626367e-05	-0.00013944658	-0.00021764681	-0.0058239559	-0.012520226	-3.3317783e-05	-3.861985e-05	-0.00013772268	-0.00021783995	-0.0058193697	-0.012521646	-3.5594508e-05	-3.6584868e-05	-0.00013916289	-0.00021793147	-0.0058194069	-0.012521575	-3.5600853e-05	-3.6699538e-05	-0.00013917763	-0.00021796589
1831.5	-0.0057909102	-0.012523623	-3.558025e-05	-3.6629792e-05	-0.00013914493	-0.0002179617	-0.0057891016	-0.012522724	-3.5766895e-05	-3.5640672e-05	-0.0001395405	-0.00021776172	-0.0057953716	-0.012522186	-3.3358332e-05	-3.8628218e-05	-0.00013781932	-0.00021796045	-0.0057908114	-0.012523595	-3.5633681e-05	-3.6592858e-05	-0.00013925856	-0.00021804402	-0.0057908477	-0.012523521	-3.5639796e-05	-3.6706473e-05	-0.00013927237	-0.00021807846
1836	-0.0057623502	-0.012525564	-3.5620182e-05	-3.6637626e-05	-0.00013924044	-0.00021807489	-0.0057605485	-0.012524672	-3.580609e-05	-3.5654946e-05	-0.00013963404	-0.00021787613	-0.0057667861	-0.01252414	-3.3399572e-05	-3.8636536e-05	-0.00013791561	-0.0002180804	-0.005762252	-0.012525537	-3.5673433e-05	-3.6600854e-05	-0.00013935384	-0.00021815605	-0.0057622872	-0.012525461	-3.567932e-05	-3.6713406e-05	-0.00013936673	-0.00021819054
1840.5	-0.005733789	-0.012527498	-3.5660706e-05	-3.6645456e-05	-0.00013933559	-0.00021818758	-0.0057319942	-0.012526613	-3.5845873e-05	-3.566919e-05	-0.00013972719	-0.00021799005	-0.0057381993	-0.012526088	-3.3441506e-05	-3.8644803e-05	-0.00013801157	-0.00021819982	-0.0057336913	-0.012527473	-3.5713769e-05	-3.6608855e-05	-0.00013944873	-0.00021826759	-0.0057337256	-0.012527395	-3.571943e-05	-3.6720335e-05	-0.0001394607	-0.00021830211
1845	-0.0057052268	-0.012529427	-3.5701825e-05	-3.6653283e-05	-0.00013943035	-0.00021829977	-0.0057034386	-0.012528548	-3.5886248e-05	-3.5683404e-05	-0.00013981997	-0.00021810347	-0.0057096115	-0.012528029	-3.3484138e-05	-3.865302e-05	-0.00013810717	-0.0002183187	-0.0057051296	-0.012529402	-3.5754694e-05	-3.6616862e-05	-0.00013954323	-0.00021837863	-0.0057051629	-0.012529322	-3.576013e-05	-3.6727262e-05	-0.00013955428	-0.00021841319
1849.5	-0.0056766636	-0.012531348	-3.5743545e-05	-3.6661106e-05	-0.00013952475	-0.00021841148	-0.005674882	-0.012530476	-3.5927219e-05	-3.5697588e-05	-0.00013991238	-0.0002182164	-0.0056810226	-0.012529964	-3.3527471e-05	-3.8661188e-05	-0.00013820244	-0.00021843706	-0.005676567	-0.012531325	-3.5796214e-05	-3.6624875e-05	-0.00013963734	-0.00021848918	-0.0056765992	-0.012531242	-3.5801426e-05	-3.6734186e-05	-0.00013964749	-0.00021852378
1854	-0.0056480995	-0.012533264	-3.5785872e-05	-3.6668926e-05	-0.00013961878	-0.0002185227	-0.0056463244	-0.012532398	-3.5968793e-05	-3.5711742e-05	-0.00014000441	-0.00021832884	-0.0056524328	-0.012531892	-3.3571509e-05	-3.8669307e-05	-0.00013829737	-0.00021855488	-0.0056480034	-0.012533241	-3.5838332e-05	-3.6632892e-05	-0.00013973107	-0.00021859923	-0.0056480347	-0.012533157	-3.5843323e-05	-3.6741108e-05	-0.00013974031	-0.00021863388
1858.5	-0.0056195345	-0.012535173	-3.5828809e-05	-3.6676742e-05	-0.00013971243	-0.00021863344	-0.0056177659	-0.012534314	-3.6010975e-05	-3.5725866e-05	-0.00014009607	-0.0002184408	-0.0056238422	-0.012533815	-3.3616256e-05	-3.8677377e-05	-0.00013839196	-0.00021867218	-0.005619439	-0.012535151	-3.5881055e-05	-3.6640915e-05	-0.00013982441	-0.0002187088	-0.0056194693	-0.012535065	-3.5885825e-05	-3.6748027e-05	-0.00013983276	-0.00021874349
1863	-0.0055909689	-0.012537076	-3.5872361e-05	-3.6684555e-05	-0.00013980573	-0.00021874369	-0.0055892065	-0.012536223	-3.6053769e-05	-3.5739961e-05	-0.00014018735	-0.00021855227	-0.0055952509	-0.012535731	-3.3661715e-05	-3.86854e-05	-0.0001384862	-0.00021878895	-0.0055908739	-0.012537055	-3.5924386e-05	-3.6648943e-05	-0.00013991737	-0.00021881788	-0.0055909032	-0.012536966	-3.5928938e-05	-3.6754943e-05	-0.00013992483	-0.00021885261
1867.5	-0.0055624025	-0.012538972	-3.5916534e-05	-3.6692365e-05	-0.00013989865	-0.00021885347	-0.0055606463	-0.012538126	-3.609718e-05	-3.5754027e-05	-0.00014027827	-0.00021866326	-0.0055666589	-0.012537641	-3.3707889e-05	-3.8693375e-05	-0.00013858012	-0.00021890521	-0.0055623082	-0.012538953	-3.5968331e-05	-3.6656975e-05	-0.00014000994	-0.00021892647	-0.0055623365	-0.012538862	-3.5972666e-05	-3.6761858e-05	-0.00014001653	-0.00021896125
1872	-0.0055338356	-0.012540862	-3.5961332e-05	-3.6700171e-05	-0.00013999121	-0.00021896276	-0.0055320855	-0.012540023	-3.6141215e-05	-3.5768063e-05	-0.00014036882	-0.00021877378	-0.0055380663	-0.012539545	-3.3754783e-05	-3.8701303e-05	-0.00013867369	-0.00021902094	-0.0055337419	-0.012540844	-3.6012895e-05	-3.6665012e-05	-0.00014010214	-0.00021903459	-0.0055337692	-0.012540751	-3.6017014e-05	-3.676877e-05	-0.00014010786	-0.00021906941
1876.5	-0.0055052683	-0.012542746	-3.600676e-05	-3.6707973e-05	-0.00014008341	-0.00021907159	-0.0055035241	-0.012541914	-3.6185877e-05	-3.5782071e-05	-0.000140459	-0.00021888382	-0.0055094732	-0.012541442	-3.38024e-05	-3.8709185e-05	-0.00013876693	-0.00021913617	-0.0055051751	-0.012542729	-3.6058083e-05	-3.6673054e-05	-0.00014019397	-0.00021914222	-0.0055052014	-0.012542634	-3.6061988e-05	-3.6775681e-05	-0.00014019882	-0.0002191771
1881	-0.0054767005	-0.012544624	-3.6052823e-05	-3.6715773e-05	-0.00014017525	-0.00021917994	-0.0054749622	-0.012543798	-3.6231172e-05	-3.5796049e-05	-0.00014054882	-0.00021899338	-0.0054808797	-0.012543334	-3.3850744e-05	-3.8717022e-05	-0.00013885984	-0.00021925088	-0.0054766079	-0.012544608	-3.61039e-05	-3.6681099e-05	-0.00014028541	-0.00021924939	-0.0054766333	-0.012544511	-3.6107592e-05	-3.6782589e-05	-0.0001402894	-0.00021928431
1885.5	-0.0054481323	-0.012546496	-3.6099525e-05	-3.6723568e-05	-0.00014026673	-0.00021928782	-0.0054463999	-0.012545677	-3.6277106e-05	-3.581e-05	-0.00014063828	-0.00021910247	-0.0054522859	-0.012545219	-3.3899819e-05	-3.8724812e-05	-0.00013895241	-0.00021936508	-0.0054480404	-0.012546481	-3.615035e-05	-3.6689148e-05	-0.00014037649	-0.00021935607	-0.0054480648	-0.012546382	-3.6153832e-05	-3.6789496e-05	-0.00014037963	-0.00021939105
1890	-0.0054195639	-0.012548362	-3.6146872e-05	-3.6731361e-05	-0.00014035785	-0.00021939523	-0.0054178372	-0.012547549	-3.6323683e-05	-3.5823921e-05	-0.00014072738	-0.0002192111	-0.0054236918	-0.012547099	-3.3949627e-05	-3.8732558e-05	-0.00013904465	-0.00021947878	-0.0054194726	-0.012548348	-3.6197439e-05	-3.6697202e-05	-0.00014046719	-0.00021946229	-0.0054194961	-0.012548247	-3.6200711e-05	-3.6796401e-05	-0.00014046949	-0.00021949732
1894.5	-0.0053909954	-0.012550221	-3.6194869e-05	-3.673915e-05	-0.00014044861	-0.00021950218	-0.0053892742	-0.012549415	-3.6370907e-05	-3.5837815e-05	-0.00014081612	-0.00021931926	-0.0053950976	-0.012548972	-3.4000173e-05	-3.874026e-05	-0.00013913656	-0.00021959197	-0.0053909047	-0.012550209	-3.6245172e-05	-3.6705259e-05	-0.00014055752	-0.00021956805	-0.0053909272	-0.012550105	-3.6248236e-05	-3.6803305e-05	-0.00014055898	-0.00021960312
1899	-0.0053624267	-0.012552075	-3.624352e-05	-3.6746935e-05	-0.00014053902	-0.00021960867	-0.0053607111	-0.012551275	-3.6418786e-05	-3.585168e-05	-0.0001409045	-0.00021942695	-0.0053665033	-0.012550839	-3.405146e-05	-3.8747918e-05	-0.00013922814	-0.00021970466	-0.0053623367	-0.012552063	-3.6293553e-05	-3.6713319e-05	-0.00014064749	-0.00021967333	-0.0053623582	-0.012551958	-3.629641e-05	-3.6810207e-05	-0.00014064811	-0.00021970847
1903.5	-0.005333858	-0.012553922	-3.629283e-05	-3.6754717e-05	-0.00014062907	-0.0002197147	-0.0053321478	-0.012553129	-3.6467322e-05	-3.5865518e-05	-0.00014099253	-0.00021953418	-0.005337909	-0.012552701	-3.4103493e-05	-3.8755532e-05	-0.00013931939	-0.00021981685	-0.0053337687	-0.012553912	-3.6342587e-05	-3.6721382e-05	-0.00014073708	-0.00021977816	-0.0053337892	-0.012553805	-3.6345239e-05	-3.6817107e-05	-0.00014073689	-0.00021981334
1908	-0.0053052893	-0.012555764	-3.6342804e-05	-3.6762495e-05	-0.00014071878	-0.00021982027	-0.0053035845	-0.012554977	-3.6516523e-05	-3.5879327e-05	-0.0001410802	-0.00021964096	-0.0053093147	-0.012554556	-3.4156274e-05	-3.8763103e-05	-0.00013941032	-0.00021992855	-0.0053052007	-0.012555754	-3.639228e-05	-3.6729449e-05	-0.00014082632	-0.00021988252	-0.0053052203	-0.012555645	-3.6394728e-05	-3.6824007e-05	-0.00014082531	-0.00021991776
1912.5	-0.0052767208	-0.0125576	-3.6393446e-05	-3.677027e-05	-0.00014080813	-0.00021992539	-0.0052750213	-0.012556819	-3.6566391e-05	-3.5893109e-05	-0.00014116752	-0.00021974727	-0.0052807206	-0.012556406	-3.4209808e-05	-3.8770631e-05	-0.00013950091	-0.00022003975	-0.0052766328	-0.012557591	-3.6442636e-05	-3.6737519e-05	-0.00014091519	-0.00021998643	-0.0052766515	-0.01255748	-3.6444882e-05	-3.6830905e-05	-0.00014091337	-0.00022002173
1917	-0.0052481525	-0.012559429	-3.6444762e-05	-3.6778042e-05	-0.00014089713	-0.00022003005	-0.0052464581	-0.012558655	-3.6616933e-05	-3.5906864e-05	-0.00014125449	-0.00021985314	-0.0052521267	-0.01255825	-3.4264098e-05	-3.8778117e-05	-0.00013959118	-0.00022015046	-0.0052480651	-0.012559422	-3.6493661e-05	-3.6745591e-05	-0.0001410037	-0.00022008989	-0.0052480829	-0.012559309	-3.6495706e-05	-3.6837803e-05	-0.00014100108	-0.00022012524
1921.5	-0.0052195844	-0.012561253	-3.6496757e-05	-3.678581e-05	-0.00014098579	-0.00022013426	-0.0052178951	-0.012560485	-3.6668154e-05	-3.5920591e-05	-0.00014134111	-0.00021995855	-0.0052235331	-0.012560088	-3.4319148e-05	-3.8785562e-05	-0.00013968113	-0.00022026069	-0.0052194977	-0.012561246	-3.6545358e-05	-3.6753666e-05	-0.00014109185	-0.00022019289	-0.0052195145	-0.012561132	-3.6547204e-05	-3.6844699e-05	-0.00014108843	-0.0002202283
1926	-0.0051910166	-0.012563071	-3.6549434e-05	-3.6793575e-05	-0.00014107409	-0.00022023803	-0.0051893324	-0.012562309	-3.6720058e-05	-3.5934291e-05	-0.00014142738	-0.00022006351	-0.0051949399	-0.01256192	-3.4374962e-05	-3.8792965e-05	-0.00013977075	-0.00022037043	-0.0051909307	-0.012563065	-3.6597734e-05	-3.6761744e-05	-0.00014117964	-0.00022029545	-0.0051909465	-0.012562949	-3.6599382e-05	-3.6851594e-05	-0.00014117544	-0.00022033091
1930.5	-0.0051624492	-0.012564883	-3.66028e-05	-3.6801336e-05	-0.00014116206	-0.00022034135	-0.00516077	-0.012564128	-3.6772651e-05	-3.5947964e-05	-0.00014151331	-0.00022016802	-0.0051663471	-0.012563746	-3.4431543e-05	-3.8800327e-05	-0.00013986005	-0.00022047969	-0.005162364	-0.012564878	-3.6650792e-05	-3.6769823e-05	-0.00014126707	-0.00022039756	-0.0051623789	-0.012564761	-3.6652244e-05	-3.6858489e-05	-0.00014126209	-0.00022043307
1935	-0.0051338823	-0.012566689	-3.6656859e-05	-3.6809093e-05	-0.00014124968	-0.00022044422	-0.005132208	-0.01256594	-3.6825937e-05	-3.5961611e-05	-0.00014159889	-0.00022027209	-0.0051377547	-0.012565567	-3.4488895e-05	-3.8807649e-05	-0.00013994903	-0.00022058846	-0.0051337978	-0.012566686	-3.6704539e-05	-3.6777905e-05	-0.00014135415	-0.00022049922	-0.0051338118	-0.012566567	-3.6705796e-05	-3.6865382e-05	-0.0001413484	-0.00022053479
1939.5	-0.0051053159	-0.01256849	-3.6711615e-05	-3.6816848e-05	-0.00014133696	-0.00022054666	-0.0051036464	-0.012567747	-3.6879922e-05	-3.597523e-05	-0.00014168414	-0.00022037571	-0.005109163	-0.012567382	-3.4547022e-05	-3.8814931e-05	-0.00014003769	-0.00022069676	-0.0051052321	-0.012568487	-3.6758978e-05	-3.6785988e-05	-0.00014144088	-0.00022060044	-0.0051052453	-0.012568366	-3.6760041e-05	-3.6872275e-05	-0.00014143436	-0.00022063607
1944	-0.0050767502	-0.012570285	-3.6767074e-05	-3.6824598e-05	-0.00014142389	-0.00022064866	-0.0050750853	-0.012569548	-3.6934611e-05	-3.5988823e-05	-0.00014176903	-0.0002204789	-0.0050805719	-0.012569191	-3.4605928e-05	-3.8822173e-05	-0.00014012603	-0.00022080459	-0.0050766671	-0.012570283	-3.6814115e-05	-3.6794074e-05	-0.00014152726	-0.00022070123	-0.0050766793	-0.012570161	-3.6814986e-05	-3.6879168e-05	-0.00014151998	-0.0002207369
1948.5	-0.005048185	-0.012572074	-3.682324e-05	-3.6832346e-05	-0.00014151049	-0.00022075022	-0.0050465249	-0.012571343	-3.6990007e-05	-3.600239e-05	-0.00014185359	-0.00022058164	-0.0050519815	-0.012570994	-3.4665616e-05	-3.8829376e-05	-0.00014021404	-0.00022091194	-0.0050481027	-0.012572073	-3.6869955e-05	-3.6802161e-05	-0.00014161328	-0.00022080157	-0.005048114	-0.012571949	-3.6870635e-05	-3.688606e-05	-0.00014160526	-0.00022083731
1953	-0.0050196207	-0.012573857	-3.6880118e-05	-3.6840089e-05	-0.00014159675	-0.00022085134	-0.0050179651	-0.012573133	-3.7046118e-05	-3.6015931e-05	-0.00014193782	-0.00022068395	-0.0050233919	-0.012572792	-3.4726091e-05	-3.883654e-05	-0.00014030175	-0.00022101882	-0.0050195391	-0.012573857	-3.6926503e-05	-3.6810249e-05	-0.00014169896	-0.00022090149	-0.0050195495	-0.012573732	-3.6926993e-05	-3.6892951e-05	-0.0001416902	-0.00022093727
1957.5	-0.0049910571	-0.012575635	-3.6937713e-05	-3.684783e-05	-0.00014168267	-0.00022095204	-0.004989406	-0.012574917	-3.7102946e-05	-3.6029445e-05	-0.0001420217	-0.00022078583	-0.0049948032	-0.012574584	-3.4787355e-05	-3.8843665e-05	-0.00014038913	-0.00022112524	-0.0049909762	-0.012575636	-3.6983762e-05	-3.6818339e-05	-0.0001417843	-0.00022100097	-0.0049909857	-0.012575509	-3.6984064e-05	-3.6899843e-05	-0.00014177479	-0.00022103681
1962	-0.0049624943	-0.012577407	-3.699603e-05	-3.6855567e-05	-0.00014176826	-0.0002210523	-0.0049608477	-0.012576695	-3.7160498e-05	-3.6042933e-05	-0.00014210525	-0.00022088727	-0.0049662153	-0.012576371	-3.4849413e-05	-3.8850753e-05	-0.0001404762	-0.00022123119	-0.0049624142	-0.012577409	-3.704174e-05	-3.6826429e-05	-0.00014186928	-0.00022110002	-0.0049624229	-0.012577281	-3.7041855e-05	-3.6906733e-05	-0.00014185905	-0.00022113591
1966.5	-0.0049339325	-0.012579173	-3.7055073e-05	-3.68633e-05	-0.00014185351	-0.00022115214	-0.0049322903	-0.012578468	-3.7218778e-05	-3.6056396e-05	-0.00014218847	-0.00022098828	-0.0049376284	-0.012578152	-3.4912268e-05	-3.8857803e-05	-0.00014056296	-0.00022133667	-0.0049338531	-0.012579176	-3.7100439e-05	-3.6834521e-05	-0.00014195393	-0.00022119865	-0.0049338609	-0.012579047	-3.7100369e-05	-3.6913624e-05	-0.00014194298	-0.00022123459
1971	-0.0049053716	-0.012580934	-3.7114848e-05	-3.687103e-05	-0.00014193843	-0.00022125155	-0.0049037337	-0.012580235	-3.7277791e-05	-3.6069833e-05	-0.00014227136	-0.00022108887	-0.0049090425	-0.012579927	-3.4975924e-05	-3.8864815e-05	-0.0001406494	-0.0002214417	-0.0049052931	-0.012580938	-3.7159865e-05	-3.6842613e-05	-0.00014203823	-0.00022129685	-0.0049053	-0.012580807	-3.7159611e-05	-3.6920514e-05	-0.00014202657	-0.00022133284
1975.5	-0.0048768118	-0.01258269	-3.7175358e-05	-3.6878756e-05	-0.00014202302	-0.00022135054	-0.0048751782	-0.012581996	-3.7337542e-05	-3.6083244e-05	-0.00014235391	-0.00022118903	-0.0048804578	-0.012581697	-3.5040386e-05	-3.887179e-05	-0.00014073553	-0.00022154627	-0.004876734	-0.012582694	-3.7220024e-05	-3.6850706e-05	-0.0001421222	-0.00022139463	-0.0048767401	-0.012582562	-3.7219586e-05	-3.6927404e-05	-0.00014210983	-0.00022143067
1980	-0.0048482531	-0.01258444	-3.7236609e-05	-3.6886479e-05	-0.00014210729	-0.0002214491	-0.0048466236	-0.012583752	-3.7398037e-05	-3.609663e-05	-0.00014243614	-0.00022128876	-0.0048518742	-0.012583461	-3.5105656e-05	-3.8878729e-05	-0.00014082135	-0.00022165038	-0.0048481761	-0.012584445	-3.7280919e-05	-3.68588e-05	-0.00014220582	-0.00022149199	-0.0048481813	-0.012584311	-3.72803e-05	-3.6934294e-05	-0.00014219275	-0.00022152808
1984.5	-0.0048196955	-0.012586184	-3.7298606e-05	-3.6894198e-05	-0.00014219122	-0.00022154725	-0.0048180702	-0.012585502	-3.7459278e-05	-3.6109991e-05	-0.00014251804	-0.00022138808	-0.0048232918	-0.01258522	-3.5171738e-05	-3.8885632e-05	-0.00014090686	-0.00022175404	-0.0048196193	-0.01258619	-3.7342556e-05	-3.6866894e-05	-0.00014228911	-0.00022158893	-0.0048196236	-0.012586055	-3.7341757e-05	-3.6941184e-05	-0.00014227535	-0.00022162507
1989	-0.0047911391	-0.012587923	-3.7361353e-05	-3.6901914e-05	-0.00014227482	-0.00022164499	-0.0047895179	-0.012587247	-3.7521273e-05	-3.6123326e-05	-0.00014259961	-0.00022148698	-0.0047947107	-0.012586974	-3.5238637e-05	-3.8892498e-05	-0.00014099206	-0.00022185725	-0.0047910637	-0.01258793	-3.7404939e-05	-3.6874988e-05	-0.00014237206	-0.00022168545	-0.0047910672	-0.012587794	-3.7403961e-05	-3.6948074e-05	-0.00014235762	-0.00022172165
1993.5	-0.004762584	-0.012589656	-3.7424856e-05	-3.6909626e-05	-0.0001423581	-0.0002217423	-0.0047609668	-0.012588987	-3.7584025e-05	-3.6136637e-05	-0.00014268086	-0.00022158546	-0.0047661309	-0.012588722	-3.5306356e-05	-3.8899329e-05	-0.00014107695	-0.00022196001	-0.0047625094	-0.012589664	-3.7468074e-05	-3.6883082e-05	-0.00014245468	-0.00022178157	-0.0047625121	-0.012589527	-3.7466919e-05	-3.6954965e-05	-0.00014243957	-0.00022181781
1998	-0.0047340303	-0.012591385	-3.7489118e-05	-3.6917335e-05	-0.00014244106	-0.00022183921	-0.004732417	-0.012590721	-3.7647539e-05	-3.6149922e-05	-0.00014276178	-0.00022168352	-0.0047375526	-0.012590464	-3.5374899e-05	-3.8906125e-05	-0.00014116154	-0.00022206233	-0.0047339564	-0.012591393	-3.7531965e-05	-3.6891176e-05	-0.00014253697	-0.00022187727	-0.0047339583	-0.012591255	-3.7530633e-05	-3.6961855e-05	-0.00014252119	-0.00022191356
2002.5	-0.0047054779	-0.012593107	-3.7554144e-05	-3.692504e-05	-0.00014252369	-0.0002219357	-0.0047038686	-0.01259245	-3.7711821e-05	-3.6163183e-05	-0.00014284239	-0.00022178117	-0.0047089756	-0.012592202	-3.544427e-05	-3.8912886e-05	-0.00014124581	-0.0002221642	-0.0047054049	-0.012593117	-3.7596617e-05	-3.6899269e-05	-0.00014261893	-0.00022197257	-0.0047054059	-0.012592977	-3.759511e-05	-3.6968745e-05	-0.00014260248	-0.0002220089
2007	-0.0046769269	-0.012594825	-3.761994e-05	-3.6932742e-05	-0.000142606	-0.00022203179	-0.0046753215	-0.012594173	-3.7776875e-05	-3.6176419e-05	-0.00014292267	-0.00022187842	-0.0046804002	-0.012593934	-3.5514472e-05	-3.8919613e-05	-0.00014132979	-0.00022226563	-0.0046768547	-0.012594835	-3.7662035e-05	-3.6907363e-05	-0.00014270056	-0.00022206745	-0.0046768549	-0.012594694	-3.7660355e-05	-3.6975636e-05	-0.00014268346	-0.00022210383
2011.5	-0.0046483775	-0.012596537	-3.768651e-05	-3.694044e-05	-0.00014268799	-0.00022212747	-0.0046467758	-0.012595891	-3.7842705e-05	-3.6189631e-05	-0.00014300264	-0.00022197525	-0.0046518264	-0.01259566	-3.5585509e-05	-3.8926305e-05	-0.00014141346	-0.00022236662	-0.0046483061	-0.012596548	-3.7728224e-05	-3.6915455e-05	-0.00014278186	-0.00022216194	-0.0046483054	-0.012596406	-3.7726371e-05	-3.6982527e-05	-0.00014276411	-0.00022219836
2016	-0.0046198295	-0.012598243	-3.7753859e-05	-3.6948135e-05	-0.00014276966	-0.00022222275	-0.0046182316	-0.012597603	-3.7909317e-05	-3.6202818e-05	-0.00014308229	-0.00022207168	-0.0046232542	-0.012597382	-3.5657386e-05	-3.8932963e-05	-0.00014149682	-0.00022246717	-0.004619759	-0.012598255	-3.7795188e-05	-3.6923547e-05	-0.00014286284	-0.00022225602	-0.0046197575	-0.012598112	-3.7793164e-05	-3.6989418e-05	-0.00014284445	-0.00022229249
2020.5	-0.0045912832	-0.012599945	-3.7821991e-05	-3.6955826e-05	-0.00014285101	-0.00022231762	-0.004589689	-0.012599311	-3.7976715e-05	-3.6215981e-05	-0.00014316162	-0.0002221677	-0.0045946836	-0.012599098	-3.5730105e-05	-3.8939588e-05	-0.00014157989	-0.00022256729	-0.0045912135	-0.012599958	-3.7862932e-05	-3.6931638e-05	-0.00014294349	-0.00022234971	-0.0045912113	-0.012599814	-3.7860738e-05	-3.699631e-05	-0.00014292447	-0.00022238621
2025	-0.0045627385	-0.012601641	-3.7890912e-05	-3.6963514e-05	-0.00014293205	-0.0002224121	-0.004561148	-0.012601013	-3.8044905e-05	-3.622912e-05	-0.00014324064	-0.00022226332	-0.0045661148	-0.012600809	-3.5803671e-05	-3.894618e-05	-0.00014166265	-0.00022266697	-0.0045626697	-0.012601655	-3.7931462e-05	-3.6939728e-05	-0.00014302382	-0.00022244299	-0.0045626666	-0.01260151	-3.7929099e-05	-3.7003201e-05	-0.00014300417	-0.00022247954
2029.5	-0.0045341956	-0.012603332	-3.7960625e-05	-3.6971198e-05	-0.00014301277	-0.00022250617	-0.0045326086	-0.012602709	-3.8113891e-05	-3.6242235e-05	-0.00014331934	-0.00022235854	-0.0045375478	-0.012602514	-3.5878087e-05	-3.8952739e-05	-0.00014174511	-0.00022276623	-0.0045341275	-0.012603347	-3.8000781e-05	-3.6947817e-05	-0.00014310382	-0.00022253589	-0.0045341237	-0.0126032	-3.799825e-05	-3.7010094e-05	-0.00014308356	-0.00022257246
2034	-0.0045056543	-0.012605018	-3.8031135e-05	-3.6978878e-05	-0.00014309317	-0.00022259985	-0.0045040709	-0.012604401	-3.8183677e-05	-3.6255326e-05	-0.00014339774	-0.00022245336	-0.0045089826	-0.012604215	-3.5953357e-05	-3.8959265e-05	-0.00014182727	-0.00022286506	-0.0045055871	-0.012605033	-3.8070895e-05	-3.6955905e-05	-0.00014318351	-0.00022262839	-0.0045055825	-0.012604886	-3.8068198e-05	-3.7016987e-05	-0.00014316264	-0.000222665
2038.5	-0.0044771149	-0.012606699	-3.8102448e-05	-3.6986555e-05	-0.00014317327	-0.00022269314	-0.004475535	-0.012606087	-3.8254269e-05	-3.6268393e-05	-0.00014347582	-0.00022254778	-0.0044804193	-0.01260591	-3.6029485e-05	-3.8965759e-05	-0.00014190914	-0.00022296346	-0.0044770486	-0.012606715	-3.8141808e-05	-3.6963991e-05	-0.00014326288	-0.00022272049	-0.0044770432	-0.012606567	-3.8138946e-05	-3.702388e-05	-0.00014324141	-0.00022275714
2043	-0.0044485773	-0.012608374	-3.8174568e-05	-3.6994229e-05	-0.00014325305	-0.00022278603	-0.0044470009	-0.012607769	-3.8325671e-05	-3.6281436e-05	-0.00014355359	-0.00022264181	-0.0044518579	-0.0126076	-3.6106476e-05	-3.8972221e-05	-0.00014199071	-0.00022306144	-0.0044485118	-0.012608391	-3.8213526e-05	-3.6972076e-05	-0.00014334193	-0.00022281221	-0.0044485057	-0.012608242	-3.82105e-05	-3.7030774e-05	-0.00014331986	-0.00022284889
2047.5	-0.0044200417	-0.012610044	-3.8247499e-05	-3.7001898e-05	-0.00014333252	-0.00022287854	-0.0044184687	-0.012609445	-3.8397887e-05	-3.6294456e-05	-0.00014363106	-0.00022273545	-0.0044232985	-0.012609285	-3.6184331e-05	-3.8978652e-05	-0.00014207198	-0.00022315899	-0.004419977	-0.012610062	-3.8286052e-05	-3.6980159e-05	-0.00014342067	-0.00022290355	-0.0044199701	-0.012609912	-3.8282863e-05	-3.7037668e-05	-0.00014339801	-0.00022294026
2052	-0.0043915079	-0.01261171	-3.8321247e-05	-3.7009565e-05	-0.00014341169	-0.00022297066	-0.0043899383	-0.012611116	-3.8470924e-05	-3.6307452e-05	-0.00014370822	-0.00022282869	-0.0043947412	-0.012610965	-3.6263056e-05	-3.8985051e-05	-0.00014215295	-0.00022325613	-0.0043914441	-0.012611728	-3.8359392e-05	-3.698824e-05	-0.00014349909	-0.0002229945	-0.0043914365	-0.012611577	-3.8356042e-05	-3.7044563e-05	-0.00014347585	-0.00022303123
2056.5	-0.0043629762	-0.01261337	-3.8395815e-05	-3.7017227e-05	-0.00014349054	-0.00022306239	-0.0043614099	-0.012612781	-3.8544784e-05	-3.6320425e-05	-0.00014378508	-0.00022292155	-0.0043661859	-0.01261264	-3.6342655e-05	-3.8991419e-05	-0.00014223364	-0.00022335285	-0.0043629133	-0.012613389	-3.843355e-05	-3.699632e-05	-0.0001435772	-0.00022308506	-0.0043629049	-0.012613238	-3.8430039e-05	-3.7051459e-05	-0.00014355339	-0.00022312183
2061	-0.0043344465	-0.012615025	-3.8471209e-05	-3.7024887e-05	-0.00014356909	-0.00022315373	-0.0043328835	-0.012614442	-3.8619474e-05	-3.6333375e-05	-0.00014386163	-0.00022301402	-0.0043376328	-0.01261431	-3.642313e-05	-3.8997756e-05	-0.00014231402	-0.00022344916	-0.0043343844	-0.012615045	-3.8508532e-05	-3.7004397e-05	-0.000143655	-0.00022317525	-0.0043343753	-0.012614893	-3.8504862e-05	-3.7058355e-05	-0.00014363062	-0.00022321204
2065.5	-0.0043059189	-0.012616675	-3.8547432e-05	-3.7032542e-05	-0.00014364734	-0.0002232447	-0.0043043592	-0.012616098	-3.8694997e-05	-3.6346301e-05	-0.00014393788	-0.00022310611	-0.0043090818	-0.012615975	-3.6504486e-05	-3.9004062e-05	-0.00014239412	-0.00022354505	-0.0043058577	-0.012616696	-3.8584341e-05	-3.7012472e-05	-0.00014373249	-0.00022326506	-0.0043058478	-0.012616543	-3.8580513e-05	-3.7065252e-05	-0.00014370755	-0.00022330187
2070	-0.0042773934	-0.01261832	-3.8624491e-05	-3.7040194e-05	-0.00014372528	-0.00022333528	-0.0042758369	-0.012617749	-3.8771359e-05	-3.6359205e-05	-0.00014401383	-0.00022319781	-0.0042805331	-0.012617634	-3.6586726e-05	-3.9010339e-05	-0.00014247393	-0.00022364053	-0.0042773331	-0.012618342	-3.8660982e-05	-3.7020545e-05	-0.00014380967	-0.00022335449	-0.0042773225	-0.012618188	-3.8656997e-05	-3.707215e-05	-0.00014378418	-0.00022339132
2074.5	-0.0042488701	-0.012619961	-3.8702389e-05	-3.7047842e-05	-0.00014380292	-0.00022342549	-0.0042473168	-0.012619394	-3.8848563e-05	-3.6372085e-05	-0.00014408948	-0.00022328913	-0.0042519866	-0.012619289	-3.6669855e-05	-3.9016585e-05	-0.00014255344	-0.0002237356	-0.0042488107	-0.012619983	-3.8738461e-05	-3.7028616e-05	-0.00014388655	-0.00022344355	-0.0042487994	-0.012619828	-3.873432e-05	-3.7079048e-05	-0.00014386051	-0.0002234804
2079	-0.004220349	-0.012621596	-3.878113e-05	-3.7055487e-05	-0.00014388026	-0.00022351532	-0.0042187989	-0.012621035	-3.8926615e-05	-3.6384943e-05	-0.00014416483	-0.00022338007	-0.0042234425	-0.012620939	-3.6753876e-05	-3.9022802e-05	-0.00014263267	-0.00022383027	-0.0042202905	-0.012621619	-3.8816781e-05	-3.7036684e-05	-0.00014396312	-0.00022353224	-0.0042202785	-0.012621463	-3.8812486e-05	-3.7085947e-05	-0.00014393654	-0.0002235691
2083.5	-0.0041918302	-0.012623226	-3.886072e-05	-3.7063128e-05	-0.00014395729	-0.00022360477	-0.0041902832	-0.012622671	-3.9005519e-05	-3.6397778e-05	-0.00014423989	-0.00022347064	-0.0041949007	-0.012622584	-3.6838792e-05	-3.902899e-05	-0.0001427116	-0.00022392453	-0.0041917725	-0.01262325	-3.8895948e-05	-3.7044749e-05	-0.00014403938	-0.00022362055	-0.0041917598	-0.012623094	-3.8891499e-05	-3.7092847e-05	-0.00014401228	-0.00022365743
2088	-0.0041633137	-0.012624852	-3.8941163e-05	-3.7070766e-05	-0.00014403403	-0.00022369386	-0.0041617698	-0.012624302	-3.908528e-05	-3.641059e-05	-0.00014431465	-0.00022356083	-0.0041663614	-0.012624224	-3.6924608e-05	-3.9035148e-05	-0.00014279026	-0.00022401839	-0.0041632569	-0.012624876	-3.8975966e-05	-3.7052812e-05	-0.00014411535	-0.0002237085	-0.0041632435	-0.012624719	-3.8971365e-05	-3.7099747e-05	-0.00014408772	-0.00022374539
2092.5	-0.0041347996	-0.012626472	-3.9022464e-05	-3.70784e-05	-0.00014411047	-0.00022378257	-0.0041332587	-0.012625928	-3.9165902e-05	-3.642338e-05	-0.00014438911	-0.00022365064	-0.0041378245	-0.012625859	-3.7011328e-05	-3.9041278e-05	-0.00014286862	-0.00022411185	-0.0041347437	-0.012626497	-3.905684e-05	-3.7060872e-05	-0.00014419101	-0.00022379608	-0.0041347296	-0.01262634	-3.9052088e-05	-3.7106649e-05	-0.00014416286	-0.00022383299
2097	-0.0041062878	-0.012628088	-3.9104627e-05	-3.708603e-05	-0.00014418661	-0.00022387091	-0.0041047499	-0.012627549	-3.9247391e-05	-3.6436147e-05	-0.00014446329	-0.00022374009	-0.0041092901	-0.012627489	-3.7098955e-05	-3.9047379e-05	-0.0001429467	-0.00022420491	-0.0041062328	-0.012628114	-3.9138574e-05	-3.7068928e-05	-0.00014426637	-0.0002238833	-0.004106218	-0.012627956	-3.9133672e-05	-3.7113551e-05	-0.00014423771	-0.00022392021
2101.5	-0.0040777785	-0.012629699	-3.9187656e-05	-3.7093657e-05	-0.00014426246	-0.00022395889	-0.0040762436	-0.012629165	-3.9329749e-05	-3.6448892e-05	-0.00014453717	-0.00022382916	-0.0040807582	-0.012629114	-3.7187492e-05	-3.9053451e-05	-0.00014302449	-0.00022429757	-0.0040777244	-0.012629725	-3.9221173e-05	-3.7076982e-05	-0.00014434144	-0.00022397016	-0.0040777089	-0.012629567	-3.9216122e-05	-3.7120454e-05	-0.00014431227	-0.00022400707
2106	-0.0040492717	-0.012631305	-3.9271557e-05	-3.710128e-05	-0.00014433802	-0.0002240465	-0.0040477397	-0.012630776	-3.9412983e-05	-3.6461614e-05	-0.00014461076	-0.00022391787	-0.0040522289	-0.012630735	-3.7276945e-05	-3.9059496e-05	-0.000143102	-0.00022438984	-0.0040492184	-0.012631332	-3.9304642e-05	-3.7085032e-05	-0.0001444162	-0.00022405665	-0.0040492023	-0.012631173	-3.9299442e-05	-3.7127358e-05	-0.00014438655	-0.00022409357
2110.5	-0.0040207673	-0.012632906	-3.9356333e-05	-3.71089e-05	-0.00014441328	-0.00022413374	-0.0040192383	-0.012632383	-3.9497096e-05	-3.6474315e-05	-0.00014468406	-0.00022400621	-0.0040237023	-0.012632351	-3.7367315e-05	-3.9065513e-05	-0.00014317923	-0.00022448172	-0.004020715	-0.012632934	-3.9388984e-05	-3.709308e-05	-0.00014449067	-0.00022414279	-0.0040206982	-0.012632774	-3.9383638e-05	-3.7134263e-05	-0.00014446053	-0.00022417971
2115	-0.0039922656	-0.012634503	-3.944199e-05	-3.7116516e-05	-0.00014448825	-0.00022422063	-0.0039907394	-0.012633985	-3.9582093e-05	-3.6486993e-05	-0.00014475708	-0.00022409418	-0.0039951783	-0.012633962	-3.7458608e-05	-3.9071502e-05	-0.00014325618	-0.00022457321	-0.0039922141	-0.012634531	-3.9474206e-05	-3.7101123e-05	-0.00014456485	-0.00022422857	-0.0039921967	-0.012634371	-3.9468714e-05	-3.7141168e-05	-0.00014453422	-0.00022426549
2119.5	-0.0039637664	-0.012636095	-3.9528531e-05	-3.7124128e-05	-0.00014456293	-0.00022430715	-0.0039622431	-0.012635582	-3.9667979e-05	-3.6499649e-05	-0.0001448298	-0.0002241818	-0.003966657	-0.012635568	-3.7550827e-05	-3.9077464e-05	-0.00014333284	-0.00022466431	-0.0039637159	-0.012636124	-3.9560311e-05	-3.7109163e-05	-0.00014463874	-0.000224314	-0.0039636978	-0.012635963	-3.9554674e-05	-3.7148075e-05	-0.00014460763	-0.00022435091
2124	-0.0039352699	-0.012637682	-3.9615962e-05	-3.7131737e-05	-0.00014463731	-0.00022439332	-0.0039337495	-0.012637174	-3.9754758e-05	-3.6512284e-05	-0.00014490225	-0.00022426905	-0.0039381385	-0.012637169	-3.7643976e-05	-3.9083399e-05	-0.00014340923	-0.00022475502	-0.0039352202	-0.012637711	-3.9647303e-05	-3.71172e-05	-0.00014471233	-0.00022439907	-0.0039352016	-0.01263755	-3.9641523e-05	-3.7154982e-05	-0.00014468075	-0.00022443598
2128.5	-0.003906776	-0.012639264	-3.9704286e-05	-3.7139342e-05	-0.00014471142	-0.00022447913	-0.0039052584	-0.012638762	-3.9842435e-05	-3.6524896e-05	-0.0001449744	-0.00022435594	-0.0039096227	-0.012638766	-3.7738058e-05	-3.9089307e-05	-0.00014348534	-0.00022484534	-0.0039067273	-0.012639295	-3.9735188e-05	-3.7125233e-05	-0.00014478563	-0.00022448379	-0.003906708	-0.012639133	-3.9729266e-05	-3.716189e-05	-0.00014475359	-0.00022452069
2133	-0.0038782849	-0.012640842	-3.9793508e-05	-3.7146943e-05	-0.00014478523	-0.00022456459	-0.0038767701	-0.012640345	-3.9931013e-05	-3.6537487e-05	-0.00014504628	-0.00022444248	-0.0038811097	-0.012640358	-3.7833077e-05	-3.9095189e-05	-0.00014356117	-0.00022493529	-0.003878237	-0.012640873	-3.982397e-05	-3.7133262e-05	-0.00014485864	-0.00022456817	-0.0038782171	-0.012640711	-3.9817906e-05	-3.7168799e-05	-0.00014482615	-0.00022460506
2137.5	-0.0038497965	-0.012642415	-3.9883633e-05	-3.7154541e-05	-0.00014485876	-0.00022464969	-0.0038482844	-0.012641923	-4.0020498e-05	-3.6550056e-05	-0.00014511787	-0.00022452866	-0.0038525997	-0.012641945	-3.7929037e-05	-3.9101044e-05	-0.00014363672	-0.00022502485	-0.0038497495	-0.012642447	-3.9913654e-05	-3.7141287e-05	-0.00014493137	-0.0002246522	-0.003849729	-0.012642284	-3.9907449e-05	-3.717571e-05	-0.00014489843	-0.00022468907
2142	-0.0038213109	-0.012643984	-3.9974664e-05	-3.7162135e-05	-0.000144932	-0.00022473444	-0.0038198016	-0.012643497	-4.0110894e-05	-3.6562604e-05	-0.00014518918	-0.00022461448	-0.0038240925	-0.012643528	-3.8025941e-05	-3.9106874e-05	-0.000143712	-0.00022511404	-0.0038212648	-0.012644016	-4.0004243e-05	-3.7149308e-05	-0.00014500381	-0.00022473588	-0.0038212437	-0.012643853	-3.9997899e-05	-3.7182621e-05	-0.00014497042	-0.00022477273
2146.5	-0.0037928281	-0.012645548	-4.0066607e-05	-3.7169725e-05	-0.00014500496	-0.00022481885	-0.0037913215	-0.012645066	-4.0202205e-05	-3.657513e-05	-0.00014526022	-0.00022469995	-0.0037955882	-0.012645106	-3.8123794e-05	-3.9112677e-05	-0.000143787	-0.00022520284	-0.003792783	-0.01264558	-4.0095742e-05	-3.7157325e-05	-0.00014507596	-0.00022481922	-0.0037927612	-0.012645417	-4.008926e-05	-3.7189533e-05	-0.00014504214	-0.00022485605
2151	-0.0037643482	-0.012647107	-4.0159466e-05	-3.7177312e-05	-0.00014507764	-0.0002249029	-0.0037628443	-0.01264663	-4.0294436e-05	-3.6587635e-05	-0.00014533097	-0.00022478508	-0.0037670869	-0.01264668	-3.8222599e-05	-3.9118455e-05	-0.00014386173	-0.00022529128	-0.0037643039	-0.01264714	-4.0188157e-05	-3.7165338e-05	-0.00014514783	-0.00022490221	-0.0037642816	-0.012646977	-4.0181537e-05	-3.7196445e-05	-0.00014511358	-0.00022493903
2155.5	-0.0037358711	-0.012648662	-4.0253245e-05	-3.7184895e-05	-0.00014515003	-0.00022498661	-0.0037343699	-0.01264819	-4.0387591e-05	-3.6600118e-05	-0.00014540145	-0.00022486985	-0.0037385887	-0.012648249	-3.8322359e-05	-3.9124207e-05	-0.00014393618	-0.00022537934	-0.0037358278	-0.012648696	-4.0281491e-05	-3.7173346e-05	-0.00014521942	-0.00022498487	-0.0037358049	-0.012648532	-4.0274735e-05	-3.7203359e-05	-0.00014518475	-0.00022502166
2160	-0.003707397	-0.012650212	-4.0347949e-05	-3.7192474e-05	-0.00014522215	-0.00022506998	-0.0037058985	-0.012649745	-4.0481674e-05	-3.661258e-05	-0.00014547166	-0.00022495428	-0.0037100934	-0.012649813	-3.8423079e-05	-3.9129935e-05	-0.00014401037	-0.00022546702	-0.0037073546	-0.012650247	-4.0375748e-05	-3.718135e-05	-0.00014529073	-0.00022506719	-0.0037073311	-0.012650082	-4.0368857e-05	-3.7210274e-05	-0.00014525564	-0.00022510395
2164.5	-0.0036789259	-0.012651758	-4.0443581e-05	-3.720005e-05	-0.00014529399	-0.000225153	-0.00367743	-0.012651296	-4.057669e-05	-3.6625021e-05	-0.00014554159	-0.00022503836	-0.0036816013	-0.012651373	-3.8524763e-05	-3.9135637e-05	-0.00014408428	-0.00022555434	-0.0036788844	-0.012651793	-4.0470934e-05	-3.7189349e-05	-0.00014536176	-0.00022514917	-0.0036788604	-0.012651629	-4.0463909e-05	-3.721719e-05	-0.00014532626	-0.0002251859
2169	-0.0036504578	-0.012653299	-4.0540147e-05	-3.7207622e-05	-0.00014536555	-0.00022523569	-0.0036489644	-0.012652842	-4.0672644e-05	-3.6637441e-05	-0.00014561124	-0.0002251221	-0.0036531122	-0.012652928	-3.8627412e-05	-3.9141314e-05	-0.00014415792	-0.00022564129	-0.0036504172	-0.012653335	-4.0567052e-05	-3.7197344e-05	-0.00014543251	-0.00022523082	-0.0036503926	-0.01265317	-4.0559894e-05	-3.7224106e-05	-0.0001453966	-0.00022526752
2173.5	-0.0036219926	-0.012654836	-4.0637651e-05	-3.721519e-05	-0.00014543683	-0.00022531803	-0.0036205019	-0.012654384	-4.0769539e-05	-3.6649839e-05	-0.00014568063	-0.00022520549	-0.0036246263	-0.012654479	-3.8731033e-05	-3.9146968e-05	-0.0001442313	-0.00022572788	-0.003621953	-0.012654873	-4.0664108e-05	-3.7205335e-05	-0.00014550298	-0.00022531214	-0.0036219278	-0.012654707	-4.0656817e-05	-3.7231024e-05	-0.00014546668	-0.0002253488
2178	-0.0035935306	-0.012656369	-4.0736096e-05	-3.7222754e-05	-0.00014550784	-0.00022540004	-0.0035920425	-0.012655921	-4.086738e-05	-3.6662217e-05	-0.00014574974	-0.00022528855	-0.0035961436	-0.012656025	-3.8835627e-05	-3.9152596e-05	-0.0001443044	-0.0002258141	-0.0035934918	-0.012656406	-4.0762104e-05	-3.721332e-05	-0.00014557317	-0.00022539312	-0.0035934661	-0.01265624	-4.0754683e-05	-3.7237942e-05	-0.00014553648	-0.00022542975
2182.5	-0.0035650717	-0.012657897	-4.0835488e-05	-3.7230315e-05	-0.00014557857	-0.00022548171	-0.0035635861	-0.012657454	-4.096617e-05	-3.6674574e-05	-0.00014581858	-0.00022537126	-0.0035676641	-0.012657567	-3.8941199e-05	-3.9158201e-05	-0.00014437724	-0.00022589996	-0.0035650338	-0.012657934	-4.0861047e-05	-3.7221301e-05	-0.00014564309	-0.00022547378	-0.0035650076	-0.012657768	-4.0853495e-05	-3.7244862e-05	-0.00014560602	-0.00022551036
2187	-0.0035366158	-0.01265942	-4.093583e-05	-3.7237872e-05	-0.00014564903	-0.00022556304	-0.0035351328	-0.012658983	-4.1065916e-05	-3.668691e-05	-0.00014588716	-0.00022545364	-0.0035391879	-0.012659105	-3.9047753e-05	-3.9163782e-05	-0.00014444981	-0.00022598546	-0.0035365789	-0.012659458	-4.096094e-05	-3.7229277e-05	-0.00014571274	-0.00022555411	-0.0035365521	-0.012659292	-4.0953258e-05	-3.7251782e-05	-0.00014567529	-0.00022559064
2191.5	-0.0035081632	-0.01266094	-4.1037127e-05	-3.7245426e-05	-0.00014571921	-0.00022564405	-0.0035066827	-0.012660507	-4.116662e-05	-3.6699226e-05	-0.00014595546	-0.00022553569	-0.0035107149	-0.012660638	-3.9155292e-05	-3.9169339e-05	-0.00014452211	-0.0002260706	-0.0035081271	-0.012660978	-4.1061787e-05	-3.7237248e-05	-0.00014578211	-0.00022563411	-0.0035080999	-0.012660812	-4.1053977e-05	-3.7258703e-05	-0.00014574429	-0.0002256706
2196	-0.0034797137	-0.012662454	-4.1139383e-05	-3.7252975e-05	-0.00014578913	-0.00022572472	-0.0034782357	-0.012662026	-4.1268286e-05	-3.671152e-05	-0.0001460235	-0.0002256174	-0.0034822452	-0.012662166	-3.9263819e-05	-3.9174873e-05	-0.00014459415	-0.00022615538	-0.0034796786	-0.012662493	-4.1163593e-05	-3.7245213e-05	-0.00014585121	-0.00022571379	-0.0034796508	-0.012662327	-4.1155656e-05	-3.7265626e-05	-0.00014581303	-0.00022575023
2200.5	-0.0034512675	-0.012663965	-4.1242602e-05	-3.7260521e-05	-0.00014585877	-0.00022580507	-0.003449792	-0.012663542	-4.137092e-05	-3.6723794e-05	-0.00014609128	-0.00022569878	-0.0034537789	-0.01266369	-3.9373339e-05	-3.9180384e-05	-0.00014466593	-0.00022623981	-0.0034512333	-0.012664005	-4.1266362e-05	-3.7253174e-05	-0.00014592005	-0.00022579315	-0.003451205	-0.012663838	-4.1258299e-05	-3.7272549e-05	-0.0001458815	-0.00022582953
2205	-0.0034228245	-0.012665471	-4.1346789e-05	-3.7268064e-05	-0.00014592815	-0.00022588508	-0.0034213515	-0.012665053	-4.1474526e-05	-3.6736048e-05	-0.00014615879	-0.00022577982	-0.0034253159	-0.01266521	-3.9483855e-05	-3.9185871e-05	-0.00014473744	-0.00022632388	-0.0034227912	-0.012665511	-4.1370098e-05	-3.726113e-05	-0.00014598861	-0.00022587218	-0.0034227624	-0.012665345	-4.136191e-05	-3.7279473e-05	-0.00014594971	-0.00022590851
2209.5	-0.0033943848	-0.012666973	-4.1451947e-05	-3.7275602e-05	-0.00014599726	-0.00022596477	-0.0033929143	-0.012666559	-4.1579107e-05	-3.6748281e-05	-0.00014622604	-0.00022586054	-0.0033968564	-0.012666726	-3.9595371e-05	-3.9191336e-05	-0.0001448087	-0.0002264076	-0.0033943524	-0.012667014	-4.1474806e-05	-3.726908e-05	-0.00014605691	-0.0002259509	-0.0033943231	-0.012666847	-4.1466493e-05	-3.7286398e-05	-0.00014601766	-0.00022598716
2214	-0.0033659484	-0.012668471	-4.1558082e-05	-3.7283137e-05	-0.0001460661	-0.00022604414	-0.0033644804	-0.012668061	-4.1684668e-05	-3.6760493e-05	-0.00014629302	-0.00022594093	-0.0033684003	-0.012668237	-3.9707889e-05	-3.9196778e-05	-0.00014487969	-0.00022649097	-0.0033659169	-0.012668512	-4.158049e-05	-3.7277025e-05	-0.00014612494	-0.0002260293	-0.0033658871	-0.012668345	-4.1572054e-05	-3.7293324e-05	-0.00014608535	-0.0002260655
2218.5	-0.0033375154	-0.012669964	-4.1665197e-05	-3.7290668e-05	-0.00014613467	-0.00022612318	-0.0033360498	-0.012669559	-4.1791212e-05	-3.6772686e-05	-0.00014635975	-0.000226021	-0.0033399476	-0.012669744	-3.9821415e-05	-3.9202198e-05	-0.00014495042	-0.000226574	-0.0033374848	-0.012670006	-4.1687154e-05	-3.7284964e-05	-0.0001461927	-0.00022610738	-0.0033374545	-0.012669839	-4.1678595e-05	-3.7300251e-05	-0.00014615278	-0.00022614352
2223	-0.0033090857	-0.012671453	-4.1773296e-05	-3.7298195e-05	-0.00014620298	-0.0002262019	-0.0033076226	-0.012671053	-4.1898745e-05	-3.6784858e-05	-0.00014642622	-0.00022610074	-0.0033114984	-0.012671247	-3.9935951e-05	-3.9207595e-05	-0.00014502089	-0.00022665668	-0.003309056	-0.012671496	-4.1794803e-05	-3.7292898e-05	-0.0001462602	-0.00022618515	-0.0033090253	-0.012671329	-4.1786122e-05	-3.7307178e-05	-0.00014621995	-0.00022622122
2227.5	-0.0032806594	-0.012672938	-4.1882384e-05	-3.7305719e-05	-0.00014627103	-0.00022628031	-0.0032791987	-0.012672543	-4.200727e-05	-3.6797009e-05	-0.00014649243	-0.00022618015	-0.0032830528	-0.012672745	-4.0051501e-05	-3.9212971e-05	-0.0001450911	-0.00022673901	-0.0032806307	-0.012672981	-4.190344e-05	-3.7300826e-05	-0.00014632744	-0.0002262626	-0.0032805995	-0.012672814	-4.1894639e-05	-3.7314107e-05	-0.00014628687	-0.0002262986
2232	-0.0032522366	-0.012674419	-4.1992464e-05	-3.7313238e-05	-0.00014633881	-0.00022635839	-0.0032507783	-0.012674028	-4.2116791e-05	-3.6809141e-05	-0.00014655838	-0.00022625925	-0.0032546107	-0.012674239	-4.0168068e-05	-3.9218324e-05	-0.00014516106	-0.000226821	-0.0032522087	-0.012674462	-4.201307e-05	-3.7308749e-05	-0.00014639442	-0.00022633975	-0.0032521771	-0.012674295	-4.2004149e-05	-3.7321036e-05	-0.00014635353	-0.00022637567
2236.5	-0.0032238172	-0.012675896	-4.2103541e-05	-3.7320754e-05	-0.00014640634	-0.00022643616	-0.0032223613	-0.012675509	-4.2227313e-05	-3.6821253e-05	-0.00014662407	-0.00022633803	-0.0032261722	-0.012675729	-4.0285657e-05	-3.9223656e-05	-0.00014523076	-0.00022690265	-0.0032237903	-0.012675939	-4.2123697e-05	-3.7316666e-05	-0.00014646113	-0.00022641658	-0.0032237582	-0.012675772	-4.2114658e-05	-3.7327967e-05	-0.00014641993	-0.00022645243
2241	-0.0031954013	-0.012677368	-4.2215619e-05	-3.7328267e-05	-0.0001464736	-0.00022651361	-0.0031939478	-0.012676986	-4.233884e-05	-3.6833344e-05	-0.00014668951	-0.00022641648	-0.0031977372	-0.012677215	-4.040427e-05	-3.9228967e-05	-0.0001453002	-0.00022698395	-0.0031953753	-0.012677412	-4.2235325e-05	-3.7324577e-05	-0.00014652759	-0.00022649311	-0.0031953427	-0.012677245	-4.2226168e-05	-3.7334898e-05	-0.00014648608	-0.00022652888
2245.5	-0.0031669889	-0.012678836	-4.2328703e-05	-3.7335775e-05	-0.0001465406	-0.00022659075	-0.0031655378	-0.012678459	-4.2451375e-05	-3.6845416e-05	-0.00014675469	-0.00022649463	-0.003169306	-0.012678696	-4.0523911e-05	-3.9234256e-05	-0.00014536939	-0.00022706492	-0.0031669638	-0.012678881	-4.2347959e-05	-3.7332482e-05	-0.00014659379	-0.00022656933	-0.0031669308	-0.012678714	-4.2338684e-05	-3.734183e-05	-0.00014655198	-0.00022660501
2250	-0.0031385801	-0.0126803	-4.2442795e-05	-3.734328e-05	-0.00014660735	-0.00022666757	-0.0031371314	-0.012679927	-4.2564922e-05	-3.6857467e-05	-0.00014681963	-0.00022657245	-0.0031408783	-0.012680173	-4.0644585e-05	-3.9239524e-05	-0.00014543833	-0.00022714556	-0.0031385558	-0.012680346	-4.2461602e-05	-3.7340382e-05	-0.00014665973	-0.00022664525	-0.0031385224	-0.012680179	-4.2452211e-05	-3.7348763e-05	-0.00014661763	-0.00022668084
2254.5	-0.0031101748	-0.012681761	-4.25579e-05	-3.735078e-05	-0.00014667383	-0.00022674409	-0.0031087285	-0.012681392	-4.2679487e-05	-3.6869499e-05	-0.00014688431	-0.00022664997	-0.0031124544	-0.012681647	-4.0766293e-05	-3.9244771e-05	-0.00014550701	-0.00022722586	-0.0031101514	-0.012681806	-4.2576258e-05	-3.7348275e-05	-0.00014672542	-0.00022672086	-0.0031101176	-0.012681639	-4.2566753e-05	-3.7355696e-05	-0.00014668302	-0.00022675637
2259	-0.0030817731	-0.012683217	-4.2674023e-05	-3.7358278e-05	-0.00014674006	-0.0002268203	-0.0030803291	-0.012682852	-4.2795072e-05	-3.6881511e-05	-0.00014694874	-0.00022672717	-0.0030840341	-0.012683116	-4.088904e-05	-3.9249997e-05	-0.00014557544	-0.00022730582	-0.0030817506	-0.012683263	-4.2691932e-05	-3.7356163e-05	-0.00014679085	-0.00022679617	-0.0030817164	-0.012683096	-4.2682313e-05	-3.7362631e-05	-0.00014674817	-0.00022683159
2263.5	-0.003053375	-0.012684669	-4.2791167e-05	-3.7365771e-05	-0.00014680604	-0.0002268962	-0.0030519334	-0.012684308	-4.2911682e-05	-3.6893503e-05	-0.00014701291	-0.00022680406	-0.0030556176	-0.012684581	-4.101283e-05	-3.9255203e-05	-0.00014564362	-0.00022738546	-0.0030533535	-0.012684715	-4.2808629e-05	-3.7364044e-05	-0.00014685602	-0.00022687119	-0.0030533188	-0.012684548	-4.2798896e-05	-3.7369566e-05	-0.00014681307	-0.0002269065
2268	-0.0030249806	-0.012686116	-4.2909336e-05	-3.737326e-05	-0.00014687176	-0.00022697179	-0.0030235413	-0.012685761	-4.3029321e-05	-3.6905476e-05	-0.00014707685	-0.00022688064	-0.0030272049	-0.012686042	-4.1137665e-05	-3.9260388e-05	-0.00014571155	-0.00022746476	-0.0030249599	-0.012686164	-4.292635e-05	-3.737192e-05	-0.00014692095	-0.0002269459	-0.0030249249	-0.012685997	-4.2916505e-05	-3.7376502e-05	-0.00014687772	-0.00022698112
2272.5	-0.0029965898	-0.01268756	-4.3028534e-05	-3.7380746e-05	-0.00014693723	-0.00022704708	-0.0029951529	-0.012687209	-4.3147993e-05	-3.6917429e-05	-0.00014714053	-0.00022695691	-0.002998796	-0.012687498	-4.126355e-05	-3.9265554e-05	-0.00014577923	-0.00022754373	-0.00299657	-0.012687608	-4.3045102e-05	-3.7379789e-05	-0.00014698562	-0.00022702032	-0.0029965346	-0.012687441	-4.3035145e-05	-3.7383439e-05	-0.00014694213	-0.00022705543
2277	-0.0029682027	-0.012689	-4.3148766e-05	-3.7388228e-05	-0.00014700244	-0.00022712207	-0.0029667682	-0.012688653	-4.3267701e-05	-3.6929362e-05	-0.00014720396	-0.00022703288	-0.0029703908	-0.012688951	-4.1390487e-05	-3.9270699e-05	-0.00014584666	-0.00022762238	-0.0029681838	-0.012689048	-4.3164888e-05	-3.7387652e-05	-0.00014705004	-0.00022709444	-0.002968148	-0.012688882	-4.315482e-05	-3.7390377e-05	-0.00014700629	-0.00022712945
2281.5	-0.0029398193	-0.012690436	-4.3270035e-05	-3.7395706e-05	-0.00014706741	-0.00022719675	-0.0029383871	-0.012690093	-4.338845e-05	-3.6941276e-05	-0.00014726715	-0.00022710854	-0.0029419895	-0.0126904	-4.1518481e-05	-3.9275824e-05	-0.00014591384	-0.00022770071	-0.0029398013	-0.012690485	-4.3285712e-05	-3.7395509e-05	-0.00014711422	-0.00022716826	-0.0029397652	-0.012690318	-4.3275534e-05	-3.7397315e-05	-0.00014707021	-0.00022720316
2286	-0.0029114397	-0.012691868	-4.3392345e-05	-3.740318e-05	-0.00014713212	-0.00022727114	-0.0029100099	-0.012691529	-4.3510243e-05	-3.695317e-05	-0.0001473301	-0.0002271839	-0.0029135921	-0.012691844	-4.1647534e-05	-3.928093e-05	-0.00014598078	-0.00022777871	-0.0029114226	-0.012691917	-4.3407577e-05	-3.7403359e-05	-0.00014717814	-0.0002272418	-0.002911386	-0.012691751	-4.3397291e-05	-3.7404254e-05	-0.00014713389	-0.00022727659
2290.5	-0.0028830638	-0.012693296	-4.35157e-05	-3.741065e-05	-0.00014719658	-0.00022734522	-0.0028816363	-0.012692961	-4.3633085e-05	-3.6965045e-05	-0.0001473928	-0.00022725896	-0.0028851985	-0.012693285	-4.177765e-05	-3.9286016e-05	-0.00014604747	-0.00022785638	-0.0028830476	-0.012693346	-4.3530489e-05	-3.7411203e-05	-0.00014724182	-0.00022731504	-0.0028830107	-0.012693179	-4.3520094e-05	-3.7411194e-05	-0.00014719732	-0.00022734972
2295	-0.0028546917	-0.01269472	-4.3640105e-05	-3.7418117e-05	-0.0001472608	-0.00022741901	-0.0028532666	-0.01269439	-4.3756979e-05	-3.69769e-05	-0.00014745526	-0.00022733371	-0.0028568088	-0.012694722	-4.1908833e-05	-3.9291082e-05	-0.00014611391	-0.00022793374	-0.0028546764	-0.01269477	-4.365445e-05	-3.7419041e-05	-0.00014730525	-0.00022738799	-0.0028546391	-0.012694604	-4.3643948e-05	-3.7418134e-05	-0.00014726051	-0.00022742255
2299.5	-0.0028263235	-0.012696141	-4.3765562e-05	-3.7425579e-05	-0.00014732477	-0.0002274925	-0.0028249006	-0.012695814	-4.388193e-05	-3.6988737e-05	-0.00014751748	-0.00022740817	-0.0028284231	-0.012696155	-4.2041085e-05	-3.929613e-05	-0.00014618011	-0.00022801078	-0.002826309	-0.012696191	-4.3779465e-05	-3.7426872e-05	-0.00014736844	-0.00022746066	-0.0028262714	-0.012696025	-4.3768857e-05	-3.7425076e-05	-0.00014732347	-0.0002274951
2304	-0.002797959	-0.012697557	-4.3892076e-05	-3.7433038e-05	-0.00014738849	-0.0002275657	-0.0027965385	-0.012697234	-4.400794e-05	-3.7000554e-05	-0.00014757946	-0.00022748233	-0.0028000413	-0.012697583	-4.2174411e-05	-3.9301158e-05	-0.00014624607	-0.0002280875	-0.0027979454	-0.012697608	-4.3905538e-05	-3.7434696e-05	-0.00014743139	-0.00022753304	-0.0027979075	-0.012697442	-4.3894825e-05	-3.7432017e-05	-0.00014738618	-0.00022756735
2308.5	-0.0027695984	-0.012698969	-4.4019651e-05	-3.7440493e-05	-0.00014745197	-0.00022763861	-0.0027681802	-0.012698651	-4.4135015e-05	-3.7012351e-05	-0.00014764119	-0.00022755619	-0.0027716635	-0.012699008	-4.2308814e-05	-3.9306168e-05	-0.00014631179	-0.0002281639	-0.0027695857	-0.01269902	-4.4032673e-05	-3.7442514e-05	-0.00014749409	-0.00022760513	-0.0027695474	-0.012698855	-4.4021855e-05	-3.743896e-05	-0.00014744866	-0.00022763932
2313	-0.0027412417	-0.012700378	-4.414829e-05	-3.7447944e-05	-0.0001475152	-0.00022771122	-0.0027398258	-0.012700064	-4.4263157e-05	-3.702413e-05	-0.00014770269	-0.00022762976	-0.0027432897	-0.012700429	-4.2444297e-05	-3.9311159e-05	-0.00014637726	-0.00022823999	-0.0027412299	-0.012700429	-4.4160873e-05	-3.7450326e-05	-0.00014755655	-0.00022767694	-0.0027411912	-0.012700264	-4.4149951e-05	-3.7445903e-05	-0.0001475109	-0.00022771099
2317.5	-0.0027128889	-0.012701783	-4.4277998e-05	-3.7455392e-05	-0.00014757819	-0.00022778354	-0.0027114753	-0.012701472	-4.4392371e-05	-3.7035889e-05	-0.00014776395	-0.00022770304	-0.0027149199	-0.012701846	-4.2580863e-05	-3.9316131e-05	-0.00014644249	-0.00022831577	-0.0027128779	-0.012701835	-4.4290143e-05	-3.7458131e-05	-0.00014761876	-0.00022774847	-0.0027128389	-0.01270167	-4.4279118e-05	-3.7452847e-05	-0.0001475729	-0.00022778239
2322	-0.0026845399	-0.012703184	-4.4408778e-05	-3.7462835e-05	-0.00014764094	-0.00022785558	-0.0026831287	-0.012702877	-4.452266e-05	-3.704763e-05	-0.00014782498	-0.00022777602	-0.0026865541	-0.012703259	-4.2718516e-05	-3.9321085e-05	-0.00014650749	-0.00022839123	-0.0026845299	-0.012703236	-4.4420486e-05	-3.7465929e-05	-0.00014768074	-0.00022781971	-0.0026844906	-0.012703071	-4.4409359e-05	-3.7459791e-05	-0.00014763467	-0.0002278535
2326.5	-0.002656195	-0.012704581	-4.4540634e-05	-3.7470275e-05	-0.00014770345	-0.00022792732	-0.002654786	-0.012704278	-4.4654028e-05	-3.7059351e-05	-0.00014788577	-0.00022784871	-0.0026581924	-0.012704669	-4.2857259e-05	-3.9326021e-05	-0.00014657224	-0.00022846639	-0.0026561857	-0.012704634	-4.4551906e-05	-3.747372e-05	-0.00014774248	-0.00022789068	-0.0026561462	-0.012704469	-4.4540677e-05	-3.7466736e-05	-0.00014769621	-0.00022792432
2331	-0.0026278539	-0.012705974	-4.467357e-05	-3.747771e-05	-0.00014776571	-0.00022799878	-0.0026264474	-0.012705676	-4.4786479e-05	-3.7071053e-05	-0.00014794632	-0.00022792112	-0.0026298348	-0.012706074	-4.2997095e-05	-3.9330938e-05	-0.00014663676	-0.00022854123	-0.0026278456	-0.012706027	-4.4684407e-05	-3.7481505e-05	-0.00014780399	-0.00022796136	-0.0026278057	-0.012705863	-4.4673078e-05	-3.7473681e-05	-0.00014775751	-0.00022799487
2335.5	-0.0025995169	-0.012707364	-4.4807589e-05	-3.7485142e-05	-0.00014782774	-0.00022806996	-0.0025981126	-0.012707069	-4.4920017e-05	-3.7082737e-05	-0.00014800664	-0.00022799323	-0.0026014812	-0.012707476	-4.3138029e-05	-3.9335838e-05	-0.00014670103	-0.00022861577	-0.0025995094	-0.012707417	-4.4817993e-05	-3.7489283e-05	-0.00014786525	-0.00022803177	-0.0025994692	-0.012707253	-4.4806564e-05	-3.7480627e-05	-0.00014781859	-0.00022806513
2340	-0.0025711839	-0.01270875	-4.4942696e-05	-3.749257e-05	-0.00014788953	-0.00022814085	-0.0025697819	-0.012708459	-4.5054645e-05	-3.7094401e-05	-0.00014806673	-0.00022806506	-0.0025731318	-0.012708874	-4.3280062e-05	-3.934072e-05	-0.00014676507	-0.00022869	-0.0025711772	-0.012708804	-4.4952667e-05	-3.7497054e-05	-0.00014792628	-0.00022810191	-0.0025711368	-0.01270864	-4.494114e-05	-3.7487574e-05	-0.00014787943	-0.00022813512
2344.5	-0.0025428548	-0.012710132	-4.5078894e-05	-3.7499994e-05	-0.00014795108	-0.00022821146	-0.0025414552	-0.012709845	-4.5190367e-05	-3.7106047e-05	-0.00014812659	-0.0002281366	-0.0025447865	-0.012710268	-4.3423199e-05	-3.9345584e-05	-0.00014682888	-0.00022876393	-0.002542849	-0.012710186	-4.5088434e-05	-3.7504818e-05	-0.00014798708	-0.00022817177	-0.0025428083	-0.012710023	-4.5076808e-05	-3.7494521e-05	-0.00014794004	-0.00022820483
2349	-0.0025145298	-0.01271151	-4.5216186e-05	-3.7507414e-05	-0.00014801239	-0.00022828179	-0.0025131325	-0.012711227	-4.5327186e-05	-3.7117674e-05	-0.00014818621	-0.00022820786	-0.0025164454	-0.012711658	-4.3567443e-05	-3.935043e-05	-0.00014689245	-0.00022883756	-0.0025145249	-0.012711565	-4.5225296e-05	-3.7512575e-05	-0.00014804764	-0.00022824136	-0.0025144839	-0.012711402	-4.5213574e-05	-3.7501468e-05	-0.00014800042	-0.00022827426
2353.5	-0.0024862089	-0.012712885	-4.5354577e-05	-3.751483e-05	-0.00014807347	-0.00022835184	-0.0024848139	-0.012712605	-4.5465107e-05	-3.7129282e-05	-0.00014824561	-0.00022827884	-0.0024881085	-0.012713045	-4.3712797e-05	-3.935526e-05	-0.00014695579	-0.00022891089	-0.0024862048	-0.01271294	-4.5363259e-05	-3.7520326e-05	-0.00014810797	-0.00022831067	-0.0024861635	-0.012712777	-4.535144e-05	-3.7508416e-05	-0.00014806058	-0.00022834342
2358	-0.0024578921	-0.012714256	-4.549407e-05	-3.7522243e-05	-0.00014813431	-0.00022842161	-0.0024564994	-0.01271398	-4.5604133e-05	-3.7140871e-05	-0.00014830478	-0.00022834954	-0.0024597757	-0.012714427	-4.3859263e-05	-3.9360072e-05	-0.00014701889	-0.00022898391	-0.0024578888	-0.012714312	-4.5502325e-05	-3.7528069e-05	-0.00014816807	-0.00022837972	-0.0024578473	-0.012714149	-4.549041e-05	-3.7515365e-05	-0.00014812051	-0.00022841231
2362.5	-0.0024295793	-0.012715624	-4.5634669e-05	-3.7529651e-05	-0.00014819492	-0.00022849111	-0.002428189	-0.012715351	-4.5744268e-05	-3.7152442e-05	-0.00014836372	-0.00022841995	-0.0024314472	-0.012715806	-4.4006847e-05	-3.9364867e-05	-0.00014708176	-0.00022905664	-0.0024295769	-0.012715679	-4.5642498e-05	-3.7535806e-05	-0.00014822794	-0.0002284485	-0.0024295351	-0.012715517	-4.5630489e-05	-3.7522313e-05	-0.00014818021	-0.00022848092
2367	-0.0024012706	-0.012716987	-4.5776377e-05	-3.7537055e-05	-0.0001482553	-0.00022856033	-0.0023998826	-0.012716719	-4.5885514e-05	-3.7163994e-05	-0.00014842243	-0.00022849009	-0.0024031229	-0.012717182	-4.4155549e-05	-3.9369645e-05	-0.0001471444	-0.00022912907	-0.0024012691	-0.012717043	-4.5783782e-05	-3.7543535e-05	-0.00014828758	-0.00022851701	-0.002401227	-0.012716881	-4.5771679e-05	-3.7529263e-05	-0.00014823969	-0.00022854927
2371.5	-0.0023729661	-0.012718348	-4.5919199e-05	-3.7544456e-05	-0.00014831544	-0.00022862927	-0.0023715805	-0.012718083	-4.6027877e-05	-3.7175527e-05	-0.00014848092	-0.00022855995	-0.0023748028	-0.012718553	-4.4305375e-05	-3.9374407e-05	-0.00014720681	-0.0002292012	-0.0023729654	-0.012718404	-4.5926181e-05	-3.7551257e-05	-0.00014834699	-0.00022858525	-0.0023729231	-0.012718242	-4.5913984e-05	-3.7536212e-05	-0.00014829895	-0.00022861734
2376	-0.0023446658	-0.012719704	-4.6063137e-05	-3.7551853e-05	-0.00014837536	-0.00022869795	-0.0023432824	-0.012719443	-4.6171358e-05	-3.7187042e-05	-0.00014853918	-0.00022862953	-0.002346487	-0.012719921	-4.4456327e-05	-3.9379151e-05	-0.00014726899	-0.00022927304	-0.0023446659	-0.012719761	-4.6069698e-05	-3.7558972e-05	-0.00014840618	-0.00022865323	-0.0023446233	-0.0127196	-4.6057409e-05	-3.7543162e-05	-0.00014835798	-0.00022868515
2380.5	-0.0023163695	-0.012721057	-4.6208195e-05	-3.7559245e-05	-0.00014843504	-0.00022876635	-0.0023149886	-0.012720799	-4.6315963e-05	-3.7198539e-05	-0.00014859722	-0.00022869884	-0.0023181755	-0.012721286	-4.4608408e-05	-3.938388e-05	-0.00014733094	-0.00022934459	-0.0023163705	-0.012721114	-4.6214337e-05	-3.7566681e-05	-0.00014846513	-0.00022872094	-0.0023163277	-0.012720953	-4.6201956e-05	-3.7550113e-05	-0.00014841679	-0.00022875268
2385	-0.0022880775	-0.012722406	-4.6354377e-05	-3.7566634e-05	-0.0001484945	-0.00022883448	-0.0022866989	-0.012722152	-4.6461694e-05	-3.7210017e-05	-0.00014865503	-0.00022876788	-0.0022898683	-0.012722646	-4.4761622e-05	-3.9388592e-05	-0.00014739266	-0.00022941584	-0.0022880793	-0.012722464	-4.6360101e-05	-3.7574382e-05	-0.00014852386	-0.0002287884	-0.0022880363	-0.012722303	-4.6347629e-05	-3.7557063e-05	-0.00014847538	-0.00022881996
2389.5	-0.0022597897	-0.012723752	-4.6501686e-05	-3.7574019e-05	-0.00014855372	-0.00022890234	-0.0022584134	-0.012723502	-4.6608555e-05	-3.7221476e-05	-0.00014871262	-0.00022883664	-0.0022615654	-0.012724004	-4.4915971e-05	-3.9393288e-05	-0.00014745415	-0.00022948681	-0.0022597923	-0.01272381	-4.6506993e-05	-3.7582075e-05	-0.00014858237	-0.00022885559	-0.0022597491	-0.01272365	-4.6494432e-05	-3.7564014e-05	-0.00014853375	-0.00022888697
2394	-0.0022315061	-0.012725095	-4.6650127e-05	-3.75814e-05	-0.00014861272	-0.00022896994	-0.0022301321	-0.012724848	-4.675655e-05	-3.7232917e-05	-0.00014876999	-0.00022890513	-0.0022332668	-0.012725357	-4.5071459e-05	-3.9397967e-05	-0.00014751542	-0.00022955749	-0.0022315095	-0.012725153	-4.6655019e-05	-3.7589762e-05	-0.00014864065	-0.00022892252	-0.0022314661	-0.012724993	-4.6642368e-05	-3.7570965e-05	-0.00014859189	-0.00022895372
2398.5	-0.0022032267	-0.012726433	-4.6799701e-05	-3.7588777e-05	-0.0001486715	-0.00022903726	-0.0022018551	-0.01272619	-4.6905681e-05	-3.724434e-05	-0.00014882714	-0.00022897336	-0.0022049726	-0.012726707	-4.5228089e-05	-3.9402631e-05	-0.00014757646	-0.00022962788	-0.0022032309	-0.012726492	-4.6804181e-05	-3.7597441e-05	-0.00014869871	-0.00022898919	-0.0022031873	-0.012726332	-4.6791441e-05	-3.7577917e-05	-0.00014864983	-0.0002290202
2403	-0.0021749516	-0.012727769	-4.6950414e-05	-3.759615e-05	-0.00014873004	-0.00022910433	-0.0021735823	-0.012727529	-4.7055953e-05	-3.7255744e-05	-0.00014888407	-0.00022904131	-0.0021766827	-0.012728053	-4.5385864e-05	-3.9407279e-05	-0.00014763728	-0.00022969798	-0.0021749566	-0.012727827	-4.6954482e-05	-3.7605114e-05	-0.00014875655	-0.00022905561	-0.0021749128	-0.012727668	-4.6941654e-05	-3.7584868e-05	-0.00014870754	-0.00022908643
2407.5	-0.0021466807	-0.0127291	-4.7102268e-05	-3.7603519e-05	-0.00014878837	-0.00022917112	-0.0021453138	-0.012728864	-4.7207369e-05	-3.7267131e-05	-0.00014894078	-0.000229109	-0.0021483973	-0.012729396	-4.5544787e-05	-3.9411911e-05	-0.00014769787	-0.0002297678	-0.0021466866	-0.012729159	-4.7105926e-05	-3.7612779e-05	-0.00014881417	-0.00022912177	-0.0021466425	-0.012729001	-4.7093012e-05	-3.759182e-05	-0.00014876504	-0.0002291524
2412	-0.0021184142	-0.012730429	-4.7255267e-05	-3.7610884e-05	-0.00014884647	-0.00022923766	-0.0021170496	-0.012730195	-4.7359931e-05	-3.7278498e-05	-0.00014899728	-0.00022917642	-0.0021201162	-0.012730735	-4.5704861e-05	-3.9416528e-05	-0.00014775824	-0.00022983733	-0.0021184208	-0.012730488	-4.7258517e-05	-3.7620436e-05	-0.00014887157	-0.00022918767	-0.0021183766	-0.01273033	-4.7245516e-05	-3.7598772e-05	-0.00014882232	-0.0002292181
2416.5	-0.0020901519	-0.012731753	-4.7409414e-05	-3.7618245e-05	-0.00014890434	-0.00022930394	-0.0020887897	-0.012731524	-4.7513645e-05	-3.7289848e-05	-0.00014905355	-0.00022924357	-0.0020918395	-0.012732071	-4.5866089e-05	-3.9421129e-05	-0.00014781839	-0.00022990659	-0.0020901593	-0.012731813	-4.7412258e-05	-3.7628087e-05	-0.00014892875	-0.00022925332	-0.0020901149	-0.012731655	-4.7399172e-05	-3.7605725e-05	-0.00014887938	-0.00022928356
2421	-0.0020618939	-0.012733075	-4.7564712e-05	-3.7625602e-05	-0.000148962	-0.00022936995	-0.0020605341	-0.012732848	-4.7668512e-05	-3.730118e-05	-0.00014910962	-0.00022931047	-0.0020635673	-0.012733403	-4.6028475e-05	-3.9425715e-05	-0.00014787831	-0.00022997556	-0.0020619021	-0.012733135	-4.7567152e-05	-3.763573e-05	-0.00014898571	-0.00022931872	-0.0020618576	-0.012732978	-4.7553981e-05	-3.7612677e-05	-0.00014893624	-0.00022934875
2425.5	-0.0020336403	-0.012734393	-4.7721166e-05	-3.7632955e-05	-0.00014901943	-0.0002294357	-0.0020322829	-0.01273417	-4.7824537e-05	-3.7312493e-05	-0.00014916546	-0.0002293771	-0.0020352995	-0.012734732	-4.6192021e-05	-3.9430286e-05	-0.00014793801	-0.00023004425	-0.0020336493	-0.012734453	-4.7723203e-05	-3.7643366e-05	-0.00014904245	-0.00022938387	-0.0020336045	-0.012734296	-4.7709949e-05	-3.7619629e-05	-0.00014899288	-0.0002294137
2430	-0.002005391	-0.012735707	-4.7878778e-05	-3.7640304e-05	-0.00014907664	-0.0002295012	-0.002004036	-0.012735488	-4.7981723e-05	-3.7323788e-05	-0.00014922109	-0.00022944347	-0.0020070362	-0.012736057	-4.635673e-05	-3.9434842e-05	-0.00014799749	-0.00023011267	-0.0020054007	-0.012735768	-4.7880415e-05	-3.7650994e-05	-0.00014909898	-0.00022944877	-0.0020053559	-0.012735612	-4.7867077e-05	-3.7626582e-05	-0.0001490493	-0.00022947839
2434.5	-0.001977146	-0.012737019	-4.8037553e-05	-3.764765e-05	-0.00014913364	-0.00022956644	-0.0019757934	-0.012736802	-4.8140073e-05	-3.7335066e-05	-0.00014927651	-0.00022950958	-0.0019787773	-0.012737379	-4.6522606e-05	-3.9439383e-05	-0.00014805676	-0.00023018081	-0.0019771566	-0.012737079	-4.803879e-05	-3.7658615e-05	-0.00014915529	-0.00022951341	-0.0019771115	-0.012736923	-4.802537e-05	-3.7633535e-05	-0.00014910552	-0.00022954283
2439	-0.0019489054	-0.012738326	-4.8197492e-05	-3.7654991e-05	-0.00014919041	-0.00022963143	-0.0019475552	-0.012738113	-4.829959e-05	-3.7346325e-05	-0.00014933172	-0.00022957543	-0.0019505229	-0.012738697	-4.6689652e-05	-3.9443909e-05	-0.0001481158	-0.00023024867	-0.0019489168	-0.012738388	-4.8198333e-05	-3.7666229e-05	-0.00014921139	-0.00022957782	-0.0019488716	-0.012738232	-4.8184831e-05	-3.7640487e-05	-0.00014916152	-0.00022960702
2443.5	-0.0019206692	-0.012739631	-4.83586e-05	-3.7662328e-05	-0.00014924697	-0.00022969616	-0.0019193214	-0.012739421	-4.8460278e-05	-3.7357566e-05	-0.00014938671	-0.00022964102	-0.001922273	-0.012740012	-4.685787e-05	-3.9448421e-05	-0.00014817463	-0.00023031626	-0.0019206814	-0.012739692	-4.8359046e-05	-3.7673835e-05	-0.00014926728	-0.00022964197	-0.001920636	-0.012739537	-4.8345463e-05	-3.764744e-05	-0.00014921732	-0.00022967096
2448	-0.0018924375	-0.012740932	-4.8520879e-05	-3.7669661e-05	-0.00014930331	-0.00022976064	-0.0018910921	-0.012740725	-4.8622139e-05	-3.736879e-05	-0.0001494415	-0.00022970636	-0.0018940277	-0.012741323	-4.7027263e-05	-3.9452918e-05	-0.00014823324	-0.00023038357	-0.0018924503	-0.012740994	-4.8520932e-05	-3.7681434e-05	-0.00014932295	-0.00022970588	-0.0018924049	-0.012740839	-4.8507269e-05	-3.7654393e-05	-0.00014927291	-0.00022973465
2452.5	-0.0018642101	-0.012742229	-4.8684334e-05	-3.767699e-05	-0.00014935944	-0.00022982486	-0.0018628671	-0.012742026	-4.8785178e-05	-3.7379995e-05	-0.00014949607	-0.00022977144	-0.0018657868	-0.012742631	-4.7197834e-05	-3.94574e-05	-0.00014829163	-0.00023045061	-0.0018642237	-0.012742292	-4.8683996e-05	-3.7689026e-05	-0.00014937841	-0.00022976954	-0.0018641781	-0.012742137	-4.8670253e-05	-3.7661346e-05	-0.00014932829	-0.00022979809
2457	-0.0018359871	-0.012743524	-4.8848967e-05	-3.7684316e-05	-0.00014941535	-0.00022988884	-0.0018346466	-0.012743323	-4.8949398e-05	-3.7391182e-05	-0.00014955043	-0.00022983627	-0.0018375505	-0.012743936	-4.7369587e-05	-3.9461869e-05	-0.00014834981	-0.00023051739	-0.0018360015	-0.012743586	-4.884824e-05	-3.769661e-05	-0.00014943366	-0.00022983297	-0.0018359558	-0.012743433	-4.8834418e-05	-3.7668298e-05	-0.00014938346	-0.00022986129
2461.5	-0.0018077686	-0.012744815	-4.9014782e-05	-3.7691637e-05	-0.00014947105	-0.00022995256	-0.0018064305	-0.012744617	-4.9114801e-05	-3.7402352e-05	-0.00014960459	-0.00022990085	-0.0018093187	-0.012745237	-4.7542524e-05	-3.9466323e-05	-0.00014840777	-0.00023058389	-0.0018077838	-0.012744878	-4.9013668e-05	-3.7704187e-05	-0.0001494887	-0.00022989615	-0.0018077379	-0.012744724	-4.8999768e-05	-3.7675251e-05	-0.00014943843	-0.00022992425
2466	-0.0017795545	-0.012746103	-4.9181782e-05	-3.7698954e-05	-0.00014952653	-0.00023001604	-0.0017782188	-0.012745908	-4.928139e-05	-3.7413504e-05	-0.00014965854	-0.00022996517	-0.0017810915	-0.012746535	-4.7716648e-05	-3.9470763e-05	-0.00014846552	-0.00023065013	-0.0017795705	-0.012746166	-4.9180282e-05	-3.7711756e-05	-0.00014954353	-0.00022995909	-0.0017795245	-0.012746013	-4.9166305e-05	-3.7682203e-05	-0.00014949319	-0.00022998696
2470.5	-0.0017513449	-0.012747387	-4.9349969e-05	-3.7706267e-05	-0.0001495818	-0.00023007927	-0.0017500117	-0.012747196	-4.944917e-05	-3.7424638e-05	-0.00014971228	-0.00023002924	-0.0017528689	-0.012747829	-4.7891962e-05	-3.9475189e-05	-0.00014852305	-0.0002307161	-0.0017513616	-0.01274745	-4.9348087e-05	-3.7719318e-05	-0.00014959815	-0.00023002179	-0.0017513155	-0.012747298	-4.9334033e-05	-3.7689156e-05	-0.00014954774	-0.00023004943
2475	-0.0017231398	-0.012748669	-4.9519348e-05	-3.7713576e-05	-0.00014963686	-0.00023014226	-0.001721809	-0.01274848	-4.9618143e-05	-3.7435754e-05	-0.00014976582	-0.00023009307	-0.0017246509	-0.012749121	-4.8068469e-05	-3.9479601e-05	-0.00014858038	-0.0002307818	-0.0017231572	-0.012748732	-4.9517085e-05	-3.7726872e-05	-0.00014965257	-0.00023008425	-0.001723111	-0.01274858	-4.9502956e-05	-3.7696108e-05	-0.0001496021	-0.00023011166
2479.5	-0.0016949392	-0.012749947	-4.9689922e-05	-3.7720881e-05	-0.00014969171	-0.00023020499	-0.0016936108	-0.012749761	-4.9788313e-05	-3.7446853e-05	-0.00014981915	-0.00023015665	-0.0016964374	-0.012750409	-4.8246172e-05	-3.9484e-05	-0.00014863749	-0.00023084724	-0.0016949573	-0.01275001	-4.968728e-05	-3.7734419e-05	-0.00014970678	-0.00023014647	-0.001694911	-0.012749859	-4.9673075e-05	-3.770306e-05	-0.00014965625	-0.00023017365
2484	-0.001666743	-0.012751221	-4.9861693e-05	-3.7728182e-05	-0.00014974635	-0.00023026749	-0.0016654172	-0.012751039	-4.9959681e-05	-3.7457934e-05	-0.00014987228	-0.00023021997	-0.0016682286	-0.012751693	-4.8425073e-05	-3.9488385e-05	-0.00014869439	-0.00023091241	-0.0016667619	-0.012751285	-4.9858674e-05	-3.7741959e-05	-0.00014976078	-0.00023020846	-0.0016667155	-0.012751135	-4.9844395e-05	-3.7710012e-05	-0.0001497102	-0.0002302354
2488.5	-0.0016385514	-0.012752493	-5.0034664e-05	-3.7735479e-05	-0.00014980078	-0.00023032974	-0.001637228	-0.012752314	-5.0132253e-05	-3.7468997e-05	-0.00014992521	-0.00023028306	-0.0016400244	-0.012752974	-4.8605176e-05	-3.9492757e-05	-0.00014875108	-0.00023097733	-0.001638571	-0.012752557	-5.0031271e-05	-3.7749491e-05	-0.00014981458	-0.00023027021	-0.0016385246	-0.012752407	-5.0016918e-05	-3.7716964e-05	-0.00014976394	-0.00023029691
2493	-0.0016103643	-0.012753761	-5.020884e-05	-3.7742772e-05	-0.000149855	-0.00023039175	-0.0016090434	-0.012753585	-5.030603e-05	-3.7480043e-05	-0.00014997793	-0.0002303459	-0.0016118248	-0.012754252	-4.8786483e-05	-3.9497115e-05	-0.00014880756	-0.00023104198	-0.0016103847	-0.012753826	-5.0205074e-05	-3.7757015e-05	-0.00014986818	-0.00023033173	-0.0016103381	-0.012753676	-5.0190648e-05	-3.7723915e-05	-0.00014981749	-0.00023035819
2497.5	-0.0015821818	-0.012755026	-5.0384222e-05	-3.7750061e-05	-0.00014990901	-0.00023045352	-0.0015808633	-0.012754853	-5.0481015e-05	-3.7491071e-05	-0.00015003045	-0.00023040849	-0.0015836299	-0.012755527	-4.8968998e-05	-3.950146e-05	-0.00014886383	-0.00023110638	-0.0015822028	-0.012755091	-5.0380087e-05	-3.7764532e-05	-0.00014992157	-0.00023039302	-0.0015821562	-0.012754942	-5.0365588e-05	-3.7730866e-05	-0.00014987084	-0.00023041923
2502	-0.0015540038	-0.012756288	-5.0560815e-05	-3.7757346e-05	-0.00014996282	-0.00023051505	-0.0015526878	-0.012756118	-5.0657212e-05	-3.7502081e-05	-0.00015008277	-0.00023047084	-0.0015554396	-0.012756799	-4.9152722e-05	-3.9505792e-05	-0.00014891989	-0.00023117051	-0.0015540255	-0.012756353	-5.0556311e-05	-3.7772041e-05	-0.00014997476	-0.00023045408	-0.0015539788	-0.012756205	-5.0541741e-05	-3.7737817e-05	-0.00014992399	-0.00023048004
2506.5	-0.0015258303	-0.012757547	-5.073862e-05	-3.7764627e-05	-0.00015001642	-0.00023057635	-0.0015245169	-0.01275738	-5.0834625e-05	-3.7513074e-05	-0.00015013489	-0.00023053296	-0.001527254	-0.012758067	-4.9337658e-05	-3.9510111e-05	-0.00014897575	-0.00023123439	-0.0015258528	-0.012757613	-5.0733751e-05	-3.7779544e-05	-0.00015002775	-0.0002305149	-0.001525806	-0.012757465	-5.071911e-05	-3.7744768e-05	-0.00014997694	-0.00023054061
2511	-0.0014976614	-0.012758803	-5.0917642e-05	-3.7771904e-05	-0.00015006982	-0.0002306374	-0.0014963505	-0.012758638	-5.1013254e-05	-3.7524049e-05	-0.00015018682	-0.00023059483	-0.0014990731	-0.012759332	-4.9523811e-05	-3.9514417e-05	-0.0001490314	-0.00023129801	-0.0014976846	-0.012758869	-5.0912409e-05	-3.7787038e-05	-0.00015008054	-0.00023057549	-0.0014976378	-0.012758721	-5.0897698e-05	-3.7751718e-05	-0.00015002969	-0.00023060095
2515.5	-0.0014694971	-0.012760056	-5.1097882e-05	-3.7779176e-05	-0.00015012301	-0.00023069822	-0.0014681887	-0.012759894	-5.1193105e-05	-3.7535007e-05	-0.00015023854	-0.00023065646	-0.0014708968	-0.012760594	-4.9711181e-05	-3.951871e-05	-0.00014908684	-0.00023136138	-0.001469521	-0.012760121	-5.1092288e-05	-3.7794525e-05	-0.00015013313	-0.00023063586	-0.0014694741	-0.012759975	-5.1077508e-05	-3.7758668e-05	-0.00015008225	-0.00023066106
2520	-0.0014413374	-0.012761305	-5.1279345e-05	-3.7786445e-05	-0.000150176	-0.00023075881	-0.0014400315	-0.012761146	-5.1374179e-05	-3.7545948e-05	-0.00015029007	-0.00023071785	-0.0014427253	-0.012761853	-4.9899772e-05	-3.952299e-05	-0.00014914208	-0.00023142449	-0.001441362	-0.012761371	-5.1273392e-05	-3.7802005e-05	-0.00015018552	-0.000230696	-0.001441315	-0.012761225	-5.1258543e-05	-3.7765617e-05	-0.00015013461	-0.00023072094
2524.5	-0.0014131823	-0.012762551	-5.1462033e-05	-3.7793709e-05	-0.00015022878	-0.00023081916	-0.001411879	-0.012762395	-5.155648e-05	-3.7556871e-05	-0.0001503414	-0.00023077901	-0.0014145584	-0.012763108	-5.0089586e-05	-3.9527258e-05	-0.00014919712	-0.00023148736	-0.0014132076	-0.012762618	-5.1455723e-05	-3.7809477e-05	-0.00015023771	-0.00023075591	-0.0014131606	-0.012762472	-5.1440806e-05	-3.7772567e-05	-0.00015018678	-0.0002307806
2529	-0.0013850318	-0.012763795	-5.1645949e-05	-3.780097e-05	-0.00015028137	-0.00023087928	-0.001383731	-0.012763641	-5.1740011e-05	-3.7567777e-05	-0.00015039253	-0.00023083993	-0.0013863963	-0.012764361	-5.0280627e-05	-3.9531513e-05	-0.00014925195	-0.00023154997	-0.0013850578	-0.012763861	-5.1639285e-05	-3.7816941e-05	-0.0001502897	-0.0002308156	-0.0013850107	-0.012763716	-5.16243e-05	-3.7779515e-05	-0.00015023875	-0.00023084002
2533.5	-0.0013568859	-0.012765035	-5.1831096e-05	-3.7808226e-05	-0.00015033375	-0.00023093916	-0.0013555877	-0.012764884	-5.1924774e-05	-3.7578665e-05	-0.00015044347	-0.00023090061	-0.0013582389	-0.01276561	-5.0472897e-05	-3.9535756e-05	-0.00014930658	-0.00023161233	-0.0013569126	-0.012765102	-5.182408e-05	-3.7824398e-05	-0.0001503415	-0.00023087506	-0.0013568655	-0.012764957	-5.1809028e-05	-3.7786463e-05	-0.00015029053	-0.00023089922
2538	-0.0013287447	-0.012766272	-5.2017477e-05	-3.7815479e-05	-0.00015038594	-0.00023099882	-0.001327449	-0.012766124	-5.2110772e-05	-3.7589536e-05	-0.00015049421	-0.00023096106	-0.0013300862	-0.012766856	-5.0666399e-05	-3.9539987e-05	-0.00014936101	-0.00023167444	-0.001328772	-0.012766339	-5.2010111e-05	-3.7831848e-05	-0.0001503931	-0.0002309343	-0.0013287249	-0.012766195	-5.1994993e-05	-3.7793411e-05	-0.00015034212	-0.00023095819
2542.5	-0.0013006081	-0.012767506	-5.2205095e-05	-3.7822727e-05	-0.00015043792	-0.00023105824	-0.001299315	-0.012767361	-5.2298009e-05	-3.760039e-05	-0.00015054477	-0.00023102128	-0.0013019383	-0.012768099	-5.0861134e-05	-3.9544206e-05	-0.00014941523	-0.0002317363	-0.0013006361	-0.012767573	-5.2197381e-05	-3.783929e-05	-0.00015044451	-0.00023099332	-0.0013005889	-0.01276743	-5.2182198e-05	-3.7800358e-05	-0.00015039351	-0.00023101694
2547	-0.0012724762	-0.012768737	-5.2393953e-05	-3.7829971e-05	-0.00015048971	-0.00023111744	-0.0012711856	-0.012768594	-5.2486487e-05	-3.7611227e-05	-0.00015059512	-0.00023108127	-0.0012737951	-0.012769339	-5.1057107e-05	-3.9548412e-05	-0.00014946926	-0.00023179792	-0.0012725048	-0.012768804	-5.2385893e-05	-3.7846724e-05	-0.00015049573	-0.00023105211	-0.0012724576	-0.012768662	-5.2370645e-05	-3.7807305e-05	-0.00015044472	-0.00023107547
2551.5	-0.0012443489	-0.012769965	-5.2584053e-05	-3.7837211e-05	-0.0001505413	-0.00023117641	-0.0012430609	-0.012769825	-5.2676209e-05	-3.7622046e-05	-0.00015064529	-0.00023114103	-0.0012456567	-0.012770576	-5.1254319e-05	-3.9552607e-05	-0.00014952308	-0.00023185929	-0.0012443782	-0.012770033	-5.257565e-05	-3.7854151e-05	-0.00015054675	-0.00023111069	-0.001244331	-0.012769891	-5.2560339e-05	-3.7814251e-05	-0.00015049573	-0.00023113377
2556	-0.0012162263	-0.01277119	-5.2775399e-05	-3.7844447e-05	-0.00015059269	-0.00023123516	-0.0012149409	-0.012771053	-5.2867177e-05	-3.7632848e-05	-0.00015069527	-0.00023120055	-0.0012175231	-0.012771809	-5.1452773e-05	-3.9556789e-05	-0.00014957671	-0.00023192042	-0.0012162562	-0.012771258	-5.2766655e-05	-3.7861571e-05	-0.00015059758	-0.00023116904	-0.001216209	-0.012771116	-5.275128e-05	-3.7821197e-05	-0.00015054656	-0.00023119185
2560.5	-0.0011881083	-0.012772412	-5.2967992e-05	-3.7851679e-05	-0.00015064388	-0.00023129367	-0.0011868256	-0.012772277	-5.3059396e-05	-3.7643633e-05	-0.00015074505	-0.00023125985	-0.0011893942	-0.01277304	-5.1652471e-05	-3.956096e-05	-0.00014963014	-0.0002319813	-0.001188139	-0.01277248	-5.2958911e-05	-3.7868983e-05	-0.00015064821	-0.00023122718	-0.0011880917	-0.012772339	-5.2943473e-05	-3.7828142e-05	-0.00015059719	-0.00023124971
2565	-0.0011599951	-0.012773631	-5.3161837e-05	-3.7858907e-05	-0.00015069488	-0.00023135197	-0.001158715	-0.012773499	-5.3252866e-05	-3.7654401e-05	-0.00015079465	-0.00023131892	-0.0011612702	-0.012774268	-5.1853417e-05	-3.956512e-05	-0.00014968337	-0.00023204194	-0.0011600264	-0.012773699	-5.315242e-05	-3.7876387e-05	-0.00015069866	-0.0002312851	-0.0011599791	-0.012773559	-5.313692e-05	-3.7835086e-05	-0.00015064764	-0.00023130735
2569.5	-0.0011318865	-0.012774848	-5.3356936e-05	-3.786613e-05	-0.00015074569	-0.00023141004	-0.001130609	-0.012774717	-5.3447592e-05	-3.7665151e-05	-0.00015084406	-0.00023137776	-0.0011331509	-0.012775492	-5.2055613e-05	-3.9569267e-05	-0.0001497364	-0.00023210234	-0.0011319184	-0.012774916	-5.3347186e-05	-3.7883784e-05	-0.00015074892	-0.00023134281	-0.0011318712	-0.012774776	-5.3331624e-05	-3.784203e-05	-0.0001506979	-0.00023136478
2574	-0.0011037827	-0.012776061	-5.3553291e-05	-3.787335e-05	-0.0001507963	-0.00023146788	-0.0011025078	-0.012775933	-5.3643575e-05	-3.7675885e-05	-0.00015089327	-0.00023143638	-0.0011050364	-0.012776714	-5.2259061e-05	-3.9573404e-05	-0.00014978924	-0.0002321625	-0.0011038152	-0.012776129	-5.354321e-05	-3.7891174e-05	-0.00015079898	-0.0002314003	-0.001103768	-0.01277599	-5.3527588e-05	-3.7848973e-05	-0.00015074798	-0.00023142199
2578.5	-0.0010756835	-0.012777271	-5.3750906e-05	-3.7880565e-05	-0.00015084672	-0.00023152551	-0.0010744113	-0.012777146	-5.3840819e-05	-3.7686602e-05	-0.00015094231	-0.00023149478	-0.0010769268	-0.012777932	-5.2463764e-05	-3.9577528e-05	-0.00014984188	-0.00023222242	-0.0010757167	-0.012777339	-5.3740496e-05	-3.7898556e-05	-0.00015084886	-0.00023145757	-0.0010756695	-0.012777201	-5.3724814e-05	-3.7855916e-05	-0.00015079787	-0.00023147898
2583	-0.0010475891	-0.012778478	-5.3949783e-05	-3.7887776e-05	-0.00015089694	-0.00023158292	-0.0010463196	-0.012778356	-5.4039326e-05	-3.7697301e-05	-0.00015099115	-0.00023155295	-0.001048822	-0.012779148	-5.2669724e-05	-3.9581642e-05	-0.00014989432	-0.0002322821	-0.0010476229	-0.012778547	-5.3939047e-05	-3.7905931e-05	-0.00015089855	-0.00023151463	-0.0010475757	-0.012778409	-5.3923306e-05	-3.7862857e-05	-0.00015084757	-0.00023153575
2587.5	-0.0010194994	-0.012779683	-5.4149925e-05	-3.7894983e-05	-0.00015094698	-0.0002316401	-0.0010182325	-0.012779562	-5.4239099e-05	-3.7707984e-05	-0.00015103981	-0.00023161089	-0.001020722	-0.01278036	-5.2876944e-05	-3.9585744e-05	-0.00014994658	-0.00023234155	-0.0010195339	-0.012779751	-5.4138864e-05	-3.7913298e-05	-0.00015094806	-0.00023157148	-0.0010194867	-0.012779614	-5.4123065e-05	-3.7869798e-05	-0.00015089709	-0.00023159231
2592	-0.00099141449	-0.012780884	-5.4351334e-05	-3.7902186e-05	-0.00015099682	-0.00023169707	-0.00099015025	-0.012780766	-5.4440141e-05	-3.7718649e-05	-0.00015108828	-0.00023166862	-0.00099262678	-0.01278157	-5.3085426e-05	-3.9589836e-05	-0.00014999864	-0.00023240076	-0.00099144954	-0.012780953	-5.4339952e-05	-3.7920657e-05	-0.00015099737	-0.00023162812	-0.00099140234	-0.012780816	-5.4324095e-05	-3.7876738e-05	-0.00015094643	-0.00023164866
2596.5	-0.00096333428	-0.012782083	-5.4554013e-05	-3.7909385e-05	-0.00015104647	-0.00023175382	-0.00096207273	-0.012781967	-5.4642454e-05	-3.7729298e-05	-0.00015113657	-0.00023172613	-0.00096453645	-0.012782777	-5.3295172e-05	-3.9593916e-05	-0.0001500505	-0.00023245973	-0.00096336995	-0.012782152	-5.4542313e-05	-3.792801e-05	-0.00015104651	-0.00023168455	-0.00096332278	-0.012782016	-5.4526398e-05	-3.7883678e-05	-0.00015099558	-0.00023170479
2601	-0.00093525883	-0.012783278	-5.4757965e-05	-3.791658e-05	-0.00015109593	-0.00023181036	-0.00093399996	-0.012783165	-5.4846041e-05	-3.7739929e-05	-0.00015118468	-0.00023178341	-0.00093645097	-0.01278398	-5.3506186e-05	-3.9597986e-05	-0.00015010218	-0.00023251847	-0.00093529511	-0.012783348	-5.4745948e-05	-3.7935355e-05	-0.00015109545	-0.00023174077	-0.00093524796	-0.012783212	-5.4729977e-05	-3.7890616e-05	-0.00015104455	-0.00023176072
2605.5	-0.00090718815	-0.012784471	-5.4963192e-05	-3.7923771e-05	-0.00015114521	-0.00023186668	-0.00090593197	-0.01278436	-5.5050904e-05	-3.7750544e-05	-0.0001512326	-0.00023184048	-0.00090837035	-0.012785181	-5.371847e-05	-3.9602044e-05	-0.00015015366	-0.00023257698	-0.00090722502	-0.012784541	-5.4950862e-05	-3.7942692e-05	-0.00015114422	-0.00023179677	-0.0009071779	-0.012784406	-5.4934834e-05	-3.7897554e-05	-0.00015109334	-0.00023181643
2610	-0.00087912222	-0.012785661	-5.5169698e-05	-3.7930957e-05	-0.0001511943	-0.00023192278	-0.00087786875	-0.012785553	-5.5257047e-05	-3.7761142e-05	-0.00015128034	-0.00023189733	-0.00088029459	-0.012786379	-5.3932025e-05	-3.9606092e-05	-0.00015020495	-0.00023263526	-0.00087915969	-0.012785731	-5.5157056e-05	-3.7950022e-05	-0.0001511928	-0.00023185258	-0.00087911261	-0.012785597	-5.5140973e-05	-3.7904491e-05	-0.00015114195	-0.00023187194
2614.5	-0.00085106107	-0.012786848	-5.5377484e-05	-3.7938139e-05	-0.0001512432	-0.00023197867	-0.00084981032	-0.012786742	-5.5464471e-05	-3.7771723e-05	-0.0001513279	-0.00023195396	-0.00085222369	-0.012787574	-5.4146855e-05	-3.961013e-05	-0.00015025606	-0.0002326933	-0.00085109913	-0.012786918	-5.5364533e-05	-3.7957345e-05	-0.0001512412	-0.00023190817	-0.00085105209	-0.012786785	-5.5348395e-05	-3.7911427e-05	-0.00015119038	-0.00023192723
2619	-0.00082300471	-0.012788033	-5.5586553e-05	-3.7945318e-05	-0.00015129191	-0.00023203435	-0.00082175667	-0.012787929	-5.5673179e-05	-3.7782287e-05	-0.00015137528	-0.00023201038	-0.00082415767	-0.012788766	-5.4362961e-05	-3.9614157e-05	-0.00015030697	-0.00023275112	-0.00082304335	-0.012788103	-5.5573296e-05	-3.796466e-05	-0.00015128941	-0.00023196356	-0.00082299635	-0.01278797	-5.5557104e-05	-3.7918362e-05	-0.00015123863	-0.00023198232
2623.5	-0.00079495313	-0.012789214	-5.5796909e-05	-3.7952492e-05	-0.00015134044	-0.00023208982	-0.00079370783	-0.012789113	-5.5883174e-05	-3.7792835e-05	-0.00015142248	-0.00023206658	-0.00079609654	-0.012789955	-5.4580346e-05	-3.9618173e-05	-0.0001503577	-0.00023280871	-0.00079499235	-0.012789284	-5.5783347e-05	-3.7971968e-05	-0.00015133745	-0.00023201875	-0.0007949454	-0.012789152	-5.5767102e-05	-3.7925296e-05	-0.00015128671	-0.00023203721
2628	-0.00076690634	-0.012790393	-5.6008552e-05	-3.7959661e-05	-0.00015138878	-0.00023214507	-0.00076566378	-0.012790294	-5.6094458e-05	-3.7803366e-05	-0.0001514695	-0.00023212257	-0.00076804029	-0.012791141	-5.4799013e-05	-3.9622179e-05	-0.00015040823	-0.00023286607	-0.00076694614	-0.012790463	-5.5994689e-05	-3.7979268e-05	-0.0001513853	-0.00023207373	-0.00076689924	-0.012790332	-5.5978391e-05	-3.7932229e-05	-0.0001513346	-0.00023209188
2632.5	-0.00073886436	-0.012791569	-5.6221486e-05	-3.7966827e-05	-0.00015143694	-0.00023220012	-0.00073762455	-0.012791472	-5.6307033e-05	-3.781388e-05	-0.00015151634	-0.00023217835	-0.00073998893	-0.012792325	-5.5018963e-05	-3.9626175e-05	-0.00015045858	-0.0002329232	-0.00073890473	-0.012791639	-5.6207324e-05	-3.7986561e-05	-0.00015143298	-0.00023212851	-0.00073885789	-0.012791508	-5.6190974e-05	-3.7939161e-05	-0.00015138232	-0.00023214636
2637	-0.00071082719	-0.012792742	-5.6435714e-05	-3.7973989e-05	-0.00015148492	-0.00023225496	-0.00070959014	-0.012792647	-5.6520903e-05	-3.7824377e-05	-0.00015156301	-0.00023223392	-0.00071194248	-0.012793505	-5.52402e-05	-3.9630161e-05	-0.00015050875	-0.00023298011	-0.00071086811	-0.012792813	-5.6421255e-05	-3.7993847e-05	-0.00015148047	-0.00023218308	-0.00071082133	-0.012792682	-5.6404853e-05	-3.7946093e-05	-0.00015142986	-0.00023220062
2641.5	-0.00068279482	-0.012793912	-5.6651237e-05	-3.7981146e-05	-0.00015153271	-0.00023230959	-0.00068156054	-0.01279382	-5.673607e-05	-3.7834858e-05	-0.00015160949	-0.00023228927	-0.00068390093	-0.012794683	-5.5462724e-05	-3.9634137e-05	-0.00015055873	-0.0002330368	-0.00068283631	-0.012793983	-5.6636484e-05	-3.8001125e-05	-0.00015152779	-0.00023223746	-0.00068278959	-0.012793853	-5.6620032e-05	-3.7953023e-05	-0.00015147722	-0.00023225469
2646	-0.00065476728	-0.01279508	-5.6868059e-05	-3.7988299e-05	-0.00015158032	-0.00023236401	-0.00065353578	-0.012794989	-5.6952535e-05	-3.7845322e-05	-0.0001516558	-0.00023234441	-0.00065586429	-0.012795858	-5.5686539e-05	-3.9638102e-05	-0.00015060852	-0.00023309326	-0.00065480932	-0.012795151	-5.6853014e-05	-3.8008396e-05	-0.00015157493	-0.00023229163	-0.00065476267	-0.012795022	-5.6836512e-05	-3.7959952e-05	-0.00015152441	-0.00023230856
2650.5	-0.00062674457	-0.012796245	-5.7086181e-05	-3.7995448e-05	-0.00015162775	-0.00023241823	-0.00062551585	-0.012796156	-5.7170302e-05	-3.7855769e-05	-0.00015170194	-0.00023239935	-0.00062783256	-0.01279703	-5.5911647e-05	-3.9642058e-05	-0.00015065813	-0.00023314949	-0.00062678715	-0.012796316	-5.7070848e-05	-3.801566e-05	-0.0001516219	-0.00023234561	-0.00062674058	-0.012796187	-5.7054295e-05	-3.796688e-05	-0.00015157143	-0.00023236222
2655	-0.00059872668	-0.012797407	-5.7305606e-05	-3.8002593e-05	-0.000151675	-0.00023247224	-0.00059750076	-0.012797321	-5.7389373e-05	-3.78662e-05	-0.0001517479	-0.00023245408	-0.00059980576	-0.0127982	-5.613805e-05	-3.9646004e-05	-0.00015070755	-0.00023320551	-0.00059876981	-0.012797478	-5.7289986e-05	-3.8022916e-05	-0.00015166869	-0.00023239939	-0.00059872331	-0.01279735	-5.7273385e-05	-3.7973807e-05	-0.00015161827	-0.00023241568
2659.5	-0.00057071364	-0.012798566	-5.7526337e-05	-3.8009734e-05	-0.00015172207	-0.00023252605	-0.00056949052	-0.012798482	-5.760975e-05	-3.7876614e-05	-0.00015179368	-0.0002325086	-0.00057178389	-0.012799366	-5.636575e-05	-3.9649941e-05	-0.0001507568	-0.00023326131	-0.0005707573	-0.012798638	-5.7510433e-05	-3.8030166e-05	-0.0001517153	-0.00023245296	-0.00057071088	-0.012798511	-5.7493784e-05	-3.7980733e-05	-0.00015166494	-0.00023246895
2664	-0.00054270543	-0.012799723	-5.7748376e-05	-3.801687e-05	-0.00015176896	-0.00023257965	-0.00054148514	-0.012799641	-5.7831435e-05	-3.7887012e-05	-0.0001518393	-0.00023256291	-0.00054376694	-0.01280053	-5.6594749e-05	-3.9653867e-05	-0.00015080585	-0.00023331688	-0.00054274963	-0.012799795	-5.773219e-05	-3.8037407e-05	-0.00015176174	-0.00023250635	-0.00054270329	-0.012799668	-5.7715493e-05	-3.7987657e-05	-0.00015171143	-0.00023252202
2668.5	-0.00051470208	-0.012800877	-5.7971725e-05	-3.8024002e-05	-0.00015181567	-0.00023263306	-0.0005134846	-0.012800797	-5.8054432e-05	-3.7897393e-05	-0.00015188473	-0.00023261702	-0.00051575493	-0.012801691	-5.682505e-05	-3.9657784e-05	-0.00015085473	-0.00023337224	-0.0005147468	-0.012800949	-5.795526e-05	-3.8044642e-05	-0.00015180801	-0.00023255953	-0.00051470055	-0.012800823	-5.7938516e-05	-3.7994581e-05	-0.00015175776	-0.00023257488
2673	-0.00048670358	-0.012802029	-5.8196386e-05	-3.8031131e-05	-0.0001518622	-0.00023268626	-0.00048548894	-0.012801951	-5.8278741e-05	-3.7907757e-05	-0.00015193	-0.00023267092	-0.00048774787	-0.012802849	-5.7056655e-05	-3.9661692e-05	-0.00015090343	-0.00023342738	-0.00048674882	-0.012802101	-5.8179645e-05	-3.8051869e-05	-0.0001518541	-0.00023261253	-0.00048670266	-0.012801975	-5.8162855e-05	-3.8001503e-05	-0.00015180391	-0.00023262756
2677.5	-0.00045870994	-0.012803177	-5.8422362e-05	-3.8038254e-05	-0.00015190856	-0.00023273926	-0.00045749814	-0.012803101	-5.8504367e-05	-3.7918106e-05	-0.0001519751	-0.00023272462	-0.00045974575	-0.012804005	-5.7289565e-05	-3.966559e-05	-0.00015095195	-0.00023348231	-0.0004587557	-0.012803249	-5.8405348e-05	-3.8059089e-05	-0.00015190002	-0.00023266532	-0.00045870962	-0.012803125	-5.8388512e-05	-3.8008424e-05	-0.0001518499	-0.00023268004
2682	-0.00043072116	-0.012804323	-5.8649656e-05	-3.8045374e-05	-0.00015195474	-0.00023279206	-0.00042951221	-0.012804249	-5.873131e-05	-3.7928437e-05	-0.00015202002	-0.00023277812	-0.00043174858	-0.012805158	-5.7523784e-05	-3.9669479e-05	-0.00015100028	-0.00023353701	-0.00043076743	-0.012804396	-5.863237e-05	-3.8066302e-05	-0.00015194576	-0.00023271793	-0.00043072145	-0.012804272	-5.8615489e-05	-3.8015344e-05	-0.00015189571	-0.00023273232
2686.5	-0.00040273725	-0.012805467	-5.8878269e-05	-3.805249e-05	-0.00015200074	-0.00023284466	-0.00040153116	-0.012805395	-5.8959573e-05	-3.7938753e-05	-0.00015206477	-0.00023283142	-0.00040375636	-0.012806308	-5.7759313e-05	-3.9673359e-05	-0.00015104844	-0.00023359151	-0.00040278402	-0.012805539	-5.8860714e-05	-3.8073508e-05	-0.00015199134	-0.00023277034	-0.00040273814	-0.012805416	-5.8843788e-05	-3.8022263e-05	-0.00015194135	-0.00023278441
2691	-0.00037475822	-0.012806608	-5.9108203e-05	-3.8059601e-05	-0.00015204657	-0.00023289707	-0.00037355499	-0.012806538	-5.9189158e-05	-3.7949052e-05	-0.00015210936	-0.00023288451	-0.00037576911	-0.012807455	-5.7996153e-05	-3.967723e-05	-0.00015109642	-0.00023364579	-0.00037480549	-0.01280668	-5.9090383e-05	-3.8080706e-05	-0.00015203675	-0.00023282256	-0.00037475971	-0.012806557	-5.9073413e-05	-3.802918e-05	-0.00015198683	-0.00023283631
2695.5	-0.00034678406	-0.012807746	-5.9339462e-05	-3.8066708e-05	-0.00015209223	-0.00023294928	-0.00034558371	-0.012807678	-5.9420068e-05	-3.7959334e-05	-0.00015215378	-0.00023293741	-0.00034778682	-0.0128086	-5.8234309e-05	-3.9681091e-05	-0.00015114422	-0.00023369985	-0.00034683183	-0.012807818	-5.9321378e-05	-3.8087898e-05	-0.00015208198	-0.00023287459	-0.00034678615	-0.012807696	-5.9304364e-05	-3.8036096e-05	-0.00015203214	-0.00023288801
2700	-0.00031881479	-0.012808881	-5.9572047e-05	-3.8073811e-05	-0.00015213771	-0.00023300129	-0.00031761733	-0.012808815	-5.9652304e-05	-3.7969601e-05	-0.00015219802	-0.0002329901	-0.00031980949	-0.012809742	-5.847378e-05	-3.9684944e-05	-0.00015119185	-0.00023375371	-0.00031886304	-0.012808954	-5.9553701e-05	-3.8095082e-05	-0.00015212705	-0.00023292643	-0.00031881748	-0.012808833	-5.9536645e-05	-3.8043011e-05	-0.00015207728	-0.00023293953
2704.5	-0.0002908504	-0.012810014	-5.980596e-05	-3.808091e-05	-0.00015218302	-0.0002330531	-0.00028965584	-0.01280995	-5.988587e-05	-3.7979851e-05	-0.0001522421	-0.0002330426	-0.00029183714	-0.012810881	-5.871457e-05	-3.9688788e-05	-0.0001512393	-0.00023380735	-0.00029089914	-0.012810087	-5.9787356e-05	-3.8102259e-05	-0.00015217195	-0.00023297808	-0.00029085369	-0.012809966	-5.9770258e-05	-3.8049924e-05	-0.00015212225	-0.00023299085
2709	-0.00026289091	-0.012811145	-6.0041204e-05	-3.8088004e-05	-0.00015222815	-0.00023310473	-0.00026169925	-0.012811082	-6.0120766e-05	-3.7990084e-05	-0.00015228602	-0.0002330949	-0.00026386976	-0.012812018	-5.895668e-05	-3.9692623e-05	-0.00015128657	-0.00023386079	-0.00026294012	-0.012811218	-6.0022344e-05	-3.8109428e-05	-0.00015221668	-0.00023302954	-0.00026289479	-0.012811097	-6.0005204e-05	-3.8056836e-05	-0.00015216706	-0.00023304198
2713.5	-0.00023493631	-0.012812273	-6.027778e-05	-3.8095094e-05	-0.00015227312	-0.00023315616	-0.00023374756	-0.012812212	-6.0356996e-05	-3.8000302e-05	-0.00015232976	-0.000233147	-0.00023590736	-0.012813152	-5.9200113e-05	-3.9696449e-05	-0.00015133367	-0.00023391401	-0.000234986	-0.012812345	-6.0258667e-05	-3.8116591e-05	-0.00015226124	-0.00023308082	-0.00023494078	-0.012812226	-6.0241486e-05	-3.8063747e-05	-0.00015221171	-0.00023309293
2718	-0.00020698661	-0.012813398	-6.0515692e-05	-3.8102181e-05	-0.00015231791	-0.00023320739	-0.00020580078	-0.012813339	-6.0594561e-05	-3.8010503e-05	-0.00015237335	-0.00023319891	-0.00020794994	-0.012814284	-5.944487e-05	-3.9700266e-05	-0.00015138059	-0.00023396703	-0.00020703677	-0.012813471	-6.0496327e-05	-3.8123747e-05	-0.00015230564	-0.00023313191	-0.00020699167	-0.012813352	-6.0479106e-05	-3.8070656e-05	-0.00015225619	-0.00023314369
2722.5	-0.00017904182	-0.01281452	-6.075494e-05	-3.8109262e-05	-0.00015236254	-0.00023325844	-0.00017785892	-0.012814463	-6.0833463e-05	-3.8020688e-05	-0.00015241676	-0.00023325063	-0.00017999751	-0.012815412	-5.9690954e-05	-3.9704075e-05	-0.00015142734	-0.00023401984	-0.00017909244	-0.012814594	-6.0735327e-05	-3.8130895e-05	-0.00015234987	-0.00023318281	-0.00017904746	-0.012814475	-6.0718067e-05	-3.8077564e-05	-0.0001523005	-0.00023319426
2727	-0.00015110193	-0.012815641	-6.0995528e-05	-3.811634e-05	-0.00015240699	-0.00023330929	-0.00014992197	-0.012815585	-6.1073706e-05	-3.8030857e-05	-0.00015246002	-0.00023330215	-0.00015205006	-0.012816539	-5.9938366e-05	-3.9707876e-05	-0.00015147392	-0.00023407244	-0.00015115301	-0.012815714	-6.0975669e-05	-3.8138037e-05	-0.00015239394	-0.00023323353	-0.00015110816	-0.012815596	-6.0958369e-05	-3.808447e-05	-0.00015234465	-0.00023324465
2731.5	-0.00012316696	-0.012816758	-6.1237457e-05	-3.8123413e-05	-0.00015245127	-0.00023335996	-0.00012198995	-0.012816705	-6.1315289e-05	-3.8041009e-05	-0.00015250311	-0.00023335347	-0.00012410761	-0.012817662	-6.0187108e-05	-3.9711668e-05	-0.00015152032	-0.00023412484	-0.00012321848	-0.012816832	-6.1217354e-05	-3.8145171e-05	-0.00015243784	-0.00023328406	-0.00012317377	-0.012816715	-6.1200016e-05	-3.8091375e-05	-0.00015238864	-0.00023329485
2736	-9.5236899e-05	-0.012817873	-6.1480729e-05	-3.8130483e-05	-0.00015249539	-0.00023341043	-9.4062845e-05	-0.012817821	-6.1558216e-05	-3.8051146e-05	-0.00015254603	-0.00023340461	-9.6170156e-05	-0.012818783	-6.0437182e-05	-3.9715451e-05	-0.00015156655	-0.00023417703	-9.528887e-05	-0.012817947	-6.1460385e-05	-3.8152298e-05	-0.00015248158	-0.00023333441	-9.5244292e-05	-0.01281783	-6.144301e-05	-3.8098278e-05	-0.00015243247	-0.00023334486
2740.5	-6.7311759e-05	-0.012818986	-6.1725346e-05	-3.8137547e-05	-0.00015253934	-0.00023346072	-6.614067e-05	-0.012818936	-6.180249e-05	-3.8061266e-05	-0.0001525888	-0.00023345555	-6.8237699e-05	-0.012819902	-6.0688591e-05	-3.9719227e-05	-0.00015161261	-0.00023422902	-6.7364171e-05	-0.012819059	-6.1704764e-05	-3.8159419e-05	-0.00015252516	-0.00023338458	-6.731973e-05	-0.012818944	-6.1687352e-05	-3.810518e-05	-0.00015247613	-0.0002333947
2745	-3.9391542e-05	-0.012820096	-6.1971311e-05	-3.8144608e-05	-0.00015258312	-0.00023351082	-3.8223425e-05	-0.012820047	-6.204811e-05	-3.8071371e-05	-0.0001526314	-0.00023350631	-4.0310242e-05	-0.012821018	-6.0941336e-05	-3.9722994e-05	-0.0001516585	-0.0002342808	-3.9444389e-05	-0.012820169	-6.1950493e-05	-3.8166532e-05	-0.00015256857	-0.00023343457	-3.9400087e-05	-0.012820054	-6.1933044e-05	-3.8112081e-05	-0.00015251964	-0.00023344435
2749.5	-1.1476251e-05	-0.012821204	-6.2218625e-05	-3.8151665e-05	-0.00015262674	-0.00023356073	-1.0311115e-05	-0.012821157	-6.2295081e-05	-3.8081459e-05	-0.00015267384	-0.00023355687	-1.2387789e-05	-0.012822131	-6.1195418e-05	-3.9726753e-05	-0.00015170422	-0.00023433239	-1.1529528e-05	-0.012821277	-6.2197574e-05	-3.8173638e-05	-0.00015261182	-0.00023348437	-1.1485367e-05	-0.012821163	-6.2180089e-05	-3.8118979e-05	-0.00015256298	-0.00023349382
2754	1.6434111e-05	-0.012822309	-6.2467291e-05	-3.8158717e-05	-0.00015267019	-0.00023361046	1.7596258e-05	-0.012822264	-6.2543403e-05	-3.8091532e-05	-0.00015271612	-0.00023360724	1.5529657e-05	-0.012823242	-6.145084e-05	-3.9730504e-05	-0.00015174977	-0.00023438377	1.638041e-05	-0.012822382	-6.2446009e-05	-3.8180738e-05	-0.00015265491	-0.000233534	1.6424426e-05	-0.012822269	-6.2428488e-05	-3.8125876e-05	-0.00015260617	-0.00023354311
2758.5	4.4339541e-05	-0.012823411	-6.271731e-05	-3.8165765e-05	-0.00015271347	-0.00023366	4.549869e-05	-0.012823368	-6.2793079e-05	-3.8101588e-05	-0.00015275825	-0.00023365743	4.3442094e-05	-0.01282435	-6.1707604e-05	-3.9734247e-05	-0.00015179515	-0.00023443496	4.4285421e-05	-0.012823485	-6.2695799e-05	-3.818783e-05	-0.00015269784	-0.00023358344	4.432929e-05	-0.012823372	-6.2678244e-05	-3.8132772e-05	-0.00015264919	-0.00023359221
2763	7.2240036e-05	-0.012824511	-6.2968684e-05	-3.8172809e-05	-0.0001527566	-0.00023370935	7.339618e-05	-0.01282447	-6.304411e-05	-3.8111628e-05	-0.00015280021	-0.00023370743	7.134952e-05	-0.012825456	-6.1965712e-05	-3.9737983e-05	-0.00015184037	-0.00023448594	7.2185503e-05	-0.012824585	-6.2946948e-05	-3.8194916e-05	-0.00015274061	-0.00023363271	7.2229221e-05	-0.012824473	-6.2929359e-05	-3.8139666e-05	-0.00015269206	-0.00023364114
2767.5	0.00010013559	-0.012825609	-6.3221415e-05	-3.8179848e-05	-0.00015279955	-0.00023375853	0.00010128872	-0.012825569	-6.3296499e-05	-3.8121653e-05	-0.00015284201	-0.00023375724	9.9251931e-05	-0.012826559	-6.2225164e-05	-3.974171e-05	-0.00015188541	-0.00023453673	0.00010008065	-0.012825683	-6.3199456e-05	-3.8201994e-05	-0.00015278322	-0.0002336818	0.00010012422	-0.012825571	-6.3181833e-05	-3.8146558e-05	-0.00015273477	-0.00023368989
2772	0.00012802621	-0.012826705	-6.3475506e-05	-3.8186883e-05	-0.00015284235	-0.00023380752	0.00012917632	-0.012826666	-6.3550247e-05	-3.8131661e-05	-0.00015288366	-0.00023380687	0.00012714933	-0.01282766	-6.2485964e-05	-3.974543e-05	-0.00015193029	-0.00023458731	0.00012797086	-0.012826779	-6.3453326e-05	-3.8209066e-05	-0.00015282567	-0.00023373071	0.00012801427	-0.012826667	-6.343567e-05	-3.8153449e-05	-0.00015277732	-0.00023373846
2776.5	0.00015591188	-0.012827797	-6.3730957e-05	-3.8193914e-05	-0.00015288498	-0.00023385633	0.00015705896	-0.01282776	-6.3805357e-05	-3.8141654e-05	-0.00015292515	-0.00023385631	0.0001550417	-0.012828758	-6.2748112e-05	-3.9749142e-05	-0.000151975	-0.0002346377	0.00015585614	-0.012827871	-6.3708559e-05	-3.8216131e-05	-0.00015286796	-0.00023377945	0.00015589939	-0.012827761	-6.3690872e-05	-3.8160338e-05	-0.00015281972	-0.00023378686
2781	0.00018379261	-0.012828888	-6.3987772e-05	-3.8200941e-05	-0.00015292745	-0.00023390496	0.00018493665	-0.012828852	-6.4061829e-05	-3.815163e-05	-0.00015296648	-0.00023390557	0.00018292906	-0.012829854	-6.3011611e-05	-3.9752846e-05	-0.00015201955	-0.0002346879	0.00018373647	-0.012828962	-6.3965158e-05	-3.8223189e-05	-0.00015291009	-0.00023382801	0.00018377957	-0.012828852	-6.3947439e-05	-3.8167225e-05	-0.00015286196	-0.00023383508
2785.5	0.00021166839	-0.012829976	-6.4245952e-05	-3.8207964e-05	-0.00015296976	-0.0002339534	0.00021280938	-0.012829942	-6.4319667e-05	-3.8161591e-05	-0.00015300766	-0.00023395465	0.00021081139	-0.012830947	-6.3276462e-05	-3.9756543e-05	-0.00015206393	-0.0002347379	0.00021161186	-0.01283005	-6.4223125e-05	-3.823024e-05	-0.00015295207	-0.00023387639	0.00021165479	-0.012829941	-6.4205374e-05	-3.8174111e-05	-0.00015290405	-0.00023388312
2790	0.00023953921	-0.012831062	-6.4505498e-05	-3.8214982e-05	-0.00015301191	-0.00023400167	0.00024067715	-0.012831029	-6.4578872e-05	-3.8171536e-05	-0.00015304868	-0.00023400354	0.0002386887	-0.012832038	-6.3542667e-05	-3.9760232e-05	-0.00015210815	-0.00023478771	0.00023948231	-0.012831136	-6.448246e-05	-3.8237285e-05	-0.0001529939	-0.0002339246	0.00023952507	-0.012831027	-6.4464679e-05	-3.8180994e-05	-0.00015294598	-0.00023393099
2794.5	0.00026740509	-0.012832145	-6.4766412e-05	-3.8221996e-05	-0.0001530539	-0.00023404976	0.00026853997	-0.012832114	-6.4839445e-05	-3.8181466e-05	-0.00015308955	-0.00023405225	0.00026656099	-0.012833127	-6.3810228e-05	-3.9763914e-05	-0.0001521522	-0.00023483732	0.00026734781	-0.012832219	-6.4743167e-05	-3.8244322e-05	-0.00015303556	-0.00023397264	0.0002673904	-0.012832111	-6.4725355e-05	-3.8187876e-05	-0.00015298775	-0.00023397868
2799	0.000295266	-0.012833226	-6.5028697e-05	-3.8229006e-05	-0.00015309572	-0.00023409767	0.00029639781	-0.012833196	-6.5101389e-05	-3.8191379e-05	-0.00015313026	-0.00023410078	0.00029442824	-0.012834213	-6.4079147e-05	-3.9767589e-05	-0.00015219609	-0.00023488674	0.00029520835	-0.0128333	-6.5005246e-05	-3.8251353e-05	-0.00015307707	-0.0002340205	0.00029525078	-0.012833193	-6.4987405e-05	-3.8194756e-05	-0.00015302937	-0.0002340262
2803.5	0.00032312196	-0.012834304	-6.5292354e-05	-3.8236011e-05	-0.00015313739	-0.00023414541	0.0003242507	-0.012834276	-6.5364705e-05	-3.8201277e-05	-0.00015317082	-0.00023414913	0.00032229047	-0.012835296	-6.4349424e-05	-3.9771256e-05	-0.00015223982	-0.00023493597	0.00032306395	-0.012834379	-6.5268699e-05	-3.8258377e-05	-0.00015311843	-0.0002340682	0.0003231062	-0.012834272	-6.525083e-05	-3.8201635e-05	-0.00015307084	-0.00023407355
2808	0.00035097296	-0.01283538	-6.5557385e-05	-3.8243012e-05	-0.00015317891	-0.00023419297	0.00035209861	-0.012835354	-6.5629395e-05	-3.8211159e-05	-0.00015321123	-0.00023419731	0.00035014766	-0.012836378	-6.4621062e-05	-3.9774917e-05	-0.00015228339	-0.00023498501	0.00035091459	-0.012835455	-6.553353e-05	-3.8265395e-05	-0.00015315963	-0.00023411572	0.00035095666	-0.012835349	-6.5515632e-05	-3.8208511e-05	-0.00015311216	-0.00023412073
2812.5	0.000378819	-0.012836454	-6.5823791e-05	-3.8250009e-05	-0.00015322026	-0.00023424035	0.00037994156	-0.012836429	-6.589546e-05	-3.8221025e-05	-0.00015325148	-0.0002342453	0.00037799982	-0.012837456	-6.4894063e-05	-3.977857e-05	-0.00015232679	-0.00023503386	0.00037876027	-0.012836529	-6.5799738e-05	-3.8272405e-05	-0.00015320068	-0.00023416307	0.00037880217	-0.012836424	-6.5781812e-05	-3.8215386e-05	-0.00015315332	-0.00023416774
2817	0.00040666008	-0.012837526	-6.6091575e-05	-3.8257002e-05	-0.00015326146	-0.00023428756	0.00040777954	-0.012837502	-6.6162903e-05	-3.8230876e-05	-0.00015329158	-0.00023429311	0.00040584695	-0.012838533	-6.5168427e-05	-3.9782216e-05	-0.00015237004	-0.00023508252	0.000406601	-0.0128376	-6.6067326e-05	-3.8279409e-05	-0.00015324158	-0.00023421025	0.00040664272	-0.012837496	-6.6049373e-05	-3.8222259e-05	-0.00015319434	-0.00023421457
2821.5	0.00043449619	-0.012838595	-6.6360738e-05	-3.826399e-05	-0.0001533025	-0.00023433459	0.00043561254	-0.012838573	-6.6431725e-05	-3.8240711e-05	-0.00015333153	-0.00023434075	0.00043368905	-0.012839607	-6.5444157e-05	-3.9785855e-05	-0.00015241312	-0.00023513099	0.00043443676	-0.01283867	-6.6336295e-05	-3.8286407e-05	-0.00015328232	-0.00023425726	0.0004344783	-0.012838566	-6.6318316e-05	-3.822913e-05	-0.0001532352	-0.00023426124
2826	0.00046232733	-0.012839662	-6.6631282e-05	-3.8270974e-05	-0.00015334339	-0.00023438146	0.00046344057	-0.012839641	-6.6701928e-05	-3.8250531e-05	-0.00015337133	-0.00023438821	0.0004615261	-0.012840678	-6.5721255e-05	-3.9789487e-05	-0.00015245604	-0.00023517927	0.00046226756	-0.012839737	-6.6606648e-05	-3.8293397e-05	-0.00015332292	-0.00023430411	0.00046230892	-0.012839633	-6.6588643e-05	-3.8235999e-05	-0.00015327591	-0.00023430774
2830.5	0.0004901535	-0.012840726	-6.6903208e-05	-3.8277954e-05	-0.00015338412	-0.00023442814	0.00049126362	-0.012840707	-6.6973514e-05	-3.8260334e-05	-0.00015341099	-0.0002344355	0.00048935812	-0.012841747	-6.5999721e-05	-3.9793112e-05	-0.00015249881	-0.00023522737	0.0004900934	-0.012840801	-6.6878385e-05	-3.8300381e-05	-0.00015336336	-0.00023435078	0.00049013457	-0.012840698	-6.6860355e-05	-3.8242866e-05	-0.00015331647	-0.00023435407
2835	0.00051797471	-0.012841789	-6.7176518e-05	-3.828493e-05	-0.0001534247	-0.00023447466	0.0005190817	-0.012841771	-6.7246484e-05	-3.8270123e-05	-0.00015345049	-0.00023448261	0.00051718511	-0.012842814	-6.6279558e-05	-3.9796731e-05	-0.00015254142	-0.00023527528	0.00051791428	-0.012841864	-6.7151509e-05	-3.8307359e-05	-0.00015340365	-0.00023439729	0.00051795526	-0.012841761	-6.7133454e-05	-3.8249731e-05	-0.00015335689	-0.00023440023
2839.5	0.00054579094	-0.012842849	-6.7451214e-05	-3.8291901e-05	-0.00015346512	-0.00023452101	0.00054689479	-0.012842832	-6.7520839e-05	-3.8279896e-05	-0.00015348984	-0.00023452955	0.00054500705	-0.012843879	-6.6560766e-05	-3.9800343e-05	-0.00015258386	-0.000235323	0.00054573018	-0.012842924	-6.7426022e-05	-3.831433e-05	-0.0001534438	-0.00023444364	0.00054577098	-0.012842822	-6.7407942e-05	-3.8256595e-05	-0.00015339715	-0.00023444623
2844	0.0005736022	-0.012843906	-6.7727297e-05	-3.8298868e-05	-0.00015350539	-0.00023456718	0.00057470291	-0.012843891	-6.7796582e-05	-3.8289653e-05	-0.00015352905	-0.00023457632	0.00057282395	-0.012844941	-6.6843348e-05	-3.9803948e-05	-0.00015262616	-0.00023537055	0.00057354112	-0.012843981	-6.7701924e-05	-3.8321294e-05	-0.00015348379	-0.00023448982	0.00057358173	-0.01284388	-6.7683821e-05	-3.8263456e-05	-0.00015343727	-0.00023449206
2848.5	0.00060140848	-0.012844962	-6.8004769e-05	-3.8305831e-05	-0.00015354551	-0.00023461319	0.00060250605	-0.012844948	-6.8073714e-05	-3.8299395e-05	-0.0001535681	-0.00023462291	0.00060063582	-0.012846001	-6.7127304e-05	-3.9807547e-05	-0.00015266829	-0.0002354179	0.0006013471	-0.012845037	-6.7979217e-05	-3.8328252e-05	-0.00015352363	-0.00023453583	0.0006013875	-0.012844937	-6.7961091e-05	-3.8270315e-05	-0.00015347724	-0.00023453773
2853	0.00062920979	-0.012846015	-6.8283632e-05	-3.831279e-05	-0.00015358548	-0.00023465902	0.0006303042	-0.012846002	-6.8352236e-05	-3.8309121e-05	-0.00015360701	-0.00023466933	0.00062844264	-0.012847059	-6.7412637e-05	-3.9811139e-05	-0.00015271027	-0.00023546508	0.0006291481	-0.01284609	-6.8257904e-05	-3.8335203e-05	-0.00015356333	-0.00023458168	0.00062918831	-0.01284599	-6.8239755e-05	-3.8277172e-05	-0.00015351706	-0.00023458323
2857.5	0.00065700613	-0.012847066	-6.8563886e-05	-3.8319744e-05	-0.00015362529	-0.00023470469	0.00065809737	-0.012847054	-6.863215e-05	-3.8318832e-05	-0.00015364578	-0.00023471558	0.00065624442	-0.012848114	-6.7699348e-05	-3.9814724e-05	-0.00015275209	-0.00023551207	0.00065694413	-0.012847141	-6.8537984e-05	-3.8342148e-05	-0.00015360288	-0.00023462736	0.00065698414	-0.012847042	-6.8519814e-05	-3.8284028e-05	-0.00015355674	-0.00023462857
2862	0.00068479748	-0.012848115	-6.8845535e-05	-3.8326694e-05	-0.00015366495	-0.00023475019	0.00068588556	-0.012848104	-6.8913458e-05	-3.8328527e-05	-0.00015368439	-0.00023476166	0.00068404116	-0.012849167	-6.7987439e-05	-3.9818304e-05	-0.00015279376	-0.00023555888	0.00068473518	-0.01284819	-6.8819461e-05	-3.8349086e-05	-0.00015364228	-0.00023467289	0.000684775	-0.012848091	-6.880127e-05	-3.8290881e-05	-0.00015359627	-0.00023467375
2866.5	0.00071258386	-0.012849161	-6.9128578e-05	-3.8333639e-05	-0.00015370447	-0.00023479553	0.00071366876	-0.012849152	-6.9196162e-05	-3.8338208e-05	-0.00015372287	-0.00023480757	0.00071183285	-0.012850218	-6.827691e-05	-3.9821877e-05	-0.00015283528	-0.00023560552	0.00071252127	-0.012849236	-6.9102336e-05	-3.8356018e-05	-0.00015368154	-0.00023471825	0.00071256088	-0.012849139	-6.9084124e-05	-3.8297732e-05	-0.00015363565	-0.00023471876
2871	0.00074036526	-0.012850206	-6.9413019e-05	-3.8340581e-05	-0.00015374383	-0.0002348407	0.00074144697	-0.012850198	-6.9480262e-05	-3.8347872e-05	-0.00015376119	-0.00023485331	0.0007396195	-0.012851266	-6.8567763e-05	-3.9825443e-05	-0.00015287664	-0.00023565197	0.00074030238	-0.012850281	-6.938661e-05	-3.8362943e-05	-0.00015372065	-0.00023476345	0.00074034179	-0.012850183	-6.9368377e-05	-3.8304581e-05	-0.0001536749	-0.00023476361
2875.5	0.00076814168	-0.012851248	-6.9698857e-05	-3.8347518e-05	-0.00015378305	-0.0002348857	0.0007692202	-0.012851241	-6.976576e-05	-3.8357522e-05	-0.00015379938	-0.00023489889	0.00076740111	-0.012852312	-6.886e-05	-3.9829004e-05	-0.00015291784	-0.00023569824	0.00076807851	-0.012851323	-6.9672284e-05	-3.8369862e-05	-0.00015375962	-0.00023480849	0.00076811772	-0.012851226	-6.9654032e-05	-3.8311428e-05	-0.00015371399	-0.00023480831
2880	0.00079591312	-0.012852287	-6.9986096e-05	-3.8354451e-05	-0.00015382211	-0.00023493054	0.00079698845	-0.012852282	-7.0052658e-05	-3.8367156e-05	-0.00015383742	-0.0002349443	0.00079517768	-0.012853356	-6.9153622e-05	-3.9832558e-05	-0.0001529589	-0.00023574434	0.00079584967	-0.012852362	-6.995936e-05	-3.8376775e-05	-0.00015379844	-0.00023485336	0.00079588867	-0.012852267	-6.9941089e-05	-3.8318272e-05	-0.00015375295	-0.00023485284
2884.5	0.00082367957	-0.012853325	-7.0274735e-05	-3.8361379e-05	-0.00015386103	-0.00023497522	0.0008247517	-0.012853321	-7.0340956e-05	-3.8376775e-05	-0.00015387532	-0.00023498954	0.0008229492	-0.012854398	-6.944863e-05	-3.9836106e-05	-0.0001529998	-0.00023579025	0.00082361586	-0.0128534	-7.024784e-05	-3.8383681e-05	-0.00015383711	-0.00023489808	0.00082365465	-0.012853305	-7.0229551e-05	-3.8325115e-05	-0.00015379176	-0.00023489721
2889	0.00085144105	-0.012854361	-7.0564777e-05	-3.8368303e-05	-0.0001538998	-0.00023501973	0.00085250997	-0.012854357	-7.0630658e-05	-3.8386379e-05	-0.00015391307	-0.00023503461	0.00085071567	-0.012855437	-6.9745026e-05	-3.9839648e-05	-0.00015304055	-0.000235836	0.00085137706	-0.012854436	-7.0537725e-05	-3.8390581e-05	-0.00015387565	-0.00023494264	0.00085141564	-0.012854341	-7.0519417e-05	-3.8331955e-05	-0.00015383042	-0.00023494143
2893.5	0.00087919754	-0.012855394	-7.0856223e-05	-3.8375223e-05	-0.00015393843	-0.00023506408	0.00088026325	-0.012855392	-7.0921763e-05	-3.8395967e-05	-0.00015395068	-0.00023507952	0.00087847711	-0.012856474	-7.0042811e-05	-3.9843185e-05	-0.00015308115	-0.00023588156	0.00087913329	-0.012855469	-7.0829016e-05	-3.8397474e-05	-0.00015391404	-0.00023498705	0.00087917166	-0.012855375	-7.0810691e-05	-3.8338794e-05	-0.00015386895	-0.00023498548
2898	0.00090694905	-0.012856425	-7.1149075e-05	-3.8382139e-05	-0.0001539769	-0.00023510827	0.00090801154	-0.012856424	-7.1214274e-05	-3.840554e-05	-0.00015398815	-0.00023512426	0.0009062335	-0.012857509	-7.0341987e-05	-3.9846715e-05	-0.0001531216	-0.00023592695	0.00090688454	-0.0128565	-7.1121715e-05	-3.8404361e-05	-0.00015395228	-0.00023503129	0.0009069227	-0.012856407	-7.1103373e-05	-3.834563e-05	-0.00015390733	-0.00023502938
2902.5	0.00093469558	-0.012857454	-7.1443333e-05	-3.838905e-05	-0.00015401524	-0.0002351523	0.00093575484	-0.012857454	-7.1508191e-05	-3.8415098e-05	-0.00015402548	-0.00023516884	0.00093398485	-0.012858542	-7.0642554e-05	-3.985024e-05	-0.0001531619	-0.00023597217	0.00093463082	-0.012857529	-7.1415823e-05	-3.8411242e-05	-0.00015399039	-0.00023507538	0.00093466876	-0.012857436	-7.1397465e-05	-3.8352464e-05	-0.00015394558	-0.00023507312
2907	0.00096243712	-0.012858481	-7.1739e-05	-3.8395957e-05	-0.00015405342	-0.00023519616	0.00096349315	-0.012858482	-7.1803517e-05	-3.8424641e-05	-0.00015406268	-0.00023521326	0.00096173115	-0.012859573	-7.0944514e-05	-3.9853759e-05	-0.00015320205	-0.00023601721	0.00096237211	-0.012858556	-7.1711342e-05	-3.8418117e-05	-0.00015402836	-0.00023511931	0.00096240984	-0.012858464	-7.1692968e-05	-3.8359295e-05	-0.00015398368	-0.00023511671
2911.5	0.00099017368	-0.012859506	-7.2036076e-05	-3.840286e-05	-0.00015409147	-0.00023523987	0.00099122647	-0.012859508	-7.2100252e-05	-3.8434169e-05	-0.00015409973	-0.00023525752	0.00098947241	-0.012860601	-7.1247868e-05	-3.9857272e-05	-0.00015324205	-0.00023606208	0.00099010843	-0.012859581	-7.2008272e-05	-3.8424985e-05	-0.00015406618	-0.00023516309	0.00099014593	-0.012859489	-7.1989884e-05	-3.8366125e-05	-0.00015402164	-0.00023516014
2916	0.0010179053	-0.012860528	-7.2334563e-05	-3.8409759e-05	-0.00015412937	-0.00023528342	0.0010189548	-0.012860532	-7.2398397e-05	-3.8443682e-05	-0.00015413664	-0.00023530161	0.0010172086	-0.012861627	-7.1552618e-05	-3.9860779e-05	-0.00015328191	-0.00023610678	0.0010178398	-0.012860603	-7.2306616e-05	-3.8431848e-05	-0.00015410386	-0.00023520671	0.0010178771	-0.012860513	-7.2288213e-05	-3.8372952e-05	-0.00015405947	-0.00023520342
2920.5	0.0010456318	-0.012861549	-7.2634462e-05	-3.8416653e-05	-0.00015416712	-0.00023532681	0.0010466782	-0.012861553	-7.2697955e-05	-3.8453179e-05	-0.00015417341	-0.00023534554	0.0010449398	-0.012862651	-7.1858765e-05	-3.9864281e-05	-0.00015332161	-0.00023615131	0.0010455661	-0.012861624	-7.2606374e-05	-3.8438704e-05	-0.00015414141	-0.00023525018	0.0010456032	-0.012861534	-7.2587957e-05	-3.8379777e-05	-0.00015409715	-0.00023524654
2925	0.0010733535	-0.012862567	-7.2935775e-05	-3.8423543e-05	-0.00015420474	-0.00023537004	0.0010743965	-0.012862573	-7.2998926e-05	-3.8462662e-05	-0.00015421005	-0.00023538932	0.0010726659	-0.012863673	-7.216631e-05	-3.9867777e-05	-0.00015336117	-0.00023619566	0.0010732875	-0.012862642	-7.2907548e-05	-3.8445554e-05	-0.00015417881	-0.0002352935	0.0010733244	-0.012862553	-7.2889118e-05	-3.8386599e-05	-0.0001541347	-0.00023528951
2929.5	0.0011010701	-0.012863583	-7.3238502e-05	-3.8430428e-05	-0.00015424221	-0.00023541312	0.0011021099	-0.01286359	-7.3301312e-05	-3.847213e-05	-0.00015424654	-0.00023543293	0.001100387	-0.012864693	-7.2475254e-05	-3.9871268e-05	-0.00015340058	-0.00023623985	0.0011010039	-0.012863658	-7.321014e-05	-3.8452397e-05	-0.00015421608	-0.00023533666	0.0011010405	-0.012863569	-7.3191696e-05	-3.8393419e-05	-0.00015417211	-0.00023533233
2934	0.0011287817	-0.012864597	-7.3542646e-05	-3.8437309e-05	-0.00015427953	-0.00023545604	0.0011298183	-0.012864605	-7.3605114e-05	-3.8481582e-05	-0.0001542829	-0.00023547638	0.0011281031	-0.01286571	-7.2785599e-05	-3.9874753e-05	-0.00015343985	-0.00023628386	0.0011287153	-0.012864673	-7.3514149e-05	-3.8459235e-05	-0.00015425321	-0.00023537967	0.0011287517	-0.012864584	-7.3495693e-05	-3.8400237e-05	-0.00015420938	-0.00023537499
2938.5	0.0011564884	-0.01286561	-7.3848207e-05	-3.8444186e-05	-0.00015431672	-0.0002354988	0.0011575216	-0.012865618	-7.3910333e-05	-3.849102e-05	-0.00015431913	-0.00023551968	0.0011558141	-0.012866726	-7.3097345e-05	-3.9878234e-05	-0.00015347897	-0.00023632771	0.0011564218	-0.012865685	-7.3819578e-05	-3.8466066e-05	-0.0001542902	-0.00023542253	0.0011564579	-0.012865597	-7.380111e-05	-3.8407053e-05	-0.00015424651	-0.0002354175
2943	0.0011841901	-0.01286662	-7.4155186e-05	-3.8451059e-05	-0.00015435377	-0.00023554141	0.00118522	-0.012866629	-7.421697e-05	-3.8500443e-05	-0.00015435521	-0.00023556282	0.0011835201	-0.012867739	-7.3410494e-05	-3.9881708e-05	-0.00015351795	-0.00023637139	0.0011841232	-0.012866695	-7.4126428e-05	-3.8472892e-05	-0.00015432705	-0.00023546523	0.0011841592	-0.012866607	-7.4107949e-05	-3.8413866e-05	-0.00015428351	-0.00023545987
2947.5	0.0012118868	-0.012867628	-7.4463586e-05	-3.8457927e-05	-0.00015439068	-0.00023558387	0.0012129135	-0.012867638	-7.4525027e-05	-3.850985e-05	-0.00015439117	-0.0002356058	0.001211221	-0.01286875	-7.3725047e-05	-3.9885178e-05	-0.00015355678	-0.00023641491	0.0012118197	-0.012867703	-7.44347e-05	-3.8479711e-05	-0.00015436377	-0.00023550779	0.0012118555	-0.012867616	-7.441621e-05	-3.8420677e-05	-0.00015432037	-0.00023550208
2952	0.0012395785	-0.012868633	-7.4773406e-05	-3.8464791e-05	-0.00015442745	-0.00023562617	0.0012406019	-0.012868645	-7.4834505e-05	-3.8519243e-05	-0.00015442698	-0.00023564862	0.0012389169	-0.012869759	-7.4041005e-05	-3.9888642e-05	-0.00015359547	-0.00023645825	0.0012395112	-0.012868708	-7.4744395e-05	-3.8486524e-05	-0.00015440035	-0.0002355502	0.0012395467	-0.012868622	-7.4725895e-05	-3.8427485e-05	-0.0001543571	-0.00023554414
2956.5	0.0012672652	-0.012869637	-7.5084648e-05	-3.8471651e-05	-0.00015446407	-0.00023566831	0.0012682853	-0.01286965	-7.5145405e-05	-3.8528621e-05	-0.00015446267	-0.00023569129	0.0012666078	-0.012870766	-7.435837e-05	-3.9892101e-05	-0.00015363401	-0.00023650143	0.0012671978	-0.012869712	-7.5055515e-05	-3.8493331e-05	-0.00015443679	-0.00023559245	0.001267233	-0.012869627	-7.5037005e-05	-3.8434291e-05	-0.00015439369	-0.00023558606
2961	0.001294947	-0.012870639	-7.5397314e-05	-3.8478507e-05	-0.00015450056	-0.00023571031	0.0012959638	-0.012870652	-7.5457727e-05	-3.8537985e-05	-0.00015449822	-0.00023573381	0.0012942936	-0.012871771	-7.4677141e-05	-3.9895555e-05	-0.00015367242	-0.00023654445	0.0012948793	-0.012870714	-7.536806e-05	-3.8500133e-05	-0.0001544731	-0.00023563456	0.0012949144	-0.012870629	-7.5349541e-05	-3.8441095e-05	-0.00015443015	-0.00023562783
2965.5	0.0013226237	-0.012871639	-7.5711404e-05	-3.8485358e-05	-0.00015453692	-0.00023575216	0.0013236373	-0.012871653	-7.5771475e-05	-3.8547333e-05	-0.00015453363	-0.00023577617	0.0013219744	-0.012872774	-7.4997321e-05	-3.9899004e-05	-0.00015371068	-0.0002365873	0.0013225559	-0.012871714	-7.5682031e-05	-3.8506928e-05	-0.00015450928	-0.00023567652	0.0013225907	-0.01287163	-7.5663504e-05	-3.8447896e-05	-0.00015446648	-0.00023566944
2970	0.0013502955	-0.012872637	-7.602692e-05	-3.8492205e-05	-0.00015457313	-0.00023579385	0.0013513057	-0.012872652	-7.6086647e-05	-3.8556667e-05	-0.00015456892	-0.00023581837	0.0013496502	-0.012873775	-7.5318911e-05	-3.9902449e-05	-0.0001537488	-0.00023662999	0.0013502275	-0.012872712	-7.5997431e-05	-3.8513717e-05	-0.00015454532	-0.00023571834	0.0013502621	-0.012872628	-7.5978895e-05	-3.8454694e-05	-0.00015450267	-0.00023571092
2974.5	0.0013779623	-0.012873632	-7.6343863e-05	-3.8499047e-05	-0.00015460921	-0.00023583539	0.0013789692	-0.012873648	-7.6403246e-05	-3.8565986e-05	-0.00015460407	-0.00023586042	0.0013773209	-0.012874774	-7.5641911e-05	-3.9905888e-05	-0.00015378677	-0.00023667252	0.0013778942	-0.012873707	-7.6314259e-05	-3.85205e-05	-0.00015458123	-0.00023576	0.0013779285	-0.012873624	-7.6295716e-05	-3.8461491e-05	-0.00015453873	-0.00023575224
2979	0.0014056242	-0.012874626	-7.6662233e-05	-3.8505885e-05	-0.00015464515	-0.00023587679	0.0014066278	-0.012874643	-7.6721273e-05	-3.857529e-05	-0.00015463909	-0.00023590233	0.0014049866	-0.01287577	-7.5966322e-05	-3.9909322e-05	-0.00015382461	-0.00023671488	0.0014055558	-0.012874701	-7.6632518e-05	-3.8527278e-05	-0.000154617	-0.00023580152	0.0014055899	-0.012874619	-7.6613968e-05	-3.8468284e-05	-0.00015457465	-0.00023579342
2983.5	0.001433281	-0.012875618	-7.6982032e-05	-3.8512719e-05	-0.00015468096	-0.00023591803	0.0014342813	-0.012875636	-7.7040728e-05	-3.858458e-05	-0.00015467397	-0.00023594407	0.0014326473	-0.012876765	-7.6292146e-05	-3.9912752e-05	-0.00015386231	-0.00023675709	0.0014332125	-0.012875693	-7.6952207e-05	-3.8534049e-05	-0.00015465265	-0.0002358429	0.0014332464	-0.012875611	-7.6933651e-05	-3.8475075e-05	-0.00015461045	-0.00023583446
2988	0.0014609329	-0.012876607	-7.7303262e-05	-3.8519549e-05	-0.00015471663	-0.00023595913	0.0014619299	-0.012876626	-7.7361613e-05	-3.8593854e-05	-0.00015470873	-0.00023598567	0.0014603029	-0.012877757	-7.6619384e-05	-3.9916177e-05	-0.00015389987	-0.00023679913	0.0014608642	-0.012876682	-7.7273329e-05	-3.8540815e-05	-0.00015468816	-0.00023588413	0.0014608979	-0.012876601	-7.7254766e-05	-3.8481864e-05	-0.00015464611	-0.00023587535
2992.5	0.0014885798	-0.012877595	-7.7625922e-05	-3.8526374e-05	-0.00015475217	-0.00023600007	0.0014895734	-0.012877615	-7.7683929e-05	-3.8603115e-05	-0.00015474336	-0.00023602712	0.0014879536	-0.012878748	-7.6948036e-05	-3.9919597e-05	-0.00015393728	-0.00023684101	0.001488511	-0.01287767	-7.7595884e-05	-3.8547575e-05	-0.00015472354	-0.00023592522	0.0014885444	-0.012877589	-7.7577316e-05	-3.848865e-05	-0.00015468164	-0.0002359161
2997	0.0015162217	-0.012878581	-7.7950014e-05	-3.8533195e-05	-0.00015478757	-0.00023604087	0.001517212	-0.012878601	-7.8007677e-05	-3.861236e-05	-0.00015477786	-0.00023606842	0.0015155992	-0.012879736	-7.7278104e-05	-3.9923012e-05	-0.00015397456	-0.00023688273	0.0015161528	-0.012878656	-7.7919873e-05	-3.8554329e-05	-0.00015475879	-0.00023596616	0.0015161859	-0.012878576	-7.79013e-05	-3.8495434e-05	-0.00015471704	-0.0002359567
3001.5	0.0015438587	-0.012879565	-7.827554e-05	-3.8540012e-05	-0.00015482284	-0.00023608153	0.0015448457	-0.012879586	-7.8332858e-05	-3.8621591e-05	-0.00015481222	-0.00023610957	0.0015432397	-0.012880723	-7.7609589e-05	-3.9926423e-05	-0.00015401171	-0.00023692429	0.0015437896	-0.01287964	-7.8245297e-05	-3.8561077e-05	-0.0001547939	-0.00023600696	0.0015438225	-0.01287956	-7.822672e-05	-3.8502215e-05	-0.00015475232	-0.00023599717
3006	0.0015714907	-0.012880547	-7.8602499e-05	-3.8546825e-05	-0.00015485797	-0.00023612204	0.0015724743	-0.012880569	-7.8659472e-05	-3.8630808e-05	-0.00015484646	-0.00023615057	0.0015708753	-0.012881707	-7.7942491e-05	-3.9929829e-05	-0.00015404871	-0.0002369657	0.0015714214	-0.012880621	-7.8572157e-05	-3.856782e-05	-0.00015482889	-0.00023604761	0.0015714541	-0.012880542	-7.8553576e-05	-3.8508993e-05	-0.00015478746	-0.00023603749
3010.5	0.0015991177	-0.012881526	-7.8930894e-05	-3.8553633e-05	-0.00015489298	-0.0002361624	0.001600098	-0.012881549	-7.8987522e-05	-3.864001e-05	-0.00015488057	-0.00023619142	0.0015985058	-0.01288269	-7.8276812e-05	-3.9933231e-05	-0.00015408558	-0.00023700695	0.0015990483	-0.012881601	-7.8900455e-05	-3.8574556e-05	-0.00015486375	-0.00023608813	0.0015990807	-0.012881523	-7.8881871e-05	-3.8515769e-05	-0.00015482247	-0.00023607766
3015	0.0016267398	-0.012882504	-7.9260725e-05	-3.8560437e-05	-0.00015492785	-0.00023620262	0.0016277167	-0.012882528	-7.9317007e-05	-3.8649197e-05	-0.00015491456	-0.00023623212	0.0016261313	-0.01288367	-7.8612551e-05	-3.9936629e-05	-0.00015412231	-0.00023704804	0.0016266702	-0.012882579	-7.923019e-05	-3.8581287e-05	-0.00015489848	-0.0002361285	0.0016267024	-0.012882501	-7.9211603e-05	-3.8522543e-05	-0.00015485736	-0.0002361177
3019.5	0.0016543568	-0.01288348	-7.9591992e-05	-3.8567236e-05	-0.00015496258	-0.00023624269	0.0016553304	-0.012883505	-7.9647929e-05	-3.865837e-05	-0.00015494841	-0.00023627268	0.0016537518	-0.012884648	-7.8949711e-05	-3.9940022e-05	-0.00015415891	-0.00023708897	0.0016542872	-0.012883555	-7.9561365e-05	-3.8588013e-05	-0.00015493308	-0.00023616873	0.0016543191	-0.012883478	-7.9542776e-05	-3.8529313e-05	-0.00015489211	-0.0002361576
3024	0.0016819689	-0.012884455	-7.9924698e-05	-3.8574031e-05	-0.00015499719	-0.00023628262	0.0016829392	-0.01288448	-7.9980288e-05	-3.8667529e-05	-0.00015498214	-0.00023631309	0.0016813673	-0.012885625	-7.9288293e-05	-3.994341e-05	-0.00015419537	-0.00023712975	0.0016818991	-0.012884529	-7.9893979e-05	-3.8594732e-05	-0.00015496755	-0.00023620882	0.0016819308	-0.012884453	-7.9875389e-05	-3.8536081e-05	-0.00015492674	-0.00023619736
3028.5	0.0017095761	-0.012885427	-8.0258842e-05	-3.8580822e-05	-0.00015503167	-0.00023632241	0.001710543	-0.012885452	-8.0314086e-05	-3.8676673e-05	-0.00015501574	-0.00023635336	0.0017089778	-0.0128866	-7.9628296e-05	-3.9946795e-05	-0.00015423169	-0.00023717038	0.0017095062	-0.012885501	-8.0228035e-05	-3.8601446e-05	-0.0001550019	-0.00023624877	0.0017095376	-0.012885425	-8.0209443e-05	-3.8542847e-05	-0.00015496125	-0.00023623698
3033	0.0017371783	-0.012886397	-8.0594426e-05	-3.8587609e-05	-0.00015506602	-0.00023636205	0.0017381418	-0.012886423	-8.0649324e-05	-3.8685803e-05	-0.00015504922	-0.00023639348	0.0017365832	-0.012887572	-7.9969722e-05	-3.9950175e-05	-0.00015426788	-0.00023721085	0.0017371082	-0.012886472	-8.0563532e-05	-3.8608154e-05	-0.00015503612	-0.00023628859	0.0017371394	-0.012886396	-8.054494e-05	-3.8549609e-05	-0.00015499562	-0.00023627646
3037.5	0.0017647755	-0.012887365	-8.093145e-05	-3.8594391e-05	-0.00015510023	-0.00023640156	0.0017657357	-0.012887393	-8.0986002e-05	-3.8694918e-05	-0.00015508257	-0.00023643346	0.0017641837	-0.012888543	-8.0312572e-05	-3.9953551e-05	-0.00015430394	-0.00023725116	0.0017647053	-0.01288744	-8.0900472e-05	-3.8614857e-05	-0.00015507021	-0.00023632826	0.0017647363	-0.012887365	-8.088188e-05	-3.8556369e-05	-0.00015502987	-0.0002363158
3042	0.0017923678	-0.012888332	-8.1269917e-05	-3.8601169e-05	-0.00015513432	-0.00023644092	0.0017933246	-0.01288836	-8.1324121e-05	-3.8704019e-05	-0.0001551158	-0.00023647329	0.0017917791	-0.012889511	-8.0656846e-05	-3.9956923e-05	-0.00015433987	-0.00023729133	0.0017922975	-0.012888406	-8.1238856e-05	-3.8621554e-05	-0.00015510418	-0.00023636779	0.0017923282	-0.012888332	-8.1220263e-05	-3.8563127e-05	-0.000155064	-0.00023635501
3046.5	0.0018199551	-0.012889296	-8.1609825e-05	-3.8607943e-05	-0.00015516828	-0.00023648014	0.0018209085	-0.012889325	-8.1663682e-05	-3.8713106e-05	-0.0001551489	-0.00023651298	0.0018193696	-0.012890478	-8.1002546e-05	-3.9960291e-05	-0.00015437566	-0.00023733134	0.0018198847	-0.012889371	-8.1578683e-05	-3.8628245e-05	-0.00015513802	-0.00023640719	0.0018199151	-0.012889297	-8.1560092e-05	-3.8569882e-05	-0.000155098	-0.00023639407
3051	0.0018475374	-0.012890259	-8.1951177e-05	-3.8614712e-05	-0.00015520211	-0.00023651922	0.0018484875	-0.012890288	-8.2004686e-05	-3.8722178e-05	-0.00015518188	-0.00023655253	0.001846955	-0.012891443	-8.1349672e-05	-3.9963655e-05	-0.00015441132	-0.0002373712	0.0018474669	-0.012890333	-8.1919956e-05	-3.8634931e-05	-0.00015517173	-0.00023644645	0.0018474971	-0.01289026	-8.1901366e-05	-3.8576633e-05	-0.00015513187	-0.00023643301
3055.5	0.0018751148	-0.01289122	-8.2293972e-05	-3.8621477e-05	-0.00015523582	-0.00023655817	0.0018760615	-0.01289125	-8.2347134e-05	-3.8731236e-05	-0.00015521474	-0.00023659193	0.0018745354	-0.012892406	-8.1698225e-05	-3.9967014e-05	-0.00015444684	-0.00023741091	0.0018750442	-0.012891294	-8.2262675e-05	-3.8641611e-05	-0.00015520532	-0.00023648558	0.0018750742	-0.012891221	-8.2244087e-05	-3.8583383e-05	-0.00015516562	-0.0002364718
3060	0.0019026872	-0.012892179	-8.2638213e-05	-3.8628238e-05	-0.0001552694	-0.00023659697	0.0019036305	-0.012892209	-8.2691026e-05	-3.874028e-05	-0.00015524747	-0.0002366312	0.0019021109	-0.012893367	-8.2048206e-05	-3.997037e-05	-0.00015448224	-0.00023745047	0.0019026166	-0.012892253	-8.2606841e-05	-3.8648286e-05	-0.00015523879	-0.00023652457	0.0019026462	-0.012892181	-8.2588255e-05	-3.8590129e-05	-0.00015519925	-0.00023651047
3064.5	0.0019302547	-0.012893136	-8.2983899e-05	-3.8634995e-05	-0.00015530285	-0.00023663563	0.0019311946	-0.012893167	-8.3036364e-05	-3.874931e-05	-0.00015528008	-0.00023667032	0.0019296813	-0.012894326	-8.2399615e-05	-3.9973722e-05	-0.0001545175	-0.00023748988	0.001930184	-0.01289321	-8.2952454e-05	-3.8654955e-05	-0.00015527213	-0.00023656342	0.0019302134	-0.012893138	-8.2933871e-05	-3.8596873e-05	-0.00015523275	-0.00023654899
3069	0.0019578172	-0.012894091	-8.3331031e-05	-3.8641747e-05	-0.00015533617	-0.00023667416	0.0019587538	-0.012894123	-8.3383148e-05	-3.8758325e-05	-0.00015531257	-0.00023670931	0.0019572468	-0.012895283	-8.2752453e-05	-3.9977071e-05	-0.00015455264	-0.00023752914	0.0019577464	-0.012894165	-8.3299516e-05	-3.8661619e-05	-0.00015530535	-0.00023660214	0.0019577756	-0.012894094	-8.3280936e-05	-3.8603614e-05	-0.00015526613	-0.00023658739
3073.5	0.0019853748	-0.012895045	-8.367961e-05	-3.8648495e-05	-0.00015536937	-0.00023671255	0.001986308	-0.012895077	-8.3731378e-05	-3.8767327e-05	-0.00015534494	-0.00023674815	0.0019848072	-0.012896239	-8.3106721e-05	-3.9980415e-05	-0.00015458764	-0.00023756825	0.0019853039	-0.012895119	-8.3648026e-05	-3.8668277e-05	-0.00015533845	-0.00023664072	0.0019853328	-0.012895048	-8.3629451e-05	-3.8610352e-05	-0.00015529939	-0.00023662565
3078	0.0020129275	-0.012895996	-8.4029638e-05	-3.8655238e-05	-0.00015540244	-0.00023675081	0.0020138572	-0.012896029	-8.4081057e-05	-3.8776314e-05	-0.00015537718	-0.00023678686	0.0020123627	-0.012897192	-8.346242e-05	-3.9983756e-05	-0.00015462252	-0.00023760721	0.0020128565	-0.01289607	-8.3997987e-05	-3.867493e-05	-0.00015537142	-0.00023667917	0.0020128852	-0.012896	-8.3979416e-05	-3.8617088e-05	-0.00015533253	-0.00023666378
3082.5	0.0020404751	-0.012896946	-8.4381114e-05	-3.8661978e-05	-0.00015543539	-0.00023678893	0.0020414015	-0.01289698	-8.4432183e-05	-3.8785287e-05	-0.00015540931	-0.00023682542	0.0020399132	-0.012898144	-8.381955e-05	-3.9987093e-05	-0.00015465726	-0.00023764603	0.0020404041	-0.01289702	-8.4349398e-05	-3.8681578e-05	-0.00015540427	-0.00023671749	0.0020404325	-0.01289695	-8.4330832e-05	-3.862382e-05	-0.00015536554	-0.00023670177
3087	0.0020680179	-0.012897894	-8.4734039e-05	-3.8668713e-05	-0.00015546821	-0.00023682691	0.0020689409	-0.012897928	-8.4784759e-05	-3.8794246e-05	-0.00015544131	-0.00023686385	0.0020674587	-0.012899093	-8.4178113e-05	-3.9990426e-05	-0.00015469188	-0.0002376847	0.0020679468	-0.012897968	-8.470226e-05	-3.868822e-05	-0.000155437	-0.00023675567	0.0020679749	-0.012897899	-8.4683699e-05	-3.863055e-05	-0.00015539843	-0.00023673964
3091.5	0.0020955557	-0.01289884	-8.5088414e-05	-3.8675443e-05	-0.00015550092	-0.00023686476	0.0020964753	-0.012898875	-8.5138784e-05	-3.8803192e-05	-0.0001554732	-0.00023690214	0.0020949992	-0.012900041	-8.4538108e-05	-3.9993756e-05	-0.00015472637	-0.00023772322	0.0020954845	-0.012898914	-8.5056574e-05	-3.8694857e-05	-0.00015546961	-0.00023679372	0.0020955124	-0.012898845	-8.5038019e-05	-3.8637277e-05	-0.00015543121	-0.00023677737
3096	0.0021230886	-0.012899784	-8.544424e-05	-3.868217e-05	-0.00015553349	-0.00023690247	0.0021240048	-0.01289982	-8.549426e-05	-3.8812123e-05	-0.00015550496	-0.0002369403	0.0021225347	-0.012900987	-8.4899536e-05	-3.9997082e-05	-0.00015476073	-0.0002377616	0.0021230173	-0.012899858	-8.5412341e-05	-3.8701488e-05	-0.0001555021	-0.00023683164	0.002123045	-0.01289979	-8.5393792e-05	-3.8644001e-05	-0.00015546386	-0.00023681497
3100.5	0.0021506165	-0.012900727	-8.5801517e-05	-3.8688892e-05	-0.00015556595	-0.00023694005	0.0021515293	-0.012900763	-8.5851187e-05	-3.882104e-05	-0.00015553661	-0.00023697832	0.0021500653	-0.012901931	-8.5262398e-05	-4.0000405e-05	-0.00015479497	-0.00023779984	0.0021505452	-0.0129008	-8.5769561e-05	-3.8708114e-05	-0.00015553447	-0.00023686943	0.0021505726	-0.012900733	-8.5751019e-05	-3.8650723e-05	-0.00015549639	-0.00023685244
3105	0.0021781395	-0.012901667	-8.6160247e-05	-3.869561e-05	-0.00015559828	-0.0002369775	0.0021790489	-0.012901704	-8.6209566e-05	-3.8829943e-05	-0.00015556814	-0.0002370162	0.0021775909	-0.012902874	-8.5626695e-05	-4.0003724e-05	-0.00015482908	-0.00023783792	0.0021780682	-0.012901741	-8.6128234e-05	-3.8714735e-05	-0.00015556672	-0.00023690709	0.0021780953	-0.012901674	-8.61097e-05	-3.8657441e-05	-0.00015552881	-0.00023688979
3109.5	0.0022056576	-0.012902606	-8.6520428e-05	-3.8702323e-05	-0.00015563049	-0.00023701481	0.0022065636	-0.012902644	-8.6569397e-05	-3.8838832e-05	-0.00015559955	-0.00023705395	0.0022051115	-0.012903814	-8.5992427e-05	-4.000704e-05	-0.00015486306	-0.00023787587	0.0022055862	-0.01290268	-8.6488362e-05	-3.872135e-05	-0.00015559885	-0.00023694462	0.0022056131	-0.012902614	-8.6469836e-05	-3.8664157e-05	-0.0001555611	-0.000236927
3114	0.0022331707	-0.012903544	-8.6882064e-05	-3.8709033e-05	-0.00015566258	-0.00023705199	0.0022340733	-0.012903581	-8.6930681e-05	-3.8847707e-05	-0.00015563085	-0.00023709156	0.0022326271	-0.012904753	-8.6359595e-05	-4.0010352e-05	-0.00015489692	-0.00023791367	0.0022330993	-0.012903617	-8.6849946e-05	-3.872796e-05	-0.00015563086	-0.00023698202	0.0022331259	-0.012903551	-8.6831428e-05	-3.8670869e-05	-0.00015559328	-0.00023696409
3118.5	0.002260679	-0.012904479	-8.7245153e-05	-3.8715738e-05	-0.00015569455	-0.00023708904	0.0022615781	-0.012904517	-8.7293418e-05	-3.8856569e-05	-0.00015566202	-0.00023712904	0.0022601378	-0.01290569	-8.6728199e-05	-4.0013661e-05	-0.00015493065	-0.00023795133	0.0022606075	-0.012904552	-8.7212985e-05	-3.8734565e-05	-0.00015566276	-0.00023701929	0.0022606339	-0.012904487	-8.7194476e-05	-3.8677579e-05	-0.00015562533	-0.00023700104
3123	0.0022881823	-0.012905413	-8.7609696e-05	-3.8722438e-05	-0.0001557264	-0.00023712596	0.002289078	-0.012905451	-8.765761e-05	-3.8865417e-05	-0.00015569309	-0.00023716639	0.0022876435	-0.012906625	-8.7098241e-05	-4.0016967e-05	-0.00015496426	-0.00023798885	0.0022881107	-0.012905486	-8.757748e-05	-3.8741165e-05	-0.00015569453	-0.00023705643	0.0022881369	-0.012905421	-8.7558981e-05	-3.8684286e-05	-0.00015565727	-0.00023703787
3127.5	0.0023156806	-0.012906344	-8.7975695e-05	-3.8729135e-05	-0.00015575812	-0.00023716275	0.002316573	-0.012906384	-8.8023256e-05	-3.887425e-05	-0.00015572403	-0.0002372036	0.0023151443	-0.012907558	-8.7469719e-05	-4.002027e-05	-0.00015499774	-0.00023802623	0.0023156091	-0.012906418	-8.7943432e-05	-3.8747759e-05	-0.00015572619	-0.00023709344	0.002315635	-0.012906353	-8.7924943e-05	-3.869099e-05	-0.0001556891	-0.00023707458
3132	0.0023431741	-0.012907275	-8.8343149e-05	-3.8735827e-05	-0.00015578973	-0.00023719941	0.002344063	-0.012907314	-8.8390358e-05	-3.888307e-05	-0.00015575486	-0.00023724068	0.0023426401	-0.01290849	-8.7842636e-05	-4.002357e-05	-0.0001550311	-0.00023806347	0.0023431025	-0.012907348	-8.8310842e-05	-3.8754349e-05	-0.00015575773	-0.00023713032	0.0023431281	-0.012907284	-8.8292363e-05	-3.8697691e-05	-0.0001557208	-0.00023711115
3136.5	0.0023706626	-0.012908203	-8.8712059e-05	-3.8742515e-05	-0.00015582122	-0.00023723594	0.0023715481	-0.012908243	-8.8758916e-05	-3.8891877e-05	-0.00015578557	-0.00023727763	0.002370131	-0.012909419	-8.8216992e-05	-4.0026866e-05	-0.00015506434	-0.00023810056	0.002370591	-0.012908276	-8.8679709e-05	-3.8760933e-05	-0.00015578915	-0.00023716708	0.0023706164	-0.012908213	-8.8661241e-05	-3.8704389e-05	-0.00015575239	-0.0002371476
3141	0.0023981462	-0.01290913	-8.9082426e-05	-3.8749198e-05	-0.00015585259	-0.00023727234	0.0023990283	-0.01290917	-8.912893e-05	-3.8900669e-05	-0.00015581617	-0.00023731445	0.0023976168	-0.012910347	-8.8592786e-05	-4.0030159e-05	-0.00015509745	-0.00023813752	0.0023980746	-0.012909202	-8.9050035e-05	-3.8767512e-05	-0.00015582046	-0.00023720371	0.0023980997	-0.01290914	-8.9031578e-05	-3.8711084e-05	-0.00015578387	-0.00023718393
3145.5	0.0024256249	-0.012910054	-8.945425e-05	-3.8755877e-05	-0.00015588384	-0.00023730862	0.0024265036	-0.012910095	-8.9500401e-05	-3.8909448e-05	-0.00015584666	-0.00023735114	0.0024250978	-0.012911273	-8.897002e-05	-4.0033449e-05	-0.00015513045	-0.00023817434	0.0024255533	-0.012910127	-8.942182e-05	-3.8774086e-05	-0.00015585165	-0.00023724022	0.0024255782	-0.012910065	-8.9403375e-05	-3.8717777e-05	-0.00015581523	-0.00023722013
3150	0.0024530987	-0.012910978	-8.9827532e-05	-3.8762552e-05	-0.00015591498	-0.00023734476	0.002453974	-0.012911019	-8.987333e-05	-3.8918213e-05	-0.00015587703	-0.0002373877	0.0024525738	-0.012912198	-8.9348694e-05	-4.0036737e-05	-0.00015516332	-0.00023821102	0.0024530271	-0.01291105	-8.9795064e-05	-3.8780654e-05	-0.00015588273	-0.0002372766	0.0024530517	-0.012910989	-8.9776631e-05	-3.8724466e-05	-0.00015584647	-0.00023725621
3154.5	0.0024805676	-0.012911899	-9.0202272e-05	-3.8769223e-05	-0.000155946	-0.00023738078	0.0024814395	-0.012911941	-9.0247716e-05	-3.8926965e-05	-0.00015590729	-0.00023742412	0.0024800449	-0.012913121	-8.9728809e-05	-4.0040021e-05	-0.00015519607	-0.00023824756	0.002480496	-0.012911972	-9.0169768e-05	-3.8787218e-05	-0.00015591369	-0.00023731285	0.0024805203	-0.012911911	-9.0151348e-05	-3.8731152e-05	-0.0001558776	-0.00023729216
3159	0.0025080316	-0.012912819	-9.0578471e-05	-3.877589e-05	-0.0001559769	-0.00023741667	0.0025089001	-0.012912861	-9.0623561e-05	-3.8935703e-05	-0.00015593743	-0.00023746042	0.002507511	-0.012914041	-9.0110364e-05	-4.0043302e-05	-0.00015522869	-0.00023828397	0.00250796	-0.012912891	-9.0545932e-05	-3.8793777e-05	-0.00015594454	-0.00023734898	0.002507984	-0.012912831	-9.0527526e-05	-3.8737836e-05	-0.00015590861	-0.00023732799
3163.5	0.0025354907	-0.012913737	-9.0956128e-05	-3.8782552e-05	-0.00015600768	-0.00023745244	0.0025363557	-0.01291378	-9.1000864e-05	-3.8944427e-05	-0.00015596747	-0.00023749659	0.0025349722	-0.012914961	-9.0493362e-05	-4.0046581e-05	-0.0001552612	-0.00023832023	0.0025354191	-0.012913809	-9.0923558e-05	-3.880033e-05	-0.00015597528	-0.00023738499	0.0025354429	-0.012913749	-9.0905165e-05	-3.8744516e-05	-0.00015593952	-0.0002373637
3168	0.0025629449	-0.012914653	-9.1335246e-05	-3.878921e-05	-0.00015603835	-0.00023748808	0.0025638065	-0.012914696	-9.1379627e-05	-3.8953138e-05	-0.00015599739	-0.00023753264	0.0025624284	-0.012915878	-9.08778e-05	-4.0049856e-05	-0.00015529359	-0.00023835637	0.0025628733	-0.012914726	-9.1302644e-05	-3.8806879e-05	-0.0001560059	-0.00023742087	0.0025628968	-0.012914666	-9.1284265e-05	-3.8751193e-05	-0.0001559703	-0.00023739928
3172.5	0.0025903942	-0.012915568	-9.1715823e-05	-3.8795863e-05	-0.0001560689	-0.00023752359	0.0025912524	-0.012915612	-9.175985e-05	-3.8961835e-05	-0.0001560272	-0.00023756855	0.0025898797	-0.012916794	-9.1263682e-05	-4.0053129e-05	-0.00015532586	-0.00023839236	0.0025903226	-0.01291564	-9.1683193e-05	-3.8813422e-05	-0.0001560364	-0.00023745663	0.0025903459	-0.012915581	-9.1664828e-05	-3.8757868e-05	-0.00015600098	-0.00023743474
3177	0.0026178386	-0.012916481	-9.2097861e-05	-3.8802513e-05	-0.00015609934	-0.00023755898	0.0026186934	-0.012916525	-9.2141533e-05	-3.8970519e-05	-0.0001560569	-0.00023760434	0.0026173261	-0.012917708	-9.1651006e-05	-4.0056399e-05	-0.00015535801	-0.00023842822	0.002617767	-0.012916553	-9.2065203e-05	-3.8819961e-05	-0.0001560668	-0.00023749227	0.00261779	-0.012916495	-9.2046854e-05	-3.8764539e-05	-0.00015603154	-0.00023747008
3181.5	0.0026452781	-0.012917392	-9.2481359e-05	-3.8809158e-05	-0.00015612967	-0.00023759425	0.0026461295	-0.012917437	-9.2524676e-05	-3.8979189e-05	-0.00015608648	-0.00023764	0.0026447676	-0.01291862	-9.2039772e-05	-4.0059667e-05	-0.00015539004	-0.00023846395	0.0026452065	-0.012917464	-9.2448676e-05	-3.8826494e-05	-0.00015609708	-0.00023752778	0.0026452293	-0.012917406	-9.2430342e-05	-3.8771207e-05	-0.00015606199	-0.0002375053
3186	0.0026727128	-0.012918302	-9.2866319e-05	-3.8815799e-05	-0.00015615988	-0.00023762939	0.0026735607	-0.012918347	-9.290928e-05	-3.8987846e-05	-0.00015611596	-0.00023767554	0.0026722042	-0.012919531	-9.2429983e-05	-4.0062932e-05	-0.00015542195	-0.00023849954	0.0026726412	-0.012918374	-9.2833611e-05	-3.8833023e-05	-0.00015612725	-0.00023756317	0.0026726637	-0.012918316	-9.2815294e-05	-3.8777872e-05	-0.00015609233	-0.0002375404
3190.5	0.0027001425	-0.01291921	-9.325274e-05	-3.8822435e-05	-0.00015618997	-0.00023766441	0.002700987	-0.012919255	-9.3295346e-05	-3.899649e-05	-0.00015614533	-0.00023771095	0.0026996358	-0.012920439	-9.2821637e-05	-4.0066194e-05	-0.00015545374	-0.000238535	0.0027000709	-0.012919282	-9.322001e-05	-3.8839547e-05	-0.00015615731	-0.00023759844	0.0027000932	-0.012919225	-9.3201709e-05	-3.8784534e-05	-0.00015612256	-0.00023757538
3195	0.0027275674	-0.012920116	-9.3640623e-05	-3.8829067e-05	-0.00015621995	-0.0002376993	0.0027284085	-0.012920162	-9.3682873e-05	-3.900512e-05	-0.00015617458	-0.00023774623	0.0027270625	-0.012921347	-9.3214735e-05	-4.0069453e-05	-0.00015548542	-0.00023857033	0.0027274958	-0.012920188	-9.3607872e-05	-3.8846065e-05	-0.00015618726	-0.00023763359	0.0027275178	-0.012920131	-9.3589588e-05	-3.8791194e-05	-0.00015615267	-0.00023761024
3199.5	0.0027549874	-0.012921021	-9.4029969e-05	-3.8835696e-05	-0.00015624982	-0.00023773408	0.002755825	-0.012921067	-9.4071862e-05	-3.9013736e-05	-0.00015620373	-0.00023778139	0.0027544843	-0.012922252	-9.3609278e-05	-4.007271e-05	-0.00015551698	-0.00023860553	0.0027549158	-0.012921093	-9.3997198e-05	-3.8852579e-05	-0.0001562171	-0.00023766862	0.0027549376	-0.012921036	-9.3978932e-05	-3.879785e-05	-0.00015618268	-0.00023764499
3204	0.0027824025	-0.012921924	-9.4420777e-05	-3.8842319e-05	-0.00015627958	-0.00023776873	0.0027832367	-0.01292197	-9.4462314e-05	-3.902234e-05	-0.00015623277	-0.00023781643	0.0027819013	-0.012923156	-9.4005266e-05	-4.0075965e-05	-0.00015554842	-0.00023864059	0.002782331	-0.012921996	-9.4387989e-05	-3.8859088e-05	-0.00015624682	-0.00023770353	0.0027823525	-0.01292194	-9.436974e-05	-3.8804502e-05	-0.00015621257	-0.00023767961
3208.5	0.0028098127	-0.012922825	-9.4813047e-05	-3.8848939e-05	-0.00015630923	-0.00023780326	0.0028106435	-0.012922872	-9.4854228e-05	-3.903093e-05	-0.0001562617	-0.00023785134	0.0028093133	-0.012924058	-9.4402699e-05	-4.0079217e-05	-0.00015557975	-0.00023867552	0.0028097413	-0.012922897	-9.4780244e-05	-3.8865593e-05	-0.00015627644	-0.00023773832	0.0028097625	-0.012922842	-9.4762013e-05	-3.8811152e-05	-0.00015624236	-0.00023771411
3213	0.0028372181	-0.012923725	-9.5206782e-05	-3.8855554e-05	-0.00015633876	-0.00023783767	0.0028380455	-0.012923772	-9.5247606e-05	-3.9039507e-05	-0.00015629053	-0.00023788613	0.0028367204	-0.012924959	-9.4801577e-05	-4.0082467e-05	-0.00015561096	-0.00023871032	0.0028371467	-0.012923797	-9.5173963e-05	-3.8872092e-05	-0.00015630595	-0.000237773	0.0028371677	-0.012923742	-9.5155752e-05	-3.8817799e-05	-0.00015627203	-0.0002377485
3217.5	0.0028646186	-0.012924623	-9.5601979e-05	-3.8862165e-05	-0.00015636818	-0.00023787196	0.0028654426	-0.01292467	-9.5642446e-05	-3.904807e-05	-0.00015631924	-0.0002379208	0.0028641226	-0.012925858	-9.52019e-05	-4.0085714e-05	-0.00015564206	-0.000238745	0.0028645472	-0.012924695	-9.5569148e-05	-3.8878587e-05	-0.00015633535	-0.00023780755	0.002864568	-0.01292464	-9.5550956e-05	-3.8824443e-05	-0.0001563016	-0.00023778277
3222	0.0028920143	-0.01292552	-9.5998641e-05	-3.8868772e-05	-0.0001563975	-0.00023790613	0.0028928348	-0.012925567	-9.603875e-05	-3.9056621e-05	-0.00015634785	-0.00023795535	0.0028915199	-0.012926755	-9.560367e-05	-4.0088959e-05	-0.00015567304	-0.00023877954	0.0028919429	-0.012925591	-9.5965798e-05	-3.8885076e-05	-0.00015636464	-0.00023784198	0.0028919634	-0.012925537	-9.5947625e-05	-3.8831083e-05	-0.00015633106	-0.00023781693
3226.5	0.0029194051	-0.012926415	-9.6396766e-05	-3.8875375e-05	-0.0001564267	-0.00023794019	0.0029202222	-0.012926463	-9.6436518e-05	-3.9065158e-05	-0.00015637636	-0.00023798977	0.0029189123	-0.01292765	-9.6006886e-05	-4.0092201e-05	-0.00015570391	-0.00023881395	0.0029193338	-0.012926486	-9.6363913e-05	-3.8891561e-05	-0.00015639382	-0.0002378763	0.002919354	-0.012926433	-9.6345761e-05	-3.8837721e-05	-0.00015636041	-0.00023785097
3231	0.002946791	-0.012927308	-9.6796356e-05	-3.8881973e-05	-0.00015645579	-0.00023797412	0.0029476047	-0.012927356	-9.683575e-05	-3.9073682e-05	-0.00015640475	-0.00023802408	0.0029462999	-0.012928544	-9.6411549e-05	-4.0095442e-05	-0.00015573467	-0.00023884824	0.0029467197	-0.012927379	-9.6763495e-05	-3.8898042e-05	-0.0001564229	-0.0002379105	0.0029467397	-0.012927326	-9.6745363e-05	-3.8844355e-05	-0.00015638965	-0.00023788489
3235.5	0.0029741721	-0.0129282	-9.719741e-05	-3.8888567e-05	-0.00015648477	-0.00023800793	0.0029749823	-0.012928248	-9.7236446e-05	-3.9082193e-05	-0.00015643304	-0.00023805826	0.0029736825	-0.012929436	-9.6817658e-05	-4.009868e-05	-0.00015576531	-0.00023888239	0.0029741009	-0.012928271	-9.7164542e-05	-3.8904517e-05	-0.00015645186	-0.00023794459	0.0029741206	-0.012928218	-9.7146432e-05	-3.8850986e-05	-0.00015641879	-0.0002379187
3240	0.0030015483	-0.01292909	-9.7599929e-05	-3.8895157e-05	-0.00015651365	-0.00023804163	0.0030023551	-0.012929139	-9.7638607e-05	-3.9090691e-05	-0.00015646123	-0.00023809232	0.0030010603	-0.012930327	-9.7225214e-05	-4.0101916e-05	-0.00015579584	-0.00023891642	0.0030014772	-0.012929161	-9.7567056e-05	-3.8910988e-05	-0.00015648072	-0.00023797855	0.0030014966	-0.012929109	-9.7548967e-05	-3.8857614e-05	-0.00015644782	-0.00023795239
3244.5	0.0030289197	-0.012929979	-9.8003913e-05	-3.8901743e-05	-0.00015654241	-0.00023807521	0.0030297231	-0.012930027	-9.8042232e-05	-3.9099175e-05	-0.00015648931	-0.00023812627	0.0030284332	-0.012931216	-9.7634217e-05	-4.010515e-05	-0.00015582625	-0.00023895032	0.0030288486	-0.012930049	-9.7971036e-05	-3.8917454e-05	-0.00015650948	-0.00023801241	0.0030288678	-0.012929998	-9.7952969e-05	-3.8864239e-05	-0.00015647674	-0.00023798597
3249	0.0030562863	-0.012930866	-9.8409362e-05	-3.8908324e-05	-0.00015657107	-0.00023810867	0.0030570862	-0.012930915	-9.8447322e-05	-3.9107647e-05	-0.00015651729	-0.00023816009	0.0030558012	-0.012932104	-9.8044667e-05	-4.0108382e-05	-0.00015585656	-0.0002389841	0.0030562152	-0.012930936	-9.8376483e-05	-3.8923915e-05	-0.00015653812	-0.00023804614	0.0030562342	-0.012930885	-9.8358438e-05	-3.8870861e-05	-0.00015650556	-0.00023801943
3253.5	0.003083648	-0.012931751	-9.8816276e-05	-3.8914901e-05	-0.00015659962	-0.00023814202	0.0030844445	-0.0129318	-9.8853878e-05	-3.9116106e-05	-0.00015654516	-0.0002381938	0.0030831644	-0.012932989	-9.8456565e-05	-4.0111611e-05	-0.00015588675	-0.00023901775	0.003083577	-0.012931821	-9.8783396e-05	-3.8930372e-05	-0.00015656667	-0.00023807976	0.0030835957	-0.012931771	-9.8765374e-05	-3.8877479e-05	-0.00015653427	-0.00023805279
3258	0.0031110049	-0.012932635	-9.9224656e-05	-3.8921474e-05	-0.00015662806	-0.00023817525	0.003111798	-0.012932684	-9.9261899e-05	-3.9124552e-05	-0.00015657292	-0.00023822739	0.0031105227	-0.012933874	-9.8869911e-05	-4.0114839e-05	-0.00015591683	-0.00023905127	0.003110934	-0.012932705	-9.9191777e-05	-3.8936824e-05	-0.0001565951	-0.00023811327	0.0031109524	-0.012932655	-9.9173778e-05	-3.8884095e-05	-0.00015656287	-0.00023808602
3262.5	0.0031383569	-0.012933517	-9.9634501e-05	-3.8928043e-05	-0.00015665639	-0.00023820837	0.0031391466	-0.012933567	-9.9671385e-05	-3.9132984e-05	-0.00015660059	-0.00023826086	0.0031378762	-0.012934756	-9.9284704e-05	-4.0118065e-05	-0.0001559468	-0.00023908467	0.0031382861	-0.012933587	-9.9601624e-05	-3.8943272e-05	-0.00015662343	-0.00023814666	0.0031383043	-0.012933538	-9.9583649e-05	-3.8890707e-05	-0.00015659137	-0.00023811915
3267	0.0031657041	-0.012934398	-0.00010004581	-3.8934607e-05	-0.00015668462	-0.00023824137	0.0031664904	-0.012934448	-0.00010008234	-3.9141404e-05	-0.00015662815	-0.00023829421	0.0031652248	-0.012935637	-9.9700945e-05	-4.0121288e-05	-0.00015597666	-0.00023911795	0.0031656334	-0.012934468	-0.00010001294	-3.8949715e-05	-0.00015665166	-0.00023817994	0.0031656513	-0.012934419	-9.9994988e-05	-3.8897316e-05	-0.00015661977	-0.00023815217
3271.5	0.0031930465	-0.012935277	-0.00010045859	-3.8941168e-05	-0.00015671274	-0.00023827425	0.0031938294	-0.012935327	-0.00010049475	-3.9149811e-05	-0.00015665561	-0.00023832745	0.0031925685	-0.012936517	-0.00010011863	-4.012451e-05	-0.00015600641	-0.0002391511	0.0031929758	-0.012935347	-0.00010042572	-3.8956153e-05	-0.00015667978	-0.00023821311	0.0031929935	-0.012935298	-0.00010040779	-3.8903921e-05	-0.00015664806	-0.00023818507
3276	0.0032203841	-0.012936155	-0.00010087283	-3.8947724e-05	-0.00015674076	-0.00023830702	0.0032211635	-0.012936205	-0.00010090864	-3.9158205e-05	-0.00015668297	-0.00023836057	0.0032199074	-0.012937395	-0.00010053777	-4.012773e-05	-0.00015603605	-0.00023918413	0.0032203135	-0.012936224	-0.00010083997	-3.8962587e-05	-0.0001567078	-0.00023824616	0.0032203309	-0.012936176	-0.00010082207	-3.8910524e-05	-0.00015667624	-0.00023821786
3280.5	0.0032477168	-0.012937031	-0.00010128854	-3.8954276e-05	-0.00015676867	-0.00023833968	0.0032484929	-0.012937081	-0.00010132399	-3.9166587e-05	-0.00015671022	-0.00023839358	0.0032472414	-0.012938271	-0.00010095836	-4.0130948e-05	-0.00015606558	-0.00023921703	0.0032476463	-0.0129371	-0.00010125569	-3.8969016e-05	-0.00015673572	-0.0002382791	0.0032476635	-0.012937052	-0.00010123781	-3.8917123e-05	-0.00015670433	-0.00023825054
3285	0.0032750448	-0.012937905	-0.00010170572	-3.8960823e-05	-0.00015679648	-0.00023837223	0.0032758174	-0.012937956	-0.0001017408	-3.9174955e-05	-0.00015673737	-0.00023842647	0.0032745707	-0.012939146	-0.00010138039	-4.0134165e-05	-0.000156095	-0.00023924982	0.0032749744	-0.012937975	-0.00010167287	-3.8975441e-05	-0.00015676353	-0.00023831193	0.0032749913	-0.012937927	-0.00010165502	-3.892372e-05	-0.00015673231	-0.00023828311
3289.5	0.0033023679	-0.012938778	-0.00010212436	-3.8967367e-05	-0.00015682418	-0.00023840466	0.0033031371	-0.012938829	-0.00010215908	-3.9183311e-05	-0.00015676443	-0.00023845924	0.003301895	-0.012940019	-0.00010180387	-4.0137379e-05	-0.00015612432	-0.00023928248	0.0033022976	-0.012938848	-0.00010209152	-3.8981861e-05	-0.00015679124	-0.00023834465	0.0033023142	-0.012938801	-0.0001020737	-3.8930313e-05	-0.00015676018	-0.00023831557
3294	0.0033296862	-0.01293965	-0.00010254447	-3.8973906e-05	-0.00015685178	-0.00023843698	0.003330452	-0.012939701	-0.00010257883	-3.9191654e-05	-0.00015679138	-0.0002384919	0.0033292146	-0.01294089	-0.00010222881	-4.0140592e-05	-0.00015615352	-0.00023931502	0.003329616	-0.012939719	-0.00010251165	-3.8988277e-05	-0.00015681884	-0.00023837726	0.0033296324	-0.012939672	-0.00010249385	-3.8936902e-05	-0.00015678796	-0.00023834793
3298.5	0.0033569997	-0.01294052	-0.00010296604	-3.8980441e-05	-0.00015687927	-0.00023846919	0.0033577621	-0.012940571	-0.00010300004	-3.9199984e-05	-0.00015681823	-0.00023852445	0.0033565293	-0.012941761	-0.00010265519	-4.0143803e-05	-0.00015618262	-0.00023934744	0.0033569296	-0.012940589	-0.00010293323	-3.8994688e-05	-0.00015684635	-0.00023840975	0.0033569458	-0.012940543	-0.00010291546	-3.8943489e-05	-0.00015681563	-0.00023838017
3303	0.0033843085	-0.012941388	-0.00010338908	-3.8986972e-05	-0.00015690666	-0.00023850129	0.0033850675	-0.01294144	-0.00010342273	-3.9208302e-05	-0.00015684498	-0.00023855688	0.0033838392	-0.012942629	-0.00010308301	-4.0147013e-05	-0.00015621161	-0.00023937974	0.0033842384	-0.012941457	-0.00010335629	-3.9001095e-05	-0.00015687375	-0.00023844214	0.0033842543	-0.012941412	-0.00010333855	-3.8950072e-05	-0.0001568432	-0.0002384123
3307.5	0.0034116124	-0.012942255	-0.00010381359	-3.8993499e-05	-0.00015693395	-0.00023853327	0.003412368	-0.012942307	-0.00010384687	-3.9216607e-05	-0.00015687163	-0.00023858921	0.0034111442	-0.012943496	-0.00010351229	-4.0150221e-05	-0.0001562405	-0.00023941192	0.0034115425	-0.012942324	-0.00010378081	-3.9007497e-05	-0.00015690105	-0.00023847442	0.0034115581	-0.012942279	-0.0001037631	-3.8956652e-05	-0.00015687067	-0.00023844433
3312	0.0034389115	-0.012943121	-0.00010423957	-3.9000021e-05	-0.00015696114	-0.00023856515	0.0034396637	-0.012943173	-0.00010427248	-3.9224899e-05	-0.00015689818	-0.00023862141	0.0034384445	-0.012944362	-0.00010394302	-4.0153427e-05	-0.00015626928	-0.00023944398	0.0034388417	-0.012943189	-0.0001042068	-3.9013895e-05	-0.00015692825	-0.00023850658	0.0034388571	-0.012943145	-0.00010418912	-3.8963229e-05	-0.00015689804	-0.00023847625
3316.5	0.0034662059	-0.012943985	-0.00010466701	-3.900654e-05	-0.00015698822	-0.00023859692	0.0034669546	-0.012944037	-0.00010469956	-3.9233179e-05	-0.00015692464	-0.00023865351	0.0034657399	-0.012945226	-0.00010437519	-4.0156632e-05	-0.00015629795	-0.00023947592	0.0034661362	-0.012944053	-0.00010463426	-3.9020288e-05	-0.00015695535	-0.00023853864	0.0034661513	-0.012944009	-0.0001046166	-3.8969802e-05	-0.00015692531	-0.00023850806
3321	0.0034934954	-0.012944847	-0.00010509591	-3.9013054e-05	-0.0001570152	-0.00023862857	0.0034942408	-0.012944899	-0.00010512811	-3.9241446e-05	-0.00015695099	-0.0002386855	0.0034930305	-0.012946088	-0.00010480881	-4.0159835e-05	-0.00015632651	-0.00023950774	0.0034934258	-0.012944916	-0.00010506319	-3.9026677e-05	-0.00015698235	-0.00023857059	0.0034934407	-0.012944872	-0.00010504556	-3.8976372e-05	-0.00015695248	-0.00023853977
3325.5	0.0035207802	-0.012945708	-0.00010552629	-3.9019564e-05	-0.00015704208	-0.00023866012	0.0035215222	-0.012945761	-0.00010555812	-3.92497e-05	-0.00015697725	-0.00023871737	0.0035203164	-0.012946949	-0.00010524388	-4.0163037e-05	-0.00015635498	-0.00023953944	0.0035207107	-0.012945777	-0.00010549358	-3.9033062e-05	-0.00015700925	-0.00023860243	0.0035207254	-0.012945733	-0.00010547599	-3.8982939e-05	-0.00015697955	-0.00023857136
3330	0.0035480602	-0.012946568	-0.00010595813	-3.902607e-05	-0.00015706886	-0.00023869156	0.0035487988	-0.01294662	-0.0001059896	-3.9257943e-05	-0.00015700341	-0.00023874913	0.0035475974	-0.012947809	-0.0001056804	-4.0166237e-05	-0.00015638333	-0.00023957103	0.0035479909	-0.012946636	-0.00010592545	-3.9039442e-05	-0.00015703606	-0.00023863417	0.0035480053	-0.012946593	-0.00010590788	-3.8989503e-05	-0.00015700651	-0.00023860286
3334.5	0.0035753355	-0.012947426	-0.00010639143	-3.9032572e-05	-0.00015709554	-0.00023872289	0.0035760706	-0.012947478	-0.00010642254	-3.9266172e-05	-0.00015702947	-0.00023878079	0.0035748736	-0.012948667	-0.00010611837	-4.0169436e-05	-0.00015641159	-0.0002396025	0.0035752662	-0.012947494	-0.00010635878	-3.9045818e-05	-0.00015706276	-0.00023866579	0.0035752804	-0.012947451	-0.00010634124	-3.8996063e-05	-0.00015703338	-0.00023863424
3339	0.0036026059	-0.012948283	-0.00010682621	-3.9039069e-05	-0.00015712212	-0.00023875411	0.0036033377	-0.012948335	-0.00010685695	-3.9274389e-05	-0.00015705544	-0.00023881233	0.0036021451	-0.012949523	-0.00010655779	-4.0172634e-05	-0.00015643974	-0.00023963385	0.0036025368	-0.01294835	-0.00010679357	-3.905219e-05	-0.00015708936	-0.00023869731	0.0036025507	-0.012948308	-0.00010677607	-3.900262e-05	-0.00015706016	-0.00023866553
3343.5	0.0036298716	-0.012949138	-0.00010726244	-3.9045562e-05	-0.0001571486	-0.00023878523	0.0036306	-0.012949191	-0.00010729283	-3.9282594e-05	-0.00015708131	-0.00023884376	0.0036294117	-0.012950378	-0.00010699866	-4.017583e-05	-0.00015646778	-0.00023966509	0.0036298026	-0.012949205	-0.00010722984	-3.9058558e-05	-0.00015711587	-0.00023872873	0.0036298163	-0.012949164	-0.00010721236	-3.9009174e-05	-0.00015708683	-0.0002386967
3348	0.0036571326	-0.012949991	-0.00010770015	-3.9052052e-05	-0.00015717498	-0.00023881624	0.0036578576	-0.012950044	-0.00010773017	-3.9290787e-05	-0.00015710708	-0.00023887509	0.0036566736	-0.012951231	-0.00010744097	-4.0179025e-05	-0.00015649572	-0.00023969621	0.0036570637	-0.012950059	-0.00010766757	-3.9064921e-05	-0.00015714227	-0.00023876003	0.0036570771	-0.012950018	-0.00010765013	-3.9015725e-05	-0.0001571134	-0.00023872778
3352.5	0.0036843888	-0.012950844	-0.00010813932	-3.9058537e-05	-0.00015720126	-0.00023884714	0.0036851103	-0.012950897	-0.00010816898	-3.9298967e-05	-0.00015713276	-0.0002389063	0.0036839307	-0.012952084	-0.00010788473	-4.0182219e-05	-0.00015652356	-0.00023972722	0.00368432	-0.012950911	-0.00010810677	-3.907128e-05	-0.00015716858	-0.00023879123	0.0036843332	-0.01295087	-0.00010808936	-3.9022272e-05	-0.00015713988	-0.00023875875
3357	0.0037116402	-0.012951695	-0.00010857996	-3.9065018e-05	-0.00015722744	-0.00023887794	0.0037123584	-0.012951748	-0.00010860926	-3.9307134e-05	-0.00015715834	-0.00023893741	0.003711183	-0.012952934	-0.00010832994	-4.0185411e-05	-0.0001565513	-0.00023975811	0.0037115716	-0.012951762	-0.00010854744	-3.9077634e-05	-0.0001571948	-0.00023882233	0.0037115845	-0.012951721	-0.00010853006	-3.9028816e-05	-0.00015716626	-0.00023878961
3361.5	0.0037388869	-0.012952544	-0.00010902206	-3.9071495e-05	-0.00015725352	-0.00023890863	0.0037396017	-0.012952597	-0.000109051	-3.931529e-05	-0.00015718383	-0.00023896841	0.0037384305	-0.012953783	-0.0001087766	-4.0188603e-05	-0.00015657894	-0.00023978889	0.0037388184	-0.012952611	-0.00010898957	-3.9083985e-05	-0.00015722091	-0.00023885332	0.0037388311	-0.012952571	-0.00010897222	-3.9035357e-05	-0.00015719254	-0.00023882037
3366	0.0037661288	-0.012953392	-0.00010946563	-3.9077967e-05	-0.0001572795	-0.00023893921	0.0037668402	-0.012953445	-0.0001094942	-3.9323433e-05	-0.00015720922	-0.0002389993	0.0037656733	-0.012954631	-0.00010922471	-4.0191793e-05	-0.00015660647	-0.00023981955	0.0037660604	-0.012953459	-0.00010943317	-3.9090331e-05	-0.00015724693	-0.00023888421	0.0037660729	-0.012953419	-0.00010941586	-3.9041894e-05	-0.00015721873	-0.00023885103
3370.5	0.003793366	-0.012954239	-0.00010991066	-3.9084436e-05	-0.00015730539	-0.00023896969	0.0037940741	-0.012954292	-0.00010993887	-3.9331564e-05	-0.00015723451	-0.00023903009	0.0037929113	-0.012955477	-0.00010967426	-4.0194982e-05	-0.0001566339	-0.0002398501	0.0037932978	-0.012954305	-0.00010987824	-3.9096673e-05	-0.00015727286	-0.00023891499	0.00379331	-0.012954266	-0.00010986096	-3.9048428e-05	-0.00015724482	-0.00023888159
3375	0.0038205985	-0.012955084	-0.00011035716	-3.90909e-05	-0.00015733118	-0.00023900007	0.0038213031	-0.012955137	-0.00011038501	-3.9339683e-05	-0.00015725972	-0.00023906077	0.0038201446	-0.012956322	-0.00011012527	-4.019817e-05	-0.00015666123	-0.00023988054	0.0038205304	-0.01295515	-0.00011032477	-3.9103011e-05	-0.00015729868	-0.00023894567	0.0038205423	-0.012955111	-0.00011030753	-3.9054958e-05	-0.00015727081	-0.00023891205
3379.5	0.0038478262	-0.012955927	-0.00011080513	-3.909736e-05	-0.00015735688	-0.00023903034	0.0038485275	-0.012955981	-0.00011083261	-3.9347789e-05	-0.00015728483	-0.00023909134	0.0038473731	-0.012957165	-0.00011057772	-4.0201357e-05	-0.00015668847	-0.00023991087	0.0038477582	-0.012955994	-0.00011077277	-3.9109344e-05	-0.00015732441	-0.00023897625	0.00384777	-0.012955955	-0.00011075556	-3.9061486e-05	-0.00015729671	-0.0002389424
3384	0.0038750492	-0.01295677	-0.00011125456	-3.9103817e-05	-0.00015738247	-0.00023906051	0.0038757471	-0.012956823	-0.00011128168	-3.9355884e-05	-0.00015730984	-0.00023912181	0.0038745968	-0.012958007	-0.00011103161	-4.0204542e-05	-0.0001567156	-0.00023994108	0.0038749814	-0.012956836	-0.00011122224	-3.9115674e-05	-0.00015735005	-0.00023900672	0.0038749929	-0.012956798	-0.00011120506	-3.906801e-05	-0.00015732251	-0.00023897265
3388.5	0.0039022674	-0.012957611	-0.00011170545	-3.9110269e-05	-0.00015740797	-0.00023909057	0.003902962	-0.012957664	-0.00011173221	-3.9363966e-05	-0.00015733477	-0.00023915218	0.0039018158	-0.012958848	-0.00011148696	-4.0207727e-05	-0.00015674263	-0.00023997118	0.0039021998	-0.012957677	-0.00011167317	-3.9121999e-05	-0.00015737559	-0.00023903709	0.003902211	-0.012957639	-0.00011165603	-3.9074531e-05	-0.00015734822	-0.00023900281
3393	0.003929481	-0.01295845	-0.00011215781	-3.9116717e-05	-0.00015743338	-0.00023912054	0.0039301722	-0.012958504	-0.0001121842	-3.9372037e-05	-0.0001573596	-0.00023918243	0.0039290301	-0.012959687	-0.00011194375	-4.0210911e-05	-0.00015676956	-0.00024000117	0.0039294135	-0.012958516	-0.00011212557	-3.912832e-05	-0.00015740104	-0.00023906736	0.0039294245	-0.012958479	-0.00011210846	-3.9081048e-05	-0.00015737383	-0.00023903286
3397.5	0.0039566898	-0.012959288	-0.00011261164	-3.9123161e-05	-0.00015745869	-0.0002391504	0.0039573777	-0.012959342	-0.00011263766	-3.9380095e-05	-0.00015738434	-0.00023921259	0.0039562396	-0.012960524	-0.00011240199	-4.0214094e-05	-0.0001567964	-0.00024003105	0.0039566225	-0.012959354	-0.00011257943	-3.9134638e-05	-0.00015742639	-0.00023909752	0.0039566333	-0.012959317	-0.00011256236	-3.9087562e-05	-0.00015739935	-0.00023906281
3402	0.003983894	-0.012960125	-0.00011306692	-3.91296e-05	-0.0001574839	-0.00023918015	0.0039845784	-0.012960178	-0.00011309259	-3.9388141e-05	-0.00015740898	-0.00023924264	0.0039834444	-0.01296136	-0.00011286167	-4.0217276e-05	-0.00015682313	-0.00024006082	0.0039838268	-0.012960191	-0.00011303476	-3.9140951e-05	-0.00015745165	-0.00023912759	0.0039838373	-0.012960154	-0.00011301773	-3.9094073e-05	-0.00015742477	-0.00023909266
3406.5	0.0040110934	-0.01296096	-0.00011352368	-3.9136036e-05	-0.00015750902	-0.00023920981	0.0040117745	-0.012961014	-0.00011354898	-3.9396175e-05	-0.00015743354	-0.00023927258	0.0040106445	-0.012962195	-0.0001133228	-4.0220457e-05	-0.00015684977	-0.00024009048	0.0040110264	-0.012961026	-0.00011349156	-3.914726e-05	-0.00015747682	-0.00023915755	0.0040110366	-0.012960989	-0.00011347456	-3.910058e-05	-0.00015745011	-0.00023912242
3411	0.0040382881	-0.012961794	-0.00011398189	-3.9142468e-05	-0.00015753405	-0.00023923937	0.0040389658	-0.012961848	-0.00011400683	-3.9404197e-05	-0.000157458	-0.00023930243	0.0040378399	-0.012963029	-0.00011378538	-4.0223638e-05	-0.00015687631	-0.00024012004	0.0040382212	-0.01296186	-0.00011394982	-3.9153565e-05	-0.00015750189	-0.00023918741	0.0040382313	-0.012961824	-0.00011393285	-3.9107084e-05	-0.00015747534	-0.00023915207
3415.5	0.0040654781	-0.012962627	-0.00011444157	-3.9148895e-05	-0.00015755898	-0.00023926882	0.0040661525	-0.01296268	-0.00011446614	-3.9412208e-05	-0.00015748237	-0.00023933217	0.0040650305	-0.012963861	-0.00011424941	-4.0226817e-05	-0.00015690275	-0.00024014948	0.0040654114	-0.012962692	-0.00011440954	-3.9159866e-05	-0.00015752688	-0.00023921718	0.0040654212	-0.012962656	-0.00011439262	-3.9113584e-05	-0.00015750049	-0.00023918163
3420	0.0040926634	-0.012963458	-0.00011490271	-3.9155319e-05	-0.00015758382	-0.00023929817	0.0040933345	-0.012963512	-0.00011492692	-3.9420206e-05	-0.00015750666	-0.00023936181	0.0040922164	-0.012964691	-0.00011471487	-4.0229996e-05	-0.00015692909	-0.00024017881	0.0040925969	-0.012963523	-0.00011487073	-3.9166163e-05	-0.00015755176	-0.00023924684	0.0040926065	-0.012963488	-0.00011485384	-3.9120082e-05	-0.00015752554	-0.00023921109
3424.5	0.004119844	-0.012964288	-0.00011536532	-3.9161738e-05	-0.00015760857	-0.00023932743	0.0041205118	-0.012964342	-0.00011538916	-3.9428193e-05	-0.00015753085	-0.00023939134	0.0041193976	-0.01296552	-0.00011518179	-4.0233174e-05	-0.00015695534	-0.00024020804	0.0041197777	-0.012964353	-0.00011533338	-3.9172456e-05	-0.00015757656	-0.0002392764	0.004119787	-0.012964318	-0.00011531653	-3.9126576e-05	-0.0001575505	-0.00023924045
3429	0.00414702	-0.012965116	-0.00011582939	-3.9168153e-05	-0.00015763322	-0.00023935658	0.0041476843	-0.01296517	-0.00011585287	-3.9436168e-05	-0.00015755495	-0.00023942078	0.0041465741	-0.012966348	-0.00011565015	-4.0236351e-05	-0.00015698149	-0.00024023716	0.0041469538	-0.012965181	-0.00011579749	-3.9178744e-05	-0.00015760127	-0.00023930587	0.0041469629	-0.012965147	-0.00011578069	-3.9133066e-05	-0.00015757537	-0.00023926971
3433.5	0.0041741912	-0.012965943	-0.00011629492	-3.9174564e-05	-0.00015765778	-0.00023938564	0.0041748523	-0.012965997	-0.00011631803	-3.9444131e-05	-0.00015757896	-0.00023945011	0.0041737459	-0.012967175	-0.00011611995	-4.0239528e-05	-0.00015700755	-0.00024026617	0.0041741252	-0.012966008	-0.00011626307	-3.9185029e-05	-0.00015762588	-0.00023933523	0.0041741341	-0.012965974	-0.0001162463	-3.9139553e-05	-0.00015760015	-0.00023929888
3438	0.0042013578	-0.012966769	-0.00011676191	-3.9180972e-05	-0.00015768225	-0.00023941459	0.0042020155	-0.012966823	-0.00011678466	-3.9452082e-05	-0.00015760289	-0.00023947935	0.0042009131	-0.012968	-0.0001165912	-4.0242704e-05	-0.00015703351	-0.00024029507	0.004201292	-0.012966834	-0.00011673011	-3.919131e-05	-0.0001576504	-0.0002393645	0.0042013006	-0.0129668	-0.00011671338	-3.9146037e-05	-0.00015762483	-0.00023932795
3442.5	0.0042285197	-0.012967594	-0.00011723036	-3.9187375e-05	-0.00015770662	-0.00023944345	0.0042291741	-0.012967647	-0.00011725275	-3.9460021e-05	-0.00015762672	-0.00023950848	0.0042280755	-0.012968824	-0.0001170639	-4.0245879e-05	-0.00015705937	-0.00024032387	0.004228454	-0.012967658	-0.00011719862	-3.9197588e-05	-0.00015767483	-0.00023939367	0.0042284625	-0.012967625	-0.00011718193	-3.9152518e-05	-0.00015764943	-0.00023935692
3447	0.004255677	-0.012968417	-0.00011770028	-3.9193774e-05	-0.00015773091	-0.00023947221	0.004256328	-0.01296847	-0.0001177223	-3.9467949e-05	-0.00015765047	-0.00023953751	0.0042552332	-0.012969646	-0.00011753803	-4.0249054e-05	-0.00015708514	-0.00024035257	0.0042556115	-0.012968481	-0.00011766859	-3.9203861e-05	-0.00015769918	-0.00023942274	0.0042556196	-0.012968448	-0.00011765193	-3.9158995e-05	-0.00015767393	-0.0002393858
3451.5	0.0042828295	-0.012969239	-0.00011817166	-3.9200169e-05	-0.0001577551	-0.00023950087	0.0042834772	-0.012969292	-0.00011819332	-3.9475865e-05	-0.00015767413	-0.00023956645	0.0042823863	-0.012970467	-0.00011801361	-4.0252228e-05	-0.00015711082	-0.00024038115	0.0042827642	-0.012969303	-0.00011814001	-3.921013e-05	-0.00015772343	-0.00023945171	0.0042827722	-0.01296927	-0.0001181234	-3.9165468e-05	-0.00015769835	-0.00023941458
3456	0.0043099774	-0.012970059	-0.00011864449	-3.920656e-05	-0.0001577792	-0.00023952944	0.0043106218	-0.012970113	-0.00011866579	-3.9483769e-05	-0.0001576977	-0.00023959528	0.0043095346	-0.012971287	-0.00011849064	-4.0255402e-05	-0.0001571364	-0.00024040964	0.0043099123	-0.012970123	-0.0001186129	-3.9216395e-05	-0.00015774759	-0.00023948059	0.00430992	-0.012970091	-0.00011859633	-3.9171939e-05	-0.00015772267	-0.00023944327
3460.5	0.0043371207	-0.012970878	-0.00011911879	-3.9212947e-05	-0.00015780321	-0.00023955791	0.0043377617	-0.012970932	-0.00011913972	-3.9491662e-05	-0.00015772118	-0.00023962402	0.0043366783	-0.012972105	-0.0001189691	-4.0258575e-05	-0.00015716188	-0.00024043802	0.0043370557	-0.012970942	-0.00011908726	-3.9222657e-05	-0.00015777166	-0.00023950937	0.0043370632	-0.01297091	-0.00011907073	-3.9178406e-05	-0.00015774691	-0.00023947186
3465	0.0043642593	-0.012971696	-0.00011959455	-3.921933e-05	-0.00015782714	-0.00023958628	0.004364897	-0.01297175	-0.00011961512	-3.9499543e-05	-0.00015774458	-0.00023965266	0.0043638174	-0.012972922	-0.00011944901	-4.0261748e-05	-0.00015718728	-0.00024046629	0.0043641945	-0.012971759	-0.00011956307	-3.9228915e-05	-0.00015779565	-0.00023953806	0.0043642018	-0.012971728	-0.00011954658	-3.9184869e-05	-0.00015777105	-0.00023950036
3469.5	0.0043913932	-0.012972513	-0.00012007177	-3.9225709e-05	-0.00015785097	-0.00023961455	0.0043920277	-0.012972566	-0.00012009197	-3.9507413e-05	-0.00015776789	-0.00023968119	0.0043909517	-0.012973738	-0.00011993037	-4.0264921e-05	-0.00015721258	-0.00024049446	0.0043913287	-0.012972576	-0.00012004034	-3.9235168e-05	-0.00015781954	-0.00023956664	0.0043913357	-0.012972545	-0.0001200239	-3.9191329e-05	-0.00015779511	-0.00023952876
3474	0.0044185225	-0.012973328	-0.00012055044	-3.9232084e-05	-0.00015787471	-0.00023964273	0.0044191537	-0.012973381	-0.00012057028	-3.9515271e-05	-0.00015779111	-0.00023970964	0.0044180814	-0.012974552	-0.00012041316	-4.0268093e-05	-0.00015723779	-0.00024052253	0.0044184582	-0.012973391	-0.00012051908	-3.9241418e-05	-0.00015784335	-0.00023959514	0.004418465	-0.01297336	-0.00012050267	-3.9197786e-05	-0.00015781908	-0.00023955707
3478.5	0.0044456472	-0.012974142	-0.00012103058	-3.9238455e-05	-0.00015789836	-0.00023967082	0.004446275	-0.012974195	-0.00012105005	-3.9523118e-05	-0.00015781424	-0.00023973798	0.0044452065	-0.012975365	-0.00012089739	-4.0271264e-05	-0.0001572629	-0.00024055049	0.004445583	-0.012974204	-0.00012099927	-3.9247665e-05	-0.00015786707	-0.00023962353	0.0044455896	-0.012974174	-0.00012098291	-3.920424e-05	-0.00015784296	-0.00023958529
3483	0.0044727672	-0.012974954	-0.00012151217	-3.9244822e-05	-0.00015792193	-0.00023969881	0.0044733918	-0.012975008	-0.00012153128	-3.9530953e-05	-0.00015783729	-0.00023976623	0.0044723269	-0.012976177	-0.00012138307	-4.0274435e-05	-0.00015728793	-0.00024057835	0.0044727033	-0.012975017	-0.00012148092	-3.9253907e-05	-0.0001578907	-0.00023965184	0.0044727096	-0.012974987	-0.0001214646	-3.921069e-05	-0.00015786675	-0.00023961341
3487.5	0.0044998827	-0.012975766	-0.00012199522	-3.9251185e-05	-0.00015794541	-0.0002397267	0.0045005039	-0.012975819	-0.00012201397	-3.9538776e-05	-0.00015786026	-0.00023979438	0.0044994427	-0.012976987	-0.00012187019	-4.0277606e-05	-0.00015731286	-0.00024060611	0.0044998189	-0.012975828	-0.00012196403	-3.9260146e-05	-0.00015791424	-0.00023968004	0.004499825	-0.012975798	-0.00012194775	-3.9217136e-05	-0.00015789045	-0.00023964144
3492	0.0045269934	-0.012976576	-0.00012247973	-3.9257544e-05	-0.00015796879	-0.0002397545	0.0045276114	-0.012976629	-0.00012249811	-3.9546589e-05	-0.00015788314	-0.00023982244	0.0045265538	-0.012977796	-0.00012235874	-4.0280777e-05	-0.0001573377	-0.00024063377	0.0045269298	-0.012976638	-0.0001224486	-3.926638e-05	-0.0001579377	-0.00023970816	0.0045269357	-0.012976609	-0.00012243237	-3.922358e-05	-0.00015791407	-0.00023966938
3496.5	0.0045540996	-0.012977384	-0.0001229657	-3.9263899e-05	-0.0001579921	-0.00023978221	0.0045547142	-0.012977437	-0.00012298371	-3.955439e-05	-0.00015790593	-0.00023985039	0.0045536603	-0.012978604	-0.00012284874	-4.0283947e-05	-0.00015736245	-0.00024066133	0.0045540362	-0.012977446	-0.00012293463	-3.9272611e-05	-0.00015796107	-0.00023973618	0.0045540419	-0.012977417	-0.00012291844	-3.9230019e-05	-0.0001579376	-0.00023969723
3501	0.0045812011	-0.012978192	-0.00012345312	-3.927025e-05	-0.00015801531	-0.00023980982	0.0045818125	-0.012978245	-0.00012347077	-3.9562179e-05	-0.00015792864	-0.00023987826	0.0045807621	-0.01297941	-0.00012334018	-4.0287118e-05	-0.00015738711	-0.00024068878	0.0045811379	-0.012978254	-0.00012342211	-3.9278839e-05	-0.00015798435	-0.0002397641	0.0045811434	-0.012978225	-0.00012340597	-3.9236456e-05	-0.00015796104	-0.00023972499
3505.5	0.0046082981	-0.012978998	-0.000123942	-3.9276597e-05	-0.00015803844	-0.00023983734	0.0046089062	-0.012979051	-0.00012395929	-3.9569958e-05	-0.00015795127	-0.00023990603	0.0046078593	-0.012980215	-0.00012383305	-4.0290288e-05	-0.00015741167	-0.00024071614	0.0046082351	-0.01297906	-0.00012391105	-3.9285062e-05	-0.00015800755	-0.00023979194	0.0046082403	-0.012979031	-0.00012389495	-3.9242889e-05	-0.0001579844	-0.00023975265
3510	0.0046353904	-0.012979803	-0.00012443233	-3.928294e-05	-0.00015806147	-0.00023986476	0.0046359952	-0.012979856	-0.00012444925	-3.9577725e-05	-0.00015797381	-0.0002399337	0.0046349519	-0.012981019	-0.00012432736	-4.0293457e-05	-0.00015743615	-0.00024074339	0.0046353276	-0.012979864	-0.00012440145	-3.9291282e-05	-0.00015803066	-0.00023981968	0.0046353326	-0.012979836	-0.00012438539	-3.9249319e-05	-0.00015800767	-0.00023978022
3514.5	0.0046624781	-0.012980606	-0.00012492412	-3.9289279e-05	-0.00015808443	-0.0002398921	0.0046630796	-0.012980659	-0.00012494068	-3.958548e-05	-0.00015799627	-0.00023996128	0.0046620399	-0.012981822	-0.00012482311	-4.0296627e-05	-0.00015746054	-0.00024077055	0.0046624155	-0.012980668	-0.0001248933	-3.9297499e-05	-0.00015805368	-0.00023984733	0.0046624203	-0.01298064	-0.00012487729	-3.9255745e-05	-0.00015803085	-0.00023980771
3519	0.0046895612	-0.012981409	-0.00012541736	-3.9295615e-05	-0.0001581073	-0.00023991934	0.0046901595	-0.012981462	-0.00012543356	-3.9593225e-05	-0.00015801864	-0.00023998877	0.0046891233	-0.012982623	-0.0001253203	-4.0299797e-05	-0.00015748484	-0.00024079761	0.0046894989	-0.01298147	-0.00012538661	-3.9303711e-05	-0.00015807662	-0.00023987488	0.0046895034	-0.012981443	-0.00012537065	-3.9262168e-05	-0.00015805395	-0.0002398351
3523.5	0.0047166398	-0.01298221	-0.00012591206	-3.9301946e-05	-0.00015813008	-0.00023994649	0.0047172348	-0.012982263	-0.00012592789	-3.9600958e-05	-0.00015804093	-0.00024001616	0.0047162021	-0.012983423	-0.00012581893	-4.0302966e-05	-0.00015750905	-0.00024082457	0.0047165776	-0.012982271	-0.00012588138	-3.930992e-05	-0.00015809948	-0.00023990235	0.004716582	-0.012982244	-0.00012586546	-3.9268588e-05	-0.00015807696	-0.0002398624
3528	0.0047437137	-0.01298301	-0.00012640821	-3.9308273e-05	-0.00015815277	-0.00023997355	0.0047443054	-0.012983062	-0.00012642368	-3.9608681e-05	-0.00015806314	-0.00024004346	0.0047432762	-0.012984222	-0.00012631899	-4.0306136e-05	-0.00015753317	-0.00024085142	0.0047436517	-0.012983071	-0.00012637759	-3.9316125e-05	-0.00015812225	-0.00023992972	0.0047436559	-0.012983044	-0.00012636172	-3.9275004e-05	-0.00015809989	-0.00023988962
3532.5	0.0047707831	-0.012983808	-0.00012690581	-3.9314597e-05	-0.00015817538	-0.00024000052	0.0047713715	-0.012983861	-0.00012692092	-3.9616392e-05	-0.00015808527	-0.00024007067	0.0047703458	-0.01298502	-0.00012682049	-4.0309305e-05	-0.00015755721	-0.00024087819	0.0047707213	-0.012983869	-0.00012687527	-3.9322327e-05	-0.00015814494	-0.000239957	0.0047707252	-0.012983843	-0.00012685944	-3.9281417e-05	-0.00015812274	-0.00023991674
3537	0.0047978478	-0.012984606	-0.00012740487	-3.9320916e-05	-0.00015819791	-0.00024002739	0.0047984331	-0.012984658	-0.00012741961	-3.9624092e-05	-0.00015810731	-0.00024009778	0.0047974108	-0.012985816	-0.00012732342	-4.0312475e-05	-0.00015758115	-0.00024090485	0.0047977863	-0.012984666	-0.00012737439	-3.9328525e-05	-0.00015816754	-0.00023998419	0.00479779	-0.01298464	-0.00012735861	-3.9287826e-05	-0.0001581455	-0.00023994378
3541.5	0.004824908	-0.012985402	-0.00012790538	-3.9327232e-05	-0.00015822035	-0.00024005418	0.00482549	-0.012985454	-0.00012791976	-3.9631781e-05	-0.00015812928	-0.00024012481	0.0048244712	-0.012986611	-0.00012782779	-4.0315644e-05	-0.00015760501	-0.00024093142	0.0048248467	-0.012985462	-0.00012787497	-3.933472e-05	-0.00015819006	-0.00024001129	0.0048248502	-0.012985437	-0.00012785923	-3.9294232e-05	-0.00015816817	-0.00023997073
3546	0.0048519637	-0.012986197	-0.00012840734	-3.9333544e-05	-0.00015824271	-0.00024008088	0.0048525424	-0.012986249	-0.00012842136	-3.9639459e-05	-0.00015815116	-0.00024015174	0.004851527	-0.012987404	-0.0001283336	-4.0318814e-05	-0.00015762878	-0.00024095788	0.0048519026	-0.012986257	-0.000128377	-3.9340911e-05	-0.00015821249	-0.0002400383	0.0048519059	-0.012986232	-0.00012836131	-3.9300635e-05	-0.00015819076	-0.00023999759
3550.5	0.0048790147	-0.012986991	-0.00012891075	-3.9339852e-05	-0.00015826498	-0.00024010748	0.0048795902	-0.012987043	-0.0001289244	-3.9647126e-05	-0.00015817296	-0.00024017858	0.0048785782	-0.012988197	-0.00012884083	-4.0321983e-05	-0.00015765246	-0.00024098426	0.0048789538	-0.01298705	-0.00012888048	-3.9347098e-05	-0.00015823485	-0.00024006522	0.0048789569	-0.012987026	-0.00012886484	-3.9307034e-05	-0.00015821327	-0.00024002436
3555	0.0049060612	-0.012987783	-0.00012941561	-3.9346156e-05	-0.00015828717	-0.000240134	0.0049066335	-0.012987835	-0.0001294289	-3.9654782e-05	-0.00015819468	-0.00024020532	0.0049056249	-0.012988988	-0.0001293495	-4.0325153e-05	-0.00015767606	-0.00024101053	0.0049060006	-0.012987843	-0.00012938541	-3.9353282e-05	-0.00015825712	-0.00024009205	0.0049060034	-0.012987818	-0.00012936982	-3.931343e-05	-0.0001582357	-0.00024005104
3559.5	0.0049331032	-0.012988574	-0.00012992192	-3.9352456e-05	-0.00015830928	-0.00024016043	0.0049336722	-0.012988626	-0.00012993485	-3.9662427e-05	-0.00015821632	-0.00024023198	0.0049326669	-0.012989778	-0.00012985961	-4.0328323e-05	-0.00015769957	-0.00024103671	0.0049330427	-0.012988634	-0.0001298918	-3.9359462e-05	-0.0001582793	-0.0002401188	0.0049330454	-0.012988609	-0.00012987625	-3.9319822e-05	-0.00015825804	-0.00024007764
3564	0.0049601405	-0.012989364	-0.00013042968	-3.9358752e-05	-0.0001583313	-0.00024018677	0.0049607064	-0.012989416	-0.00013044224	-3.9670061e-05	-0.00015823787	-0.00024025855	0.0049597045	-0.012990567	-0.00013037114	-4.0331493e-05	-0.000157723	-0.0002410628	0.0049600803	-0.012989423	-0.00013039963	-3.9365639e-05	-0.00015830141	-0.00024014545	0.0049600828	-0.0129894	-0.00013038413	-3.9326211e-05	-0.0001582803	-0.00024010415
3568.5	0.0049871734	-0.012990153	-0.00013093889	-3.9365044e-05	-0.00015835324	-0.00024021302	0.004987736	-0.012990204	-0.00013095109	-3.9677684e-05	-0.00015825935	-0.00024028503	0.0049867374	-0.012991354	-0.00013088411	-4.0334663e-05	-0.00015774633	-0.00024108879	0.0049871134	-0.012990212	-0.00013090891	-3.9371812e-05	-0.00015832343	-0.00024017201	0.0049871157	-0.012990189	-0.00013089346	-3.9332597e-05	-0.00015830248	-0.00024013057
3573	0.0050142017	-0.012990941	-0.00013144955	-3.9371333e-05	-0.0001583751	-0.00024023918	0.0050147611	-0.012990992	-0.00013146138	-3.9685297e-05	-0.00015828075	-0.00024031141	0.0050137658	-0.012992141	-0.00013139851	-4.0337834e-05	-0.00015776959	-0.00024111469	0.0050141419	-0.012990999	-0.00013141964	-3.9377981e-05	-0.00015834537	-0.00024019849	0.005014144	-0.012990976	-0.00013140424	-3.9338979e-05	-0.00015832458	-0.00024015691
3577.5	0.0050412254	-0.012991727	-0.00013196165	-3.9377617e-05	-0.00015839688	-0.00024026526	0.0050417816	-0.012991778	-0.00013197312	-3.9692898e-05	-0.00015830207	-0.00024033771	0.0050407897	-0.012992926	-0.00013191434	-4.0341005e-05	-0.00015779276	-0.00024114049	0.0050411659	-0.012991786	-0.00013193182	-3.9384148e-05	-0.00015836723	-0.00024022488	0.0050411678	-0.012991763	-0.00013191647	-3.9345358e-05	-0.00015834659	-0.00024018316
3582	0.0050682447	-0.012992512	-0.0001324752	-3.9383898e-05	-0.00015841857	-0.00024029124	0.0050687976	-0.012992563	-0.00013248631	-3.9700489e-05	-0.00015832331	-0.00024036392	0.005067809	-0.01299371	-0.0001324316	-4.0344176e-05	-0.00015781584	-0.00024116619	0.0050681854	-0.012992571	-0.00013244545	-3.939031e-05	-0.00015838901	-0.00024025118	0.005068187	-0.012992548	-0.00013243015	-3.9351734e-05	-0.00015836852	-0.00024020932
3586.5	0.0050952594	-0.012993296	-0.0001329902	-3.9390175e-05	-0.00015844019	-0.00024031714	0.0050958091	-0.012993347	-0.00013300095	-3.970807e-05	-0.00015834447	-0.00024039004	0.0050948238	-0.012994492	-0.00013295028	-4.0347347e-05	-0.00015783884	-0.00024119181	0.0050952003	-0.012993354	-0.00013296052	-3.939647e-05	-0.00015841071	-0.00024027739	0.0050952017	-0.012993332	-0.00013294527	-3.9358106e-05	-0.00015839038	-0.0002402354
3591	0.0051222695	-0.012994079	-0.00013350664	-3.9396448e-05	-0.00015846172	-0.00024034296	0.0051228161	-0.01299413	-0.00013351702	-3.9715639e-05	-0.00015836556	-0.00024041607	0.005121834	-0.012995274	-0.0001334704	-4.0350519e-05	-0.00015786175	-0.00024121733	0.0051222107	-0.012994137	-0.00013347704	-3.9402626e-05	-0.00015843233	-0.00024030352	0.0051222119	-0.012994115	-0.00013346184	-3.9364475e-05	-0.00015841215	-0.0002402614
3595.5	0.0051492752	-0.012994861	-0.00013402452	-3.9402718e-05	-0.00015848317	-0.00024036869	0.0051498186	-0.012994911	-0.00013403455	-3.9723198e-05	-0.00015838656	-0.00024044202	0.0051488397	-0.012996054	-0.00013399194	-4.0353691e-05	-0.00015788459	-0.00024124276	0.0051492166	-0.012994918	-0.000133995	-3.9408778e-05	-0.00015845387	-0.00024032956	0.0051492176	-0.012994897	-0.00013397985	-3.937084e-05	-0.00015843384	-0.00024028731
3600	0.0051762763	-0.012995641	-0.00013454385	-3.9408983e-05	-0.00015850455	-0.00024039433	0.0051768165	-0.012995691	-0.00013455352	-3.9730746e-05	-0.00015840749	-0.00024046788	0.0051758409	-0.012996833	-0.00013451492	-4.0356863e-05	-0.00015790733	-0.00024126809	0.005176218	-0.012995699	-0.00013451441	-3.9414927e-05	-0.00015847533	-0.00024035552	0.0051762188	-0.012995677	-0.00013449931	-3.9377202e-05	-0.00015845545	-0.00024031314
3604.5	0.005203273	-0.01299642	-0.00013506463	-3.9415245e-05	-0.00015852584	-0.00024041989	0.00520381	-0.012996471	-0.00013507393	-3.9738283e-05	-0.00015842834	-0.00024049364	0.0052028375	-0.012997611	-0.00013503932	-4.0360036e-05	-0.00015793	-0.00024129334	0.0052032148	-0.012996478	-0.00013503526	-3.9421073e-05	-0.00015849671	-0.00024038139	0.0052032155	-0.012996457	-0.00013502021	-3.9383561e-05	-0.00015847698	-0.00024033888
3609	0.0052302651	-0.012997198	-0.00013558684	-3.9421503e-05	-0.00015854705	-0.00024044536	0.0052307989	-0.012997248	-0.00013559578	-3.974581e-05	-0.00015844911	-0.00024051933	0.0052298297	-0.012998388	-0.00013556514	-4.0363209e-05	-0.00015795258	-0.00024131849	0.0052302072	-0.012997256	-0.00013555756	-3.9427215e-05	-0.00015851801	-0.00024040717	0.0052302076	-0.012997235	-0.00013554256	-3.9389916e-05	-0.00015849843	-0.00024036454
3613.5	0.0052572527	-0.012997975	-0.0001361105	-3.9427757e-05	-0.00015856818	-0.00024047074	0.0052577834	-0.012998025	-0.00013611908	-3.9753327e-05	-0.00015846981	-0.00024054492	0.0052568173	-0.012999163	-0.00013609239	-4.0366383e-05	-0.00015797508	-0.00024134355	0.005257195	-0.012998032	-0.00013608129	-3.9433354e-05	-0.00015853923	-0.00024043287	0.0052571953	-0.012998012	-0.00013606635	-3.9396268e-05	-0.00015851981	-0.00024039011
3618	0.0052842358	-0.012998751	-0.0001366356	-3.9434007e-05	-0.00015858923	-0.00024049604	0.0052847633	-0.012998801	-0.00013664382	-3.9760833e-05	-0.00015849042	-0.00024057043	0.0052838004	-0.012999937	-0.00013662107	-4.0369557e-05	-0.0001579975	-0.00024136852	0.0052841784	-0.012998808	-0.00013660647	-3.9439489e-05	-0.00015856037	-0.00024045848	0.0052841785	-0.012998788	-0.00013659158	-3.9402616e-05	-0.0001585411	-0.0002404156
3622.5	0.0053112145	-0.012999526	-0.00013716214	-3.9440254e-05	-0.00015861021	-0.00024052126	0.0053117388	-0.012999575	-0.00013716999	-3.9768328e-05	-0.00015851097	-0.00024059586	0.0053107791	-0.013000711	-0.00013715116	-4.0372732e-05	-0.00015801983	-0.0002413934	0.0053111573	-0.012999582	-0.00013713309	-3.9445622e-05	-0.00015858144	-0.00024048401	0.0053111571	-0.012999562	-0.00013711826	-3.9408962e-05	-0.00015856232	-0.00024044101
3627	0.0053381886	-0.013000299	-0.00013769012	-3.9446497e-05	-0.0001586311	-0.00024054639	0.0053387098	-0.013000348	-0.00013769761	-3.9775813e-05	-0.00015853143	-0.00024062119	0.0053377532	-0.013001483	-0.00013768269	-4.0375907e-05	-0.00015804209	-0.00024141819	0.0053381317	-0.013000355	-0.00013766116	-3.9451751e-05	-0.00015860242	-0.00024050945	0.0053381313	-0.013000336	-0.00013764637	-3.9415303e-05	-0.00015858345	-0.00024046634
3631.5	0.0053651583	-0.013001071	-0.00013821954	-3.9452736e-05	-0.00015865192	-0.00024057144	0.0053656763	-0.01300112	-0.00013822667	-3.9783288e-05	-0.00015855182	-0.00024064645	0.0053647228	-0.013002253	-0.00013821563	-4.0379083e-05	-0.00015806426	-0.00024144288	0.0053651016	-0.013001127	-0.00013819066	-3.9457876e-05	-0.00015862333	-0.00024053481	0.005365101	-0.013001108	-0.00013817592	-3.9421642e-05	-0.00015860451	-0.00024049158
3636	0.0053921235	-0.013001842	-0.00013875039	-3.9458971e-05	-0.00015867266	-0.00024059641	0.0053926384	-0.013001891	-0.00013875717	-3.9790752e-05	-0.00015857214	-0.00024067161	0.005391688	-0.013003023	-0.00013875	-4.038226e-05	-0.00015808635	-0.00024146749	0.005392067	-0.013001898	-0.0001387216	-3.9463999e-05	-0.00015864416	-0.00024056008	0.0053920663	-0.013001879	-0.00013870692	-3.9427977e-05	-0.00015862549	-0.00024051675
3640.5	0.0054190842	-0.013002612	-0.00013928269	-3.9465203e-05	-0.00015869332	-0.00024062129	0.005419596	-0.013002661	-0.0001392891	-3.9798206e-05	-0.00015859237	-0.0002406967	0.0054186486	-0.013003791	-0.00013928579	-4.0385437e-05	-0.00015810836	-0.00024149201	0.005419028	-0.013002668	-0.00013925397	-3.9470118e-05	-0.00015866492	-0.00024058528	0.0054190271	-0.013002649	-0.00013923935	-3.9434309e-05	-0.00015864639	-0.00024054183
3645	0.0054460404	-0.013003381	-0.00013981642	-3.9471431e-05	-0.0001587139	-0.00024064609	0.0054465491	-0.01300343	-0.00013982247	-3.9805649e-05	-0.00015861254	-0.0002407217	0.0054456048	-0.013004559	-0.000139823	-4.0388614e-05	-0.00015813029	-0.00024151644	0.0054459845	-0.013003437	-0.00013978779	-3.9476233e-05	-0.00015868559	-0.00024061039	0.0054459834	-0.013003418	-0.00013977322	-3.9440637e-05	-0.00015866722	-0.00024056683
3649.5	0.0054729922	-0.013004149	-0.00014035158	-3.9477655e-05	-0.00015873441	-0.00024067081	0.0054734977	-0.013004197	-0.00014035728	-3.9813083e-05	-0.00015863263	-0.00024074661	0.0054725566	-0.013005325	-0.00014036162	-4.0391793e-05	-0.00015815214	-0.00024154079	0.0054729365	-0.013004204	-0.00014032304	-3.9482346e-05	-0.00015870619	-0.00024063541	0.0054729352	-0.013004186	-0.00014030852	-3.9446962e-05	-0.00015868797	-0.00024059175
3654	0.0054999396	-0.013004915	-0.00014088819	-3.9483876e-05	-0.00015875484	-0.00024069544	0.0055004419	-0.013004964	-0.00014089352	-3.9820506e-05	-0.00015865264	-0.00024077144	0.0054995038	-0.01300609	-0.00014090167	-4.0394972e-05	-0.00015817391	-0.00024156504	0.0054998841	-0.013004971	-0.00014085973	-3.9488455e-05	-0.00015872672	-0.00024066035	0.0054998826	-0.013004953	-0.00014084526	-3.9453284e-05	-0.00015870864	-0.00024061659
3658.5	0.0055268824	-0.013005681	-0.00014142622	-3.9490092e-05	-0.00015877519	-0.00024072	0.0055273817	-0.013005729	-0.0001414312	-3.9827918e-05	-0.00015867258	-0.00024079619	0.0055264466	-0.013006854	-0.00014144314	-4.0398152e-05	-0.0001581956	-0.00024158921	0.0055268272	-0.013005736	-0.00014139785	-3.9494561e-05	-0.00015874716	-0.00024068522	0.0055268255	-0.013005718	-0.00014138344	-3.9459602e-05	-0.00015872923	-0.00024064134
3663	0.0055538209	-0.013006445	-0.00014196569	-3.9496305e-05	-0.00015879547	-0.00024074447	0.005554317	-0.013006493	-0.00014197031	-3.9835321e-05	-0.00015869245	-0.00024082085	0.005553385	-0.013007616	-0.00014198602	-4.0401332e-05	-0.00015821722	-0.00024161329	0.0055537659	-0.0130065	-0.00014193741	-3.9500664e-05	-0.00015876754	-0.00024070999	0.005553764	-0.013006483	-0.00014192305	-3.9465917e-05	-0.00015874975	-0.00024066602
3667.5	0.0055807548	-0.013007208	-0.0001425066	-3.9502515e-05	-0.00015881567	-0.00024076886	0.0055812479	-0.013007256	-0.00014251086	-3.9842713e-05	-0.00015871224	-0.00024084544	0.0055803188	-0.013008378	-0.00014253032	-4.0404514e-05	-0.00015823875	-0.00024163728	0.0055807001	-0.013007263	-0.0001424784	-3.9506764e-05	-0.00015878783	-0.00024073469	0.0055806981	-0.013007246	-0.0001424641	-3.9472229e-05	-0.0001587702	-0.00024069062
3672	0.0056076844	-0.01300797	-0.00014304893	-3.9508721e-05	-0.0001588358	-0.00024079317	0.0056081743	-0.013008018	-0.00014305283	-3.9850095e-05	-0.00015873196	-0.00024086994	0.0056072483	-0.013009139	-0.00014307604	-4.0407696e-05	-0.0001582602	-0.00024166118	0.0056076299	-0.013008025	-0.00014302082	-3.951286e-05	-0.00015880805	-0.00024075931	0.0056076277	-0.013008008	-0.00014300658	-3.9478538e-05	-0.00015879056	-0.00024071514
3676.5	0.0056346095	-0.013008731	-0.0001435927	-3.9514923e-05	-0.00015885585	-0.00024081739	0.0056350964	-0.013008779	-0.00014359624	-3.9857468e-05	-0.00015875161	-0.00024089435	0.0056341733	-0.013009898	-0.00014362317	-4.0410879e-05	-0.00015828158	-0.000241685	0.0056345553	-0.013008785	-0.00014356468	-3.9518954e-05	-0.0001588282	-0.00024078384	0.0056345529	-0.013008769	-0.00014355049	-3.9484843e-05	-0.00015881086	-0.00024073958
3681	0.0056615302	-0.013009491	-0.0001441379	-3.9521121e-05	-0.00015887582	-0.00024084154	0.005662014	-0.013009538	-0.00014414108	-3.986483e-05	-0.00015877118	-0.00024091869	0.0056610938	-0.013010656	-0.00014417172	-4.0414063e-05	-0.00015830288	-0.00024170873	0.0056614763	-0.013009545	-0.00014410996	-3.9525044e-05	-0.00015884827	-0.0002408083	0.0056614736	-0.013009529	-0.00014409583	-3.9491144e-05	-0.00015883107	-0.00024076394
3685.5	0.0056884464	-0.01301025	-0.00014468453	-3.9527316e-05	-0.00015889572	-0.00024086561	0.0056889271	-0.013010297	-0.00014468735	-3.9872182e-05	-0.00015879068	-0.00024094294	0.00568801	-0.013011413	-0.00014472168	-4.0417247e-05	-0.0001583241	-0.00024173238	0.0056883928	-0.013010303	-0.00014465668	-3.9531131e-05	-0.00015886827	-0.00024083267	0.00568839	-0.013010288	-0.0001446426	-3.9497443e-05	-0.00015885121	-0.00024078822
3690	0.0057153583	-0.013011007	-0.00014523258	-3.9533507e-05	-0.00015891554	-0.0002408896	0.0057158359	-0.013011054	-0.00014523505	-3.9879524e-05	-0.00015881011	-0.00024096711	0.0057149217	-0.013012169	-0.00014527305	-4.0420433e-05	-0.00015834524	-0.00024175594	0.0057153049	-0.013011061	-0.00014520483	-3.9537215e-05	-0.00015888819	-0.00024085696	0.0057153019	-0.013011045	-0.0001451908	-3.9503738e-05	-0.00015887128	-0.00024081242
3694.5	0.0057422657	-0.013011764	-0.00014578207	-3.9539695e-05	-0.00015893529	-0.00024091351	0.0057427402	-0.01301181	-0.00014578417	-3.9886856e-05	-0.00015882947	-0.00024099121	0.005741829	-0.013012924	-0.00014582583	-4.0423619e-05	-0.00015836631	-0.00024177942	0.0057422126	-0.013011817	-0.0001457544	-3.9543296e-05	-0.00015890804	-0.00024088118	0.0057422094	-0.013011802	-0.00014574043	-3.951003e-05	-0.00015889127	-0.00024083655
3699	0.0057691687	-0.013012519	-0.00014633298	-3.9545879e-05	-0.00015895497	-0.00024093734	0.0057696402	-0.013012566	-0.00014633473	-3.9894178e-05	-0.00015884875	-0.00024101522	0.0057687318	-0.013013678	-0.00014638003	-4.0426807e-05	-0.0001583873	-0.00024180281	0.0057691158	-0.013012572	-0.0001463054	-3.9549374e-05	-0.00015892781	-0.00024090531	0.0057691125	-0.013012557	-0.00014629149	-3.9516318e-05	-0.00015891119	-0.00024086059
3703.5	0.0057960673	-0.013013274	-0.00014688532	-3.9552059e-05	-0.00015897457	-0.00024096109	0.0057965357	-0.01301332	-0.00014688671	-3.9901491e-05	-0.00015886797	-0.00024103915	0.0057956303	-0.01301443	-0.00014693563	-4.0429995e-05	-0.00015840821	-0.00024182612	0.0057960147	-0.013013326	-0.00014685783	-3.9555448e-05	-0.00015894752	-0.00024092936	0.0057960112	-0.013013312	-0.00014684398	-3.9522603e-05	-0.00015893104	-0.00024088456
3708	0.0058229616	-0.013014027	-0.00014743908	-3.9558236e-05	-0.0001589941	-0.00024098476	0.0058234269	-0.013014073	-0.00014744012	-3.9908793e-05	-0.00015888711	-0.000241063	0.0058225243	-0.013015182	-0.00014749265	-4.0433185e-05	-0.00015842905	-0.00024184934	0.0058229092	-0.013014079	-0.00014741168	-3.956152e-05	-0.00015896714	-0.00024095334	0.0058229055	-0.013014065	-0.00014739789	-3.9528885e-05	-0.00015895081	-0.00024090846
3712.5	0.0058498514	-0.013014779	-0.00014799427	-3.9564409e-05	-0.00015901356	-0.00024100836	0.0058503137	-0.013014825	-0.00014799495	-3.9916086e-05	-0.00015890618	-0.00024108677	0.005849414	-0.013015932	-0.00014805107	-4.0436375e-05	-0.00015844981	-0.00024187248	0.0058497993	-0.013014831	-0.00014796696	-3.9567588e-05	-0.0001589867	-0.00024097723	0.0058497954	-0.013014817	-0.00014795322	-3.9535164e-05	-0.00015897051	-0.00024093227
3717	0.0058767368	-0.01301553	-0.00014855088	-3.9570579e-05	-0.00015903294	-0.00024103187	0.005877196	-0.013015575	-0.0001485512	-3.9923368e-05	-0.00015892518	-0.00024111046	0.0058762992	-0.013016682	-0.00014861091	-4.0439566e-05	-0.00015847049	-0.00024189553	0.0058766849	-0.013015582	-0.00014852367	-3.9573654e-05	-0.00015900618	-0.00024100105	0.0058766809	-0.013015568	-0.00014850998	-3.9541439e-05	-0.00015899013	-0.00024095601
3721.5	0.0059036178	-0.01301628	-0.00014910891	-3.9576745e-05	-0.00015905225	-0.00024105531	0.0059040741	-0.013016325	-0.00014910888	-3.9930642e-05	-0.00015894411	-0.00024113407	0.0059031801	-0.01301743	-0.00014917215	-4.0442759e-05	-0.0001584911	-0.0002419185	0.0059035663	-0.013016332	-0.00014908179	-3.9579716e-05	-0.00015902559	-0.00024102479	0.005903562	-0.013016319	-0.00014906817	-3.9547711e-05	-0.00015900969	-0.00024097967
3726	0.0059304945	-0.013017029	-0.00014966837	-3.9582907e-05	-0.00015907149	-0.00024107867	0.0059309477	-0.013017074	-0.00014966798	-3.9937905e-05	-0.00015896297	-0.00024115761	0.0059300566	-0.013018177	-0.00014973479	-4.0445953e-05	-0.00015851163	-0.00024194139	0.0059304432	-0.013017081	-0.00014964134	-3.9585776e-05	-0.00015904493	-0.00024104845	0.0059304388	-0.013017068	-0.00014962777	-3.955398e-05	-0.00015902917	-0.00024100326
3730.5	0.0059573668	-0.013017777	-0.00015022924	-3.9589066e-05	-0.00015909065	-0.00024110196	0.0059578169	-0.013017822	-0.0001502285	-3.9945158e-05	-0.00015898176	-0.00024118106	0.0059569287	-0.013018923	-0.00015029884	-4.0449147e-05	-0.00015853209	-0.0002419642	0.0059573157	-0.013017828	-0.00015020231	-3.9591832e-05	-0.0001590642	-0.00024107204	0.0059573112	-0.013017815	-0.0001501888	-3.9560246e-05	-0.00015904858	-0.00024102677
3735	0.0059842347	-0.013018524	-0.00015079154	-3.9595221e-05	-0.00015910975	-0.00024112516	0.0059846818	-0.013018568	-0.00015079044	-3.9952402e-05	-0.00015900048	-0.00024120444	0.0059837964	-0.013019668	-0.0001508643	-4.0452343e-05	-0.00015855248	-0.00024198693	0.0059841839	-0.013018575	-0.0001507647	-3.9597886e-05	-0.00015908339	-0.00024109554	0.0059841792	-0.013018562	-0.00015075125	-3.9566508e-05	-0.00015906791	-0.0002410502
3739.5	0.0060110983	-0.013019269	-0.00015135526	-3.9601373e-05	-0.00015912877	-0.00024114829	0.0060115424	-0.013019314	-0.00015135381	-3.9959637e-05	-0.00015901913	-0.00024122774	0.0060106597	-0.013020412	-0.00015143116	-4.045554e-05	-0.00015857279	-0.00024200957	0.0060110477	-0.01301932	-0.00015132851	-3.9603937e-05	-0.00015910252	-0.00024111897	0.0060110428	-0.013019308	-0.00015131512	-3.9572767e-05	-0.00015908718	-0.00024107356
3744	0.0060379574	-0.013020014	-0.00015192039	-3.9607522e-05	-0.00015914772	-0.00024117135	0.0060383986	-0.013020058	-0.00015191859	-3.9966861e-05	-0.00015903772	-0.00024125096	0.0060375187	-0.013021155	-0.00015199942	-4.0458738e-05	-0.00015859303	-0.00024203213	0.0060379072	-0.013020065	-0.00015189374	-3.9609984e-05	-0.00015912157	-0.00024114232	0.0060379021	-0.013020053	-0.00015188041	-3.9579023e-05	-0.00015910637	-0.00024109685
3748.5	0.0060648123	-0.013020758	-0.00015248694	-3.9613667e-05	-0.0001591666	-0.00024119432	0.0060652504	-0.013020801	-0.00015248478	-3.9974077e-05	-0.00015905623	-0.0002412741	0.0060643733	-0.013021897	-0.00015256908	-4.0461938e-05	-0.00015861319	-0.00024205461	0.0060647623	-0.013020808	-0.00015246039	-3.9616029e-05	-0.00015914055	-0.0002411656	0.0060647571	-0.013020796	-0.00015244711	-3.9585275e-05	-0.00015912549	-0.00024112006
3753	0.0060916628	-0.0130215	-0.00015305491	-3.9619808e-05	-0.00015918541	-0.00024121723	0.0060920979	-0.013021544	-0.0001530524	-3.9981282e-05	-0.00015907467	-0.00024129717	0.0060912236	-0.013022638	-0.00015314015	-4.0465139e-05	-0.00015863328	-0.00024207701	0.006091613	-0.013021551	-0.00015302845	-3.9622071e-05	-0.00015915946	-0.0002411888	0.0060916076	-0.013021539	-0.00015301523	-3.9591525e-05	-0.00015914454	-0.00024114319
3757.5	0.0061185089	-0.013022242	-0.00015362429	-3.9625946e-05	-0.00015920415	-0.00024124005	0.006118941	-0.013022285	-0.00015362143	-3.9988478e-05	-0.00015909305	-0.00024132016	0.0061180695	-0.013023377	-0.00015371261	-4.046834e-05	-0.00015865329	-0.00024209933	0.0061184595	-0.013022292	-0.00015359793	-3.9628109e-05	-0.00015917831	-0.00024121192	0.0061184539	-0.013022281	-0.00015358477	-3.9597771e-05	-0.00015916352	-0.00024116625
3762	0.0061453507	-0.013022982	-0.00015419509	-3.9632081e-05	-0.00015922282	-0.00024126281	0.0061457798	-0.013023025	-0.00015419187	-3.9995665e-05	-0.00015911136	-0.00024134307	0.006144911	-0.013024116	-0.00015428648	-4.0471544e-05	-0.00015867324	-0.00024212156	0.0061453015	-0.013023032	-0.00015416882	-3.9634145e-05	-0.00015919708	-0.00024123497	0.0061452958	-0.013023021	-0.00015415573	-3.9604013e-05	-0.00015918243	-0.00024118924
3766.5	0.0061721882	-0.013023722	-0.0001547673	-3.9638212e-05	-0.00015924141	-0.00024128548	0.0061726143	-0.013023764	-0.00015476373	-4.0002842e-05	-0.0001591296	-0.00024136591	0.0061717483	-0.013024854	-0.00015486174	-4.0474748e-05	-0.00015869311	-0.00024214372	0.0061721393	-0.013023771	-0.00015474113	-3.9640178e-05	-0.00015921578	-0.00024125794	0.0061721334	-0.01302376	-0.00015472809	-3.9610253e-05	-0.00015920127	-0.00024121215
3771	0.0061990213	-0.01302446	-0.00015534093	-3.9644339e-05	-0.00015925994	-0.00024130809	0.0061994445	-0.013024502	-0.00015533701	-4.001001e-05	-0.00015914777	-0.00024138867	0.0061985811	-0.01302559	-0.0001554384	-4.0477954e-05	-0.00015871291	-0.0002421658	0.0061989727	-0.013024509	-0.00015531485	-3.9646209e-05	-0.00015923441	-0.00024128084	0.0061989666	-0.013024499	-0.00015530187	-3.9616489e-05	-0.00015922004	-0.00024123499
3775.5	0.0062258501	-0.013025197	-0.00015591596	-3.9650463e-05	-0.0001592784	-0.00024133061	0.0062262703	-0.01302524	-0.00015591169	-4.0017168e-05	-0.00015916588	-0.00024141136	0.0062254097	-0.013026326	-0.00015601645	-4.0481161e-05	-0.00015873263	-0.0002421878	0.0062258017	-0.013025247	-0.00015588998	-3.9652236e-05	-0.00015925297	-0.00024130366	0.0062257955	-0.013025236	-0.00015587707	-3.9622722e-05	-0.00015923874	-0.00024125776
3780	0.0062526746	-0.013025934	-0.00015649241	-3.9656584e-05	-0.00015929679	-0.00024135307	0.0062530918	-0.013025976	-0.00015648778	-4.0024318e-05	-0.00015918391	-0.00024143397	0.0062522339	-0.01302706	-0.0001565959	-4.048437e-05	-0.00015875229	-0.00024220972	0.0062526265	-0.013025983	-0.00015646653	-3.9658261e-05	-0.00015927147	-0.0002413264	0.0062526201	-0.013025973	-0.00015645367	-3.9628952e-05	-0.00015925737	-0.00024128045
3784.5	0.0062794947	-0.013026669	-0.00015707027	-3.9662701e-05	-0.00015931511	-0.00024137545	0.006279909	-0.013026711	-0.00015706529	-4.0031457e-05	-0.00015920189	-0.0002414565	0.0062790538	-0.013027794	-0.00015717675	-4.048758e-05	-0.00015877187	-0.00024223156	0.0062794469	-0.013026718	-0.00015704448	-3.9664282e-05	-0.00015928989	-0.00024134908	0.0062794404	-0.013026708	-0.00015703168	-3.9635179e-05	-0.00015927593	-0.00024130307
3789	0.0063063106	-0.013027403	-0.00015764953	-3.9668815e-05	-0.00015933336	-0.00024139776	0.0063067219	-0.013027445	-0.0001576442	-4.0038588e-05	-0.00015921979	-0.00024147896	0.0063058694	-0.013028526	-0.00015775898	-4.0490791e-05	-0.00015879138	-0.00024225332	0.006306263	-0.013027452	-0.00015762384	-3.9670301e-05	-0.00015930825	-0.00024137168	0.0063062564	-0.013027442	-0.00015761111	-3.9641403e-05	-0.00015929442	-0.00024132562
3793.5	0.0063331221	-0.013028136	-0.0001582302	-3.9674926e-05	-0.00015935154	-0.00024141999	0.0063335305	-0.013028178	-0.00015822452	-4.0045709e-05	-0.00015923763	-0.00024150135	0.0063326807	-0.013029257	-0.00015834261	-4.0494004e-05	-0.00015881082	-0.00024227501	0.0063330749	-0.013028185	-0.00015820461	-3.9676317e-05	-0.00015932654	-0.0002413942	0.006333068	-0.013028175	-0.00015819194	-3.9647623e-05	-0.00015931285	-0.0002413481
3798	0.0063599294	-0.013028869	-0.00015881228	-3.9681033e-05	-0.00015936966	-0.00024144215	0.0063603349	-0.01302891	-0.00015880625	-4.0052821e-05	-0.0001592554	-0.00024152366	0.0063594877	-0.013029988	-0.00015892764	-4.0497218e-05	-0.00015883019	-0.00024229662	0.0063598824	-0.013028917	-0.00015878679	-3.9682331e-05	-0.00015934476	-0.00024141665	0.0063598754	-0.013028908	-0.00015877418	-3.965384e-05	-0.0001593312	-0.0002413705
3802.5	0.0063867323	-0.0130296	-0.00015939576	-3.9687137e-05	-0.00015938771	-0.00024146424	0.0063871349	-0.013029641	-0.00015938939	-4.0059924e-05	-0.00015927311	-0.0002415459	0.0063862903	-0.013030717	-0.00015951405	-4.0500434e-05	-0.00015884949	-0.00024231814	0.0063866856	-0.013029648	-0.00015937037	-3.9688341e-05	-0.00015936291	-0.00024143903	0.0063866784	-0.013029639	-0.00015935782	-3.9660054e-05	-0.00015934949	-0.00024139284
3807	0.006413531	-0.01303033	-0.00015998065	-3.9693237e-05	-0.00015940569	-0.00024148625	0.0064139306	-0.013030371	-0.00015997393	-4.0067018e-05	-0.00015929075	-0.00024156806	0.0064130887	-0.013031445	-0.00016010185	-4.0503651e-05	-0.00015886872	-0.0002423396	0.0064134845	-0.013030378	-0.00015995536	-3.9694349e-05	-0.000159381	-0.00024146133	0.0064134772	-0.013030369	-0.00015994287	-3.9666265e-05	-0.00015936771	-0.0002414151
3811.5	0.0064403254	-0.013031059	-0.00016056694	-3.9699334e-05	-0.0001594236	-0.0002415082	0.0064407221	-0.013031099	-0.00016055987	-4.0074103e-05	-0.00015930832	-0.00024159015	0.0064398828	-0.013032173	-0.00016069104	-4.050687e-05	-0.00015888788	-0.00024236097	0.0064402792	-0.013031107	-0.00016054175	-3.9700354e-05	-0.00015939901	-0.00024148356	0.0064402717	-0.013031098	-0.00016052932	-3.9672473e-05	-0.00015938586	-0.00024143729
3816	0.0064671154	-0.013031787	-0.00016115464	-3.9705428e-05	-0.00015944144	-0.00024153007	0.0064675092	-0.013031827	-0.00016114722	-4.0081178e-05	-0.00015932583	-0.00024161217	0.0064666726	-0.013032899	-0.00016128162	-4.051009e-05	-0.00015890697	-0.00024238227	0.0064670696	-0.013031835	-0.00016112955	-3.9706356e-05	-0.00015941696	-0.00024150572	0.0064670619	-0.013031827	-0.00016111718	-3.9678678e-05	-0.00015940394	-0.00024145941
3820.5	0.0064939013	-0.013032515	-0.00016174374	-3.9711519e-05	-0.00015945922	-0.00024155187	0.0064942921	-0.013032554	-0.00016173596	-4.0088245e-05	-0.00015934328	-0.00024163411	0.0064934581	-0.013033624	-0.00016187358	-4.0513312e-05	-0.00015892599	-0.00024240349	0.0064938556	-0.013032562	-0.00016171874	-3.9712356e-05	-0.00015943485	-0.0002415278	0.0064938479	-0.013032554	-0.00016170644	-3.9684879e-05	-0.00015942196	-0.00024148146
3825	0.0065206828	-0.013033241	-0.00016233423	-3.9717606e-05	-0.00015947693	-0.0002415736	0.0065210708	-0.01303328	-0.00016232611	-4.0095303e-05	-0.00015936066	-0.00024165599	0.0065202393	-0.013034348	-0.00016246693	-4.0516535e-05	-0.00015894494	-0.00024242464	0.0065206375	-0.013033288	-0.00016230934	-3.9718353e-05	-0.00015945267	-0.00024154982	0.0065206295	-0.01303328	-0.00016229709	-3.9691077e-05	-0.00015943991	-0.00024150343
3829.5	0.0065474601	-0.013033966	-0.00016292613	-3.972369e-05	-0.00015949458	-0.00024159525	0.0065478451	-0.013034005	-0.00016291766	-4.0102351e-05	-0.00015937797	-0.00024167779	0.0065470163	-0.013035072	-0.00016306167	-4.051976e-05	-0.00015896382	-0.00024244571	0.006547415	-0.013034013	-0.00016290133	-3.9724347e-05	-0.00015947042	-0.00024157176	0.0065474069	-0.013034005	-0.00016288915	-3.9697273e-05	-0.00015945779	-0.00024152534
3834	0.0065742331	-0.01303469	-0.00016351942	-3.972977e-05	-0.00015951215	-0.00024161684	0.0065746153	-0.013034729	-0.00016351061	-4.0109391e-05	-0.00015939522	-0.00024169951	0.006573789	-0.013035794	-0.00016365779	-4.0522987e-05	-0.00015898263	-0.0002424667	0.0065741883	-0.013034737	-0.00016349473	-3.9730339e-05	-0.0001594881	-0.00024159363	0.0065741801	-0.013034729	-0.00016348261	-3.9703465e-05	-0.00015947561	-0.00024154718
3838.5	0.0066010018	-0.013035413	-0.00016411411	-3.9735848e-05	-0.00015952967	-0.00024163836	0.0066013811	-0.013035452	-0.00016410496	-4.0116422e-05	-0.00015941241	-0.00024172117	0.0066005575	-0.013036515	-0.00016425529	-4.0526215e-05	-0.00015900138	-0.00024248762	0.0066009573	-0.013035459	-0.00016408952	-3.9736328e-05	-0.00015950572	-0.00024161543	0.006600949	-0.013035453	-0.00016407747	-3.9709654e-05	-0.00015949336	-0.00024156895
3843	0.0066277663	-0.013036136	-0.0001647102	-3.9741922e-05	-0.00015954711	-0.0002416598	0.0066281428	-0.013036174	-0.0001647007	-4.0123444e-05	-0.00015942954	-0.00024174275	0.0066273216	-0.013037235	-0.00016485417	-4.0529446e-05	-0.00015902006	-0.00024250847	0.0066277221	-0.013036181	-0.00016468571	-3.9742314e-05	-0.00015952327	-0.00024163716	0.0066277136	-0.013036175	-0.00016467372	-3.9715839e-05	-0.00015951104	-0.00024159065
3847.5	0.0066545266	-0.013036857	-0.00016530768	-3.9747993e-05	-0.00015956449	-0.00024168118	0.0066549002	-0.013036895	-0.00016529783	-4.0130457e-05	-0.0001594466	-0.00024176426	0.0066540816	-0.013037955	-0.00016545443	-4.0532677e-05	-0.00015903866	-0.00024252924	0.0066544826	-0.013036902	-0.00016528329	-3.9748298e-05	-0.00015954076	-0.00024165881	0.006654474	-0.013036896	-0.00016527136	-3.9722022e-05	-0.00015952866	-0.00024161228
3852	0.0066812826	-0.013037577	-0.00016590656	-3.975406e-05	-0.00015958181	-0.00024170248	0.0066816533	-0.013037615	-0.00016589637	-4.0137461e-05	-0.00015946359	-0.00024178571	0.0066808373	-0.013038673	-0.00016605607	-4.0535911e-05	-0.00015905721	-0.00024254993	0.0066812389	-0.013037623	-0.00016588227	-3.9754279e-05	-0.00015955819	-0.0002416804	0.0066812301	-0.013037616	-0.0001658704	-3.9728202e-05	-0.00015954621	-0.00024163384
3856.5	0.0067080343	-0.013038296	-0.00016650683	-3.9760125e-05	-0.00015959906	-0.00024172372	0.0067084022	-0.013038334	-0.00016649629	-4.0144457e-05	-0.00015948053	-0.00024180708	0.0067075887	-0.01303939	-0.00016665909	-4.0539146e-05	-0.00015907568	-0.00024257055	0.006707991	-0.013038342	-0.00016648264	-3.9760257e-05	-0.00015957554	-0.00024170191	0.006707982	-0.013038336	-0.00016647084	-3.9734379e-05	-0.0001595637	-0.00024165533
3861	0.0067347819	-0.013039015	-0.00016710849	-3.9766186e-05	-0.00015961625	-0.00024174489	0.0067351469	-0.013039052	-0.00016709761	-4.0151443e-05	-0.0001594974	-0.00024182838	0.0067343359	-0.013040107	-0.00016726349	-4.0542383e-05	-0.00015909409	-0.0002425911	0.0067347388	-0.01303906	-0.00016708441	-3.9766233e-05	-0.00015959284	-0.00024172336	0.0067347297	-0.013039054	-0.00016707267	-3.9740552e-05	-0.00015958112	-0.00024167676
3865.5	0.0067615252	-0.013039732	-0.00016771154	-3.9772244e-05	-0.00015963337	-0.00024176598	0.0067618874	-0.013039769	-0.00016770032	-4.0158421e-05	-0.00015951421	-0.00024184961	0.0067610789	-0.013040822	-0.00016786926	-4.0545622e-05	-0.00015911243	-0.00024261158	0.0067614824	-0.013039777	-0.00016768756	-3.9772207e-05	-0.00015961007	-0.00024174474	0.0067614732	-0.013039771	-0.00016767588	-3.9746723e-05	-0.00015959848	-0.00024169811
3870	0.0067882643	-0.013040449	-0.00016831599	-3.9778299e-05	-0.00015965042	-0.00024178701	0.0067886236	-0.013040485	-0.00016830441	-4.0165391e-05	-0.00015953096	-0.00024187077	0.0067878177	-0.013041536	-0.00016847641	-4.0548863e-05	-0.0001591307	-0.00024263198	0.0067882217	-0.013040493	-0.0001682921	-3.9778178e-05	-0.00015962723	-0.00024176604	0.0067882124	-0.013040488	-0.00016828049	-3.975289e-05	-0.00015961577	-0.0002417194
3874.5	0.0068149991	-0.013041164	-0.00016892182	-3.9784351e-05	-0.00015966742	-0.00024180797	0.0068153557	-0.0130412	-0.0001689099	-4.0172352e-05	-0.00015954764	-0.00024189186	0.0068145522	-0.01304225	-0.00016908493	-4.0552105e-05	-0.0001591489	-0.00024265231	0.0068149569	-0.013041208	-0.00016889804	-3.9784146e-05	-0.00015964433	-0.00024178728	0.0068149474	-0.013041203	-0.00016888649	-3.9759055e-05	-0.000159633	-0.00024174062
3879	0.0068417298	-0.013041878	-0.00016952903	-3.9790399e-05	-0.00015968435	-0.00024182887	0.0068420835	-0.013041915	-0.00016951678	-4.0179304e-05	-0.00015956426	-0.00024191288	0.0068412825	-0.013042962	-0.00016969482	-4.055535e-05	-0.00015916705	-0.00024267256	0.0068416878	-0.013041922	-0.00016950536	-3.9790112e-05	-0.00015966137	-0.00024180845	0.0068416782	-0.013041918	-0.00016949387	-3.9765216e-05	-0.00015965016	-0.00024176177
3883.5	0.0068684563	-0.013042592	-0.00017013764	-3.9796445e-05	-0.00015970121	-0.00024184969	0.0068688071	-0.013042628	-0.00017012504	-4.0186248e-05	-0.00015958082	-0.00024193383	0.0068680086	-0.013043674	-0.00017030609	-4.0558596e-05	-0.00015918512	-0.00024269274	0.0068684146	-0.013042636	-0.00017011406	-3.9796075e-05	-0.00015967834	-0.00024182954	0.0068684048	-0.013042631	-0.00017010264	-3.9771374e-05	-0.00015966726	-0.00024178286
3888	0.0068951785	-0.013043305	-0.00017074763	-3.9802487e-05	-0.00015971802	-0.00024187045	0.0068955266	-0.01304334	-0.00017073469	-4.0193183e-05	-0.00015959732	-0.00024195471	0.0068947305	-0.013044384	-0.00017091873	-4.0561844e-05	-0.00015920313	-0.00024271286	0.0068951371	-0.013043348	-0.00017072415	-3.9802036e-05	-0.00015969525	-0.00024185057	0.0068951272	-0.013043344	-0.0001707128	-3.977753e-05	-0.0001596843	-0.00024180387
3892.5	0.0069218965	-0.013044016	-0.000171359	-3.9808526e-05	-0.00015973475	-0.00024189113	0.0069222418	-0.013044051	-0.00017134572	-4.0200109e-05	-0.00015961376	-0.00024197552	0.0069214482	-0.013045094	-0.00017153274	-4.0565094e-05	-0.00015922107	-0.00024273289	0.0069218554	-0.013044059	-0.00017133563	-3.9807994e-05	-0.0001597121	-0.00024187153	0.0069218454	-0.013044055	-0.00017132434	-3.9783682e-05	-0.00015970127	-0.00024182483
3897	0.0069486104	-0.013044727	-0.00017197175	-3.9814563e-05	-0.00015975143	-0.00024191176	0.0069489529	-0.013044762	-0.00017195813	-4.0207028e-05	-0.00015963014	-0.00024199627	0.0069481617	-0.013045802	-0.00017214811	-4.0568346e-05	-0.00015923895	-0.00024275286	0.0069485696	-0.01304477	-0.00017194849	-3.981395e-05	-0.00015972889	-0.00024189243	0.0069485594	-0.013044766	-0.00017193726	-3.9789832e-05	-0.00015971818	-0.00024184571
3901.5	0.0069753201	-0.013045436	-0.00017258589	-3.9820596e-05	-0.00015976805	-0.00024193231	0.0069756598	-0.013045471	-0.00017257193	-4.0213937e-05	-0.00015964646	-0.00024201695	0.0069748711	-0.01304651	-0.00017276485	-4.05716e-05	-0.00015925676	-0.00024277276	0.0069752795	-0.013045479	-0.00017256273	-3.9819903e-05	-0.00015974561	-0.00024191325	0.0069752692	-0.013045476	-0.00017255157	-3.9795978e-05	-0.00015973503	-0.00024186653
3906	0.0070020255	-0.013046145	-0.00017320141	-3.9826626e-05	-0.0001597846	-0.0002419528	0.0070023625	-0.01304618	-0.00017318711	-4.0220839e-05	-0.00015966271	-0.00024203756	0.0070015762	-0.013047217	-0.00017338296	-4.0574856e-05	-0.00015927451	-0.00024279258	0.0070019853	-0.013046188	-0.00017317835	-3.9825854e-05	-0.00015976227	-0.00024193401	0.0070019748	-0.013046184	-0.00017316725	-3.9802122e-05	-0.00015975181	-0.00024188728
3910.5	0.0070287268	-0.013046853	-0.00017381831	-3.9832652e-05	-0.00015980109	-0.00024197322	0.007029061	-0.013046887	-0.00017380367	-4.0227732e-05	-0.00015967891	-0.0002420581	0.0070282771	-0.013047922	-0.00017400244	-4.0578114e-05	-0.0001592922	-0.00024281234	0.0070286869	-0.013046895	-0.00017379535	-3.9831802e-05	-0.00015977886	-0.0002419547	0.0070286763	-0.013046892	-0.00017378432	-3.9808262e-05	-0.00015976853	-0.00024190797
3915	0.007055424	-0.01304756	-0.00017443658	-3.9838676e-05	-0.00015981751	-0.00024199357	0.0070557553	-0.013047594	-0.0001744216	-4.0234617e-05	-0.00015969504	-0.00024207857	0.0070549739	-0.013048627	-0.00017462328	-4.0581374e-05	-0.00015930981	-0.00024283202	0.0070553843	-0.013047602	-0.00017441373	-3.9837749e-05	-0.0001597954	-0.00024197532	0.0070553736	-0.013047599	-0.00017440276	-3.98144e-05	-0.00015978519	-0.00024192859
3919.5	0.0070821169	-0.013048266	-0.00017505623	-3.9844697e-05	-0.00015983388	-0.00024201386	0.0070824455	-0.013048299	-0.00017504092	-4.0241493e-05	-0.00015971112	-0.00024209898	0.0070816665	-0.013049331	-0.00017524548	-4.0584636e-05	-0.00015932737	-0.00024285164	0.0070820775	-0.013048308	-0.00017503349	-3.9843692e-05	-0.00015981187	-0.00024199588	0.0070820667	-0.013048305	-0.00017502258	-3.9820534e-05	-0.00015980179	-0.00024194915
3924	0.0071088057	-0.013048971	-0.00017567726	-3.9850715e-05	-0.00015985018	-0.00024203408	0.0071091316	-0.013049004	-0.00017566161	-4.0248361e-05	-0.00015972714	-0.00024211932	0.007108355	-0.013050034	-0.00017586904	-4.0587901e-05	-0.00015934486	-0.00024287118	0.0071087666	-0.013049013	-0.00017565462	-3.9849634e-05	-0.00015982829	-0.00024201637	0.0071087556	-0.01304901	-0.00017564378	-3.9826666e-05	-0.00015981832	-0.00024196964
3928.5	0.0071354904	-0.013049675	-0.00017629966	-3.985673e-05	-0.00015986643	-0.00024205424	0.0071358135	-0.013049708	-0.00017628367	-4.0255221e-05	-0.00015974309	-0.00024213959	0.0071350392	-0.013050736	-0.00017649396	-4.0591167e-05	-0.00015936229	-0.00024289066	0.0071354515	-0.013049716	-0.00017627712	-3.9855573e-05	-0.00015984464	-0.00024203679	0.0071354404	-0.013049714	-0.00017626635	-3.9832795e-05	-0.0001598348	-0.00024199006
3933	0.0071621709	-0.013050378	-0.00017692344	-3.9862742e-05	-0.00015988261	-0.00024207433	0.0071624912	-0.013050411	-0.00017690711	-4.0262073e-05	-0.00015975899	-0.00024215979	0.0071617194	-0.013051437	-0.00017712025	-4.0594435e-05	-0.00015937966	-0.00024291006	0.0071621323	-0.013050419	-0.00017690101	-3.9861509e-05	-0.00015986093	-0.00024205714	0.0071621211	-0.013050417	-0.0001768903	-3.9838921e-05	-0.00015985121	-0.00024201042
3937.5	0.0071888472	-0.013051081	-0.00017754859	-3.9868751e-05	-0.00015989873	-0.00024209436	0.0071891648	-0.013051113	-0.00017753193	-4.0268917e-05	-0.00015977483	-0.00024217993	0.0071883953	-0.013052137	-0.00017774789	-4.0597706e-05	-0.00015939696	-0.0002429294	0.0071888089	-0.013051121	-0.00017752626	-3.9867444e-05	-0.00015987716	-0.00024207743	0.0071887976	-0.01305112	-0.00017751562	-3.9845043e-05	-0.00015986756	-0.00024203072
3942	0.0072155194	-0.013051782	-0.00017817511	-3.9874757e-05	-0.00015991479	-0.00024211432	0.0072158343	-0.013051814	-0.00017815811	-4.0275752e-05	-0.00015979061	-0.00024220001	0.0072150672	-0.013052837	-0.00017837689	-4.0600979e-05	-0.0001594142	-0.00024294867	0.0072154814	-0.013051822	-0.00017815288	-3.9873376e-05	-0.00015989333	-0.00024209766	0.0072154699	-0.013051821	-0.00017814231	-3.9851164e-05	-0.00015988385	-0.00024205095
3946.5	0.0072421874	-0.013052482	-0.000178803	-3.988076e-05	-0.00015993079	-0.00024213421	0.0072424996	-0.013052514	-0.00017878567	-4.028258e-05	-0.00015980633	-0.00024222001	0.0072417349	-0.013053535	-0.00017900724	-4.0604254e-05	-0.00015943137	-0.00024296787	0.0072421497	-0.013052523	-0.00017878088	-3.9879305e-05	-0.00015990943	-0.00024211781	0.0072421382	-0.013052521	-0.00017877037	-3.9857281e-05	-0.00015990007	-0.00024207112
3951	0.0072688514	-0.013053182	-0.00017943226	-3.988676e-05	-0.00015994673	-0.00024215405	0.0072691608	-0.013053213	-0.00017941459	-4.0289399e-05	-0.00015982199	-0.00024223996	0.0072683984	-0.013054232	-0.00017963895	-4.0607531e-05	-0.00015944849	-0.000242987	0.0072688139	-0.013053222	-0.00017941024	-3.9885233e-05	-0.00015992548	-0.00024213791	0.0072688022	-0.013053221	-0.0001793998	-3.9863395e-05	-0.00015991624	-0.00024209122
3955.5	0.0072955112	-0.01305388	-0.00018006288	-3.9892757e-05	-0.00015996261	-0.00024217381	0.0072958179	-0.013053912	-0.00018004488	-4.029621e-05	-0.0001598376	-0.00024225983	0.0072950578	-0.013054929	-0.00018027201	-4.061081e-05	-0.00015946554	-0.00024300606	0.007295474	-0.01305392	-0.00018004097	-3.9891158e-05	-0.00015994147	-0.00024215793	0.0072954622	-0.013053919	-0.00018003059	-3.9869507e-05	-0.00015993235	-0.00024211126
3960	0.0073221668	-0.013054578	-0.00018069487	-3.9898751e-05	-0.00015997843	-0.00024219352	0.0073224709	-0.013054609	-0.00018067654	-4.0303014e-05	-0.00015985314	-0.00024227964	0.0073217131	-0.013055624	-0.00018090643	-4.0614092e-05	-0.00015948253	-0.00024302505	0.00732213	-0.013054618	-0.00018067307	-3.9897081e-05	-0.0001599574	-0.0002421779	0.007322118	-0.013054617	-0.00018066276	-3.9875615e-05	-0.0001599484	-0.00024213124
3964.5	0.0073488184	-0.013055275	-0.00018132823	-3.9904743e-05	-0.00015999419	-0.00024221316	0.0073491197	-0.013055306	-0.00018130956	-4.0309809e-05	-0.00015986863	-0.00024229939	0.0073483643	-0.013056319	-0.0001815422	-4.0617375e-05	-0.00015949946	-0.00024304398	0.0073487818	-0.013055314	-0.00018130653	-3.9903002e-05	-0.00015997327	-0.0002421978	0.0073487697	-0.013055314	-0.00018129629	-3.9881721e-05	-0.00015996438	-0.00024215115
3969	0.0073754658	-0.013055971	-0.00018196295	-3.9910731e-05	-0.00016000989	-0.00024223273	0.0073757645	-0.013056001	-0.00018194395	-4.0316597e-05	-0.00015988406	-0.00024231907	0.0073750114	-0.013057013	-0.00018217931	-4.0620662e-05	-0.00015951633	-0.00024306284	0.0073754295	-0.01305601	-0.00018194135	-3.990892e-05	-0.00015998908	-0.00024221763	0.0073754173	-0.01305601	-0.00018193118	-3.9887824e-05	-0.00015998031	-0.000242171
3973.5	0.0074021091	-0.013056666	-0.00018259903	-3.9916717e-05	-0.00016002553	-0.00024225225	0.0074024051	-0.013056696	-0.0001825797	-4.0323377e-05	-0.00015989944	-0.00024233869	0.0074016543	-0.013057706	-0.00018281778	-4.062395e-05	-0.00015953313	-0.00024308163	0.0074020731	-0.013056705	-0.00018257754	-3.9914836e-05	-0.00016000483	-0.0002422374	0.0074020608	-0.013056705	-0.00018256743	-3.9893924e-05	-0.00015999618	-0.00024219079
3978	0.0074287483	-0.01305736	-0.00018323648	-3.99227e-05	-0.00016004112	-0.0002422717	0.0074290416	-0.01305739	-0.00018321682	-4.0330148e-05	-0.00015991476	-0.00024235825	0.0074282932	-0.013058398	-0.00018345759	-4.0627241e-05	-0.00015954988	-0.00024310036	0.0074287126	-0.013057399	-0.00018321509	-3.992075e-05	-0.00016002052	-0.0002422571	0.0074287002	-0.013057399	-0.00018320505	-3.9900022e-05	-0.00016001199	-0.00024221052
3982.5	0.0074553835	-0.013058053	-0.00018387528	-3.992868e-05	-0.00016005664	-0.00024229108	0.0074556741	-0.013058083	-0.00018385529	-4.0336913e-05	-0.00015993002	-0.00024237773	0.0074549279	-0.013059089	-0.00018409875	-4.0630534e-05	-0.00015956656	-0.00024311902	0.007455348	-0.013058092	-0.000183854	-3.9926662e-05	-0.00016003615	-0.00024227674	0.0074553355	-0.013058092	-0.00018384402	-3.9906116e-05	-0.00016002774	-0.00024223018
3987	0.0074820145	-0.013058746	-0.00018451545	-3.9934658e-05	-0.00016007211	-0.00024231041	0.0074823025	-0.013058775	-0.00018449512	-4.0343669e-05	-0.00015994522	-0.00024239716	0.0074815585	-0.013059779	-0.00018474126	-4.063383e-05	-0.00015958319	-0.00024313761	0.0074819793	-0.013058784	-0.00018449427	-3.9932572e-05	-0.00016005173	-0.00024229632	0.0074819667	-0.013058784	-0.00018448436	-3.9912208e-05	-0.00016004343	-0.00024224978
3991.5	0.0075086414	-0.013059437	-0.00018515697	-3.9940632e-05	-0.00016008752	-0.00024232967	0.0075089267	-0.013059466	-0.00018513632	-4.0350417e-05	-0.00015996037	-0.00024241652	0.0075081851	-0.013060468	-0.00018538511	-4.0637127e-05	-0.00015959975	-0.00024315614	0.0075086065	-0.013059475	-0.00018513589	-3.993848e-05	-0.00016006725	-0.00024231583	0.0075085938	-0.013059476	-0.00018512605	-3.9918297e-05	-0.00016005906	-0.00024226932
3996	0.0075352643	-0.013060128	-0.00018579984	-3.9946604e-05	-0.00016010287	-0.00024234887	0.0075355469	-0.013060156	-0.00018577886	-4.0357158e-05	-0.00015997546	-0.00024243582	0.0075348076	-0.013061157	-0.0001860303	-4.0640428e-05	-0.00015961625	-0.0002431746	0.0075352297	-0.013060165	-0.00018577888	-3.9944385e-05	-0.0001600827	-0.00024233528	0.0075352168	-0.013060166	-0.0001857691	-3.9924384e-05	-0.00016007463	-0.0002422888
4000.5	0.007561883	-0.013060817	-0.00018644407	-3.9952573e-05	-0.00016011816	-0.00024236801	0.0075621631	-0.013060845	-0.00018642277	-4.0363892e-05	-0.00015999049	-0.00024245506	0.007561426	-0.013061844	-0.00018667683	-4.0643731e-05	-0.0001596327	-0.00024319299	0.0075618487	-0.013060855	-0.00018642321	-3.9950288e-05	-0.00016009811	-0.00024235467	0.0075618358	-0.013060856	-0.00018641351	-3.9930467e-05	-0.00016009015	-0.00024230821
4005	0.0075884977	-0.013061506	-0.00018708966	-3.9958539e-05	-0.0001601334	-0.00024238708	0.0075887751	-0.013061534	-0.00018706803	-4.0370617e-05	-0.00016000547	-0.00024247423	0.0075880403	-0.013062531	-0.00018732471	-4.0647036e-05	-0.00015964908	-0.00024321132	0.0075884637	-0.013061543	-0.0001870689	-3.995619e-05	-0.00016011345	-0.000242374	0.0075884507	-0.013061545	-0.00018705927	-3.9936548e-05	-0.00016010561	-0.00024232757
4009.5	0.0076151084	-0.013062194	-0.0001877366	-3.9964503e-05	-0.00016014857	-0.0002424061	0.0076153831	-0.013062221	-0.00018771464	-4.0377335e-05	-0.0001600204	-0.00024249334	0.0076146505	-0.013063217	-0.00018797392	-4.0650344e-05	-0.00015966541	-0.00024322959	0.0076150746	-0.013062231	-0.00018771595	-3.9962089e-05	-0.00016012873	-0.00024239326	0.0076150615	-0.013062232	-0.00018770638	-3.9942627e-05	-0.000160121	-0.00024234686
4014	0.0076417149	-0.013062881	-0.00018838489	-3.9970463e-05	-0.00016016369	-0.00024242505	0.0076419871	-0.013062908	-0.0001883626	-4.0384046e-05	-0.00016003526	-0.00024251239	0.0076412567	-0.013063901	-0.00018862447	-4.0653654e-05	-0.00015968167	-0.00024324779	0.0076416815	-0.013062918	-0.00018836434	-3.9967986e-05	-0.00016014396	-0.00024241246	0.0076416682	-0.013062919	-0.00018835484	-3.9948702e-05	-0.00016013635	-0.00024236609
4018.5	0.0076683174	-0.013063567	-0.00018903453	-3.9976422e-05	-0.00016017876	-0.00024244394	0.007668587	-0.013063594	-0.00018901191	-4.0390749e-05	-0.00016005008	-0.00024253138	0.0076678588	-0.013064585	-0.00018927636	-4.0656966e-05	-0.00015969788	-0.00024326593	0.0076682842	-0.013063604	-0.00018901409	-3.9973881e-05	-0.00016015913	-0.0002424316	0.0076682709	-0.013063606	-0.00018900465	-3.9954775e-05	-0.00016015163	-0.00024238526
4023	0.0076949159	-0.013064252	-0.00018968552	-3.9982377e-05	-0.00016019377	-0.00024246277	0.0076951828	-0.013064279	-0.00018966258	-4.0397444e-05	-0.00016006484	-0.0002425503	0.0076944569	-0.013065269	-0.00018992958	-4.0660282e-05	-0.00015971402	-0.000243284	0.007694883	-0.013064289	-0.00018966518	-3.9979774e-05	-0.00016017425	-0.00024245067	0.0076948695	-0.013064291	-0.00018965581	-3.9960845e-05	-0.00016016686	-0.00024240437
4027.5	0.0077215102	-0.013064937	-0.00019033785	-3.998833e-05	-0.00016020872	-0.00024248154	0.0077217746	-0.013064963	-0.00019031459	-4.0404132e-05	-0.00016007954	-0.00024256916	0.0077210509	-0.013065951	-0.00019058414	-4.06636e-05	-0.00015973011	-0.00024330201	0.0077214776	-0.013064973	-0.00019031762	-3.9985665e-05	-0.00016018931	-0.00024246969	0.0077214641	-0.013064975	-0.00019030832	-3.9966913e-05	-0.00016018203	-0.00024242343
4032	0.0077481006	-0.01306562	-0.00019099153	-3.999428e-05	-0.00016022361	-0.00024250025	0.0077483623	-0.013065646	-0.00019096794	-4.0410813e-05	-0.00016009419	-0.00024258796	0.0077476409	-0.013066632	-0.00019124003	-4.066692e-05	-0.00015974614	-0.00024331995	0.0077480683	-0.013065656	-0.00019097141	-3.9991554e-05	-0.00016020431	-0.00024248864	0.0077480546	-0.013065659	-0.00019096218	-3.9972978e-05	-0.00016019714	-0.00024244242
4036.5	0.0077746869	-0.013066303	-0.00019164656	-4.0000228e-05	-0.00016023845	-0.0002425189	0.0077749461	-0.013066329	-0.00019162265	-4.0417486e-05	-0.00016010878	-0.0002426067	0.0077742268	-0.013067313	-0.00019189726	-4.0670243e-05	-0.00015976212	-0.00024333783	0.0077746549	-0.013066339	-0.00019162654	-3.9997441e-05	-0.00016021925	-0.00024250753	0.0077746411	-0.013066341	-0.00019161738	-3.997904e-05	-0.0001602122	-0.00024246135
4041	0.0078012692	-0.013066985	-0.00019230293	-4.0006173e-05	-0.00016025323	-0.00024253749	0.0078015257	-0.01306701	-0.00019227869	-4.0424152e-05	-0.00016012332	-0.00024262538	0.0078008087	-0.013067992	-0.00019255581	-4.0673569e-05	-0.00015977803	-0.00024335565	0.0078012374	-0.01306702	-0.00019228302	-4.0003326e-05	-0.00016023414	-0.00024252636	0.0078012235	-0.013067023	-0.00019227392	-3.99851e-05	-0.0001602272	-0.00024248022
4045.5	0.0078278474	-0.013067666	-0.00019296064	-4.0012115e-05	-0.00016026796	-0.00024255602	0.0078281014	-0.013067691	-0.00019293608	-4.0430811e-05	-0.00016013781	-0.000242644	0.0078273865	-0.013068671	-0.00019321569	-4.0676897e-05	-0.00015979389	-0.0002433734	0.0078278159	-0.013067701	-0.00019294083	-4.0009209e-05	-0.00016024898	-0.00024254513	0.007827802	-0.013067704	-0.0001929318	-3.9991157e-05	-0.00016024214	-0.00024249903
4050	0.0078544216	-0.013068346	-0.00019361969	-4.0018055e-05	-0.00016028263	-0.00024257449	0.0078546731	-0.013068371	-0.00019359481	-4.0437462e-05	-0.00016015224	-0.00024266256	0.0078539604	-0.013069349	-0.0001938769	-4.0680228e-05	-0.00015980969	-0.00024339109	0.0078543904	-0.013068381	-0.00019359999	-4.0015091e-05	-0.00016026376	-0.00024256384	0.0078543763	-0.013068384	-0.00019359103	-3.9997211e-05	-0.00016025703	-0.00024251778
4054.5	0.0078809918	-0.013069025	-0.00019428009	-4.0023992e-05	-0.00016029725	-0.0002425929	0.0078812407	-0.01306905	-0.00019425488	-4.0444106e-05	-0.00016016662	-0.00024268105	0.0078805302	-0.013070026	-0.00019453944	-4.0683562e-05	-0.00015982543	-0.00024340872	0.0078809609	-0.01306906	-0.00019426049	-4.002097e-05	-0.00016027848	-0.00024258249	0.0078809467	-0.013069064	-0.0001942516	-4.0003263e-05	-0.00016027186	-0.00024253648
4059	0.007907558	-0.013069704	-0.00019494182	-4.0029927e-05	-0.00016031181	-0.00024261125	0.0079078043	-0.013069728	-0.00019491629	-4.0450743e-05	-0.00016018094	-0.00024269949	0.007907096	-0.013070703	-0.0001952033	-4.0686898e-05	-0.00015984111	-0.00024342629	0.0079075274	-0.013069738	-0.00019492232	-4.0026847e-05	-0.00016029315	-0.00024260108	0.0079075131	-0.013069742	-0.0001949135	-4.0009312e-05	-0.00016028663	-0.00024255511
4063.5	0.0079341202	-0.013070382	-0.00019560488	-4.0035859e-05	-0.00016032631	-0.00024262955	0.0079343639	-0.013070405	-0.00019557904	-4.0457373e-05	-0.00016019521	-0.00024271787	0.0079336578	-0.013071378	-0.00019586848	-4.0690237e-05	-0.00015985674	-0.00024344379	0.0079340898	-0.013070416	-0.0001955855	-4.0032723e-05	-0.00016030776	-0.00024261961	0.0079340754	-0.01307042	-0.00019557674	-4.0015359e-05	-0.00016030136	-0.00024257369
4068	0.0079606783	-0.013071058	-0.00019626929	-4.0041789e-05	-0.00016034077	-0.00024264778	0.0079609196	-0.013071082	-0.00019624312	-4.0463995e-05	-0.00016020943	-0.00024273618	0.0079602155	-0.013072053	-0.00019653499	-4.0693579e-05	-0.00015987231	-0.00024346123	0.0079606482	-0.013071092	-0.00019625	-4.0038596e-05	-0.00016032232	-0.00024263807	0.0079606338	-0.013071096	-0.00019624132	-4.0021403e-05	-0.00016031602	-0.00024259221
4072.5	0.0079872325	-0.013071734	-0.00019693502	-4.0047716e-05	-0.00016035516	-0.00024266595	0.0079874712	-0.013071757	-0.00019690854	-4.0470611e-05	-0.0001602236	-0.00024275444	0.0079867693	-0.013072726	-0.00019720282	-4.0696924e-05	-0.00015988783	-0.00024347861	0.0079872027	-0.013071768	-0.00019691585	-4.0044468e-05	-0.00016033682	-0.00024265648	0.0079871881	-0.013071772	-0.00019690723	-4.0027445e-05	-0.00016033063	-0.00024261067
4077	0.0080137826	-0.013072409	-0.00019760209	-4.0053641e-05	-0.00016036951	-0.00024268407	0.0080140188	-0.013072432	-0.00019757529	-4.0477219e-05	-0.00016023771	-0.00024277264	0.0080133191	-0.013073399	-0.00019787197	-4.0700271e-05	-0.00015990329	-0.00024349593	0.0080137531	-0.013072443	-0.00019758302	-4.0050338e-05	-0.00016035127	-0.00024267483	0.0080137385	-0.013072447	-0.00019757447	-4.0033485e-05	-0.00016034519	-0.00024262907
4081.5	0.0080403288	-0.013073084	-0.00019827049	-4.0059563e-05	-0.00016038379	-0.00024270213	0.0080405625	-0.013073106	-0.00019824338	-4.0483821e-05	-0.00016025177	-0.00024279078	0.0080398649	-0.013074071	-0.00019854244	-4.0703621e-05	-0.00015991869	-0.00024351319	0.0080402996	-0.013073117	-0.00019825153	-4.0056206e-05	-0.00016036566	-0.00024269312	0.0080402848	-0.013073121	-0.00019824305	-4.0039521e-05	-0.00016035969	-0.00024264741
4086	0.008066871	-0.013073757	-0.00019894023	-4.0065483e-05	-0.00016039803	-0.00024272013	0.0080671021	-0.013073779	-0.00019891279	-4.0490415e-05	-0.00016026578	-0.00024280886	0.0080664067	-0.013074742	-0.00019921423	-4.0706975e-05	-0.00015993404	-0.00024353038	0.008066842	-0.01307379	-0.00019892136	-4.0062072e-05	-0.00016038	-0.00024271135	0.0080668272	-0.013073795	-0.00019891295	-4.0045556e-05	-0.00016037413	-0.0002426657
4090.5	0.0080934092	-0.01307443	-0.00019961129	-4.00714e-05	-0.00016041221	-0.00024273807	0.0080936378	-0.013074452	-0.00019958354	-4.0497003e-05	-0.00016027974	-0.00024282688	0.0080929445	-0.013075413	-0.00019988733	-4.0710331e-05	-0.00015994933	-0.00024354752	0.0080933805	-0.013074462	-0.00019959253	-4.0067937e-05	-0.00016039429	-0.00024272953	0.0080933656	-0.013074467	-0.00019958419	-4.0051588e-05	-0.00016038853	-0.00024268393
4095	0.0081199434	-0.013075101	-0.00020028367	-4.0077315e-05	-0.00016042634	-0.00024275596	0.0081201695	-0.013075123	-0.00020025561	-4.0503584e-05	-0.00016029364	-0.00024284484	0.0081194783	-0.013076082	-0.00020056175	-4.0713689e-05	-0.00015996456	-0.0002435646	0.008119915	-0.013075134	-0.00020026502	-4.00738e-05	-0.00016040853	-0.00024274764	0.0081199	-0.013075139	-0.00020025675	-4.0057617e-05	-0.00016040286	-0.0002427021
4099.5	0.0081464736	-0.013075772	-0.00020095739	-4.0083228e-05	-0.00016044041	-0.00024277378	0.0081466973	-0.013075794	-0.00020092901	-4.0510157e-05	-0.00016030749	-0.00024286275	0.0081460082	-0.013076751	-0.00020123748	-4.0717051e-05	-0.00015997974	-0.00024358161	0.0081464455	-0.013075804	-0.00020093884	-4.0079661e-05	-0.00016042271	-0.00024276569	0.0081464304	-0.01307581	-0.00020093064	-4.0063644e-05	-0.00016041715	-0.00024272021
4104	0.0081729999	-0.013076442	-0.00020163243	-4.0089138e-05	-0.00016045443	-0.00024279156	0.0081732211	-0.013076463	-0.00020160373	-4.0516724e-05	-0.00016032129	-0.00024288059	0.0081725341	-0.013077419	-0.00020191452	-4.0720416e-05	-0.00015999487	-0.00024359857	0.0081729721	-0.013076474	-0.00020161399	-4.008552e-05	-0.00016043683	-0.00024278369	0.0081729569	-0.01307648	-0.00020160585	-4.0069669e-05	-0.00016043138	-0.00024273827
4108.5	0.0081995222	-0.013077112	-0.00020230879	-4.0095046e-05	-0.0001604684	-0.00024280927	0.0081997409	-0.013077132	-0.00020227978	-4.0523284e-05	-0.00016033504	-0.00024289838	0.008199056	-0.013078086	-0.00020259287	-4.0723783e-05	-0.00016000994	-0.00024361546	0.0081994947	-0.013077143	-0.00020229045	-4.0091378e-05	-0.00016045091	-0.00024280163	0.0081994794	-0.013077149	-0.00020228238	-4.0075691e-05	-0.00016044555	-0.00024275627
4113	0.0082260406	-0.01307778	-0.00020298647	-4.0100952e-05	-0.00016048232	-0.00024282693	0.0082262568	-0.013077801	-0.00020295715	-4.0529838e-05	-0.00016034874	-0.00024291611	0.008225574	-0.013078752	-0.00020327254	-4.0727154e-05	-0.00016002495	-0.0002436323	0.0082260133	-0.013077812	-0.00020296824	-4.0097233e-05	-0.00016046493	-0.00024281951	0.0082259979	-0.013077818	-0.00020296024	-4.0081711e-05	-0.00016045968	-0.00024277422
4117.5	0.008252555	-0.013078448	-0.00020366548	-4.0106855e-05	-0.00016049618	-0.00024284453	0.0082527687	-0.013078468	-0.00020363584	-4.0536384e-05	-0.00016036239	-0.00024293379	0.008252088	-0.013079418	-0.00020395351	-4.0730527e-05	-0.00016003992	-0.00024364907	0.008252528	-0.013078479	-0.00020364735	-4.0103088e-05	-0.00016047889	-0.00024283734	0.0082525125	-0.013078485	-0.00020363942	-4.0087728e-05	-0.00016047375	-0.0002427921
4122	0.0082790654	-0.013079115	-0.0002043458	-4.0112756e-05	-0.00016050999	-0.00024286207	0.0082792767	-0.013079135	-0.00020431586	-4.0542924e-05	-0.00016037599	-0.0002429514	0.0082785981	-0.013080082	-0.00020463579	-4.0733904e-05	-0.00016005482	-0.00024366579	0.0082790387	-0.013079146	-0.00020432778	-4.010894e-05	-0.00016049281	-0.0002428551	0.0082790232	-0.013079152	-0.00020431992	-4.0093743e-05	-0.00016048777	-0.00024280994
4126.5	0.0083055719	-0.013079781	-0.00020502744	-4.0118655e-05	-0.00016052375	-0.00024287956	0.0083057808	-0.0130798	-0.00020499719	-4.0549458e-05	-0.00016038953	-0.00024296896	0.0083051043	-0.013080746	-0.00020531937	-4.0737283e-05	-0.00016006968	-0.00024368245	0.0083055455	-0.013079811	-0.00020500952	-4.0114791e-05	-0.00016050667	-0.00024287281	0.0083055299	-0.013079818	-0.00020500173	-4.0099756e-05	-0.00016050173	-0.00024282771
4131	0.0083320745	-0.013080446	-0.0002057104	-4.0124552e-05	-0.00016053746	-0.00024289699	0.0083322809	-0.013080465	-0.00020567983	-4.0555984e-05	-0.00016040303	-0.00024298646	0.0083316065	-0.013081409	-0.00020600426	-4.0740666e-05	-0.00016008448	-0.00024369904	0.0083320484	-0.013080476	-0.00020569259	-4.012064e-05	-0.00016052049	-0.00024289046	0.0083320327	-0.013080483	-0.00020568486	-4.0105766e-05	-0.00016051564	-0.00024284543
4135.5	0.0083585731	-0.01308111	-0.00020639467	-4.0130446e-05	-0.00016055112	-0.00024291436	0.0083587771	-0.013081129	-0.0002063638	-4.0562504e-05	-0.00016041647	-0.00024300391	0.0083581047	-0.013082071	-0.00020669045	-4.0744052e-05	-0.00016009922	-0.00024371559	0.0083585473	-0.013081141	-0.00020637697	-4.0126488e-05	-0.00016053424	-0.00024290806	0.0083585315	-0.013081148	-0.00020636931	-4.0111775e-05	-0.0001605295	-0.0002428631
4140	0.0083850678	-0.013081774	-0.00020708026	-4.0136338e-05	-0.00016056472	-0.00024293168	0.0083852694	-0.013081793	-0.00020704908	-4.0569018e-05	-0.00016042987	-0.0002430213	0.0083845991	-0.013082733	-0.00020737795	-4.074744e-05	-0.00016011392	-0.00024373207	0.0083850423	-0.013081804	-0.00020706266	-4.0132334e-05	-0.00016054795	-0.0002429256	0.0083850264	-0.013081811	-0.00020705507	-4.0117781e-05	-0.00016054331	-0.00024288071
4144.5	0.0084115586	-0.013082437	-0.00020776716	-4.0142228e-05	-0.00016057827	-0.00024294895	0.0084117578	-0.013082455	-0.00020773567	-4.0575525e-05	-0.00016044321	-0.00024303863	0.0084110895	-0.013083393	-0.00020806674	-4.0750832e-05	-0.00016012855	-0.00024374849	0.0084115333	-0.013082466	-0.00020774966	-4.0138178e-05	-0.00016056161	-0.00024294308	0.0084115174	-0.013082474	-0.00020774214	-4.0123784e-05	-0.00016055707	-0.00024289826
4149	0.0084380455	-0.013083099	-0.00020845537	-4.0148116e-05	-0.00016059177	-0.00024296616	0.0084382422	-0.013083117	-0.00020842357	-4.0582025e-05	-0.00016045651	-0.00024305591	0.008437576	-0.013084053	-0.00020875683	-4.0754227e-05	-0.00016014314	-0.00024376486	0.0084380204	-0.013083128	-0.00020843797	-4.0144021e-05	-0.00016057521	-0.0002429605	0.0084380044	-0.013083136	-0.00020843053	-4.0129786e-05	-0.00016057077	-0.00024291576
4153.5	0.0084645284	-0.01308376	-0.00020914489	-4.0154001e-05	-0.00016060522	-0.00024298331	0.0084647228	-0.013083778	-0.00020911278	-4.058852e-05	-0.00016046976	-0.00024307313	0.0084640586	-0.013084712	-0.00020944822	-4.0757625e-05	-0.00016015767	-0.00024378117	0.0084645037	-0.013083789	-0.0002091276	-4.0149862e-05	-0.00016058877	-0.00024297787	0.0084644876	-0.013083797	-0.00020912022	-4.0135785e-05	-0.00016058442	-0.0002429332
4158	0.0084910075	-0.013084421	-0.00020983572	-4.0159885e-05	-0.00016061862	-0.00024300041	0.0084911994	-0.013084438	-0.0002098033	-4.0595007e-05	-0.00016048295	-0.00024309029	0.0084905372	-0.01308537	-0.00021014091	-4.0761027e-05	-0.00016017215	-0.00024379742	0.008490983	-0.013084449	-0.00020981853	-4.0155702e-05	-0.00016060227	-0.00024299519	0.0084909668	-0.013084457	-0.00020981122	-4.0141782e-05	-0.00016059802	-0.00024295059
4162.5	0.0085174826	-0.01308508	-0.00021052785	-4.0165766e-05	-0.00016063197	-0.00024301746	0.0085176721	-0.013085097	-0.00021049513	-4.0601489e-05	-0.0001604961	-0.0002431074	0.008517012	-0.013086028	-0.00021083489	-4.0764431e-05	-0.00016018658	-0.00024381361	0.0085174584	-0.013085109	-0.00021051077	-4.016154e-05	-0.00016061572	-0.00024301245	0.0085174421	-0.013085117	-0.00021050353	-4.0147776e-05	-0.00016061157	-0.00024296793
4167	0.0085439538	-0.013085739	-0.00021122129	-4.0171645e-05	-0.00016064527	-0.00024303445	0.008544141	-0.013085756	-0.00021118827	-4.0607964e-05	-0.0001605092	-0.00024312446	0.0085434829	-0.013086684	-0.00021153016	-4.0767839e-05	-0.00016020096	-0.00024382975	0.0085439299	-0.013085767	-0.00021120431	-4.0167377e-05	-0.00016062912	-0.00024302965	0.0085439136	-0.013085776	-0.00021119714	-4.0153769e-05	-0.00016062507	-0.00024298521
4171.5	0.0085704212	-0.013086397	-0.00021191604	-4.0177523e-05	-0.00016065852	-0.00024305139	0.0085706059	-0.013086413	-0.00021188271	-4.0614433e-05	-0.00016052225	-0.00024314145	0.0085699498	-0.01308734	-0.00021222673	-4.077125e-05	-0.00016021528	-0.00024384583	0.0085703975	-0.013086425	-0.00021189916	-4.0173213e-05	-0.00016064247	-0.0002430468	0.0085703811	-0.013086434	-0.00021189206	-4.0159759e-05	-0.00016063852	-0.00024300243
4176	0.0085968846	-0.013087054	-0.00021261208	-4.0183398e-05	-0.00016067172	-0.00024306827	0.008597067	-0.01308707	-0.00021257845	-4.0620895e-05	-0.00016053525	-0.0002431584	0.0085964129	-0.013087995	-0.00021292459	-4.0774664e-05	-0.00016022955	-0.00024386185	0.0085968612	-0.013087082	-0.00021259531	-4.0179046e-05	-0.00016065577	-0.00024306389	0.0085968448	-0.013087091	-0.00021258828	-4.0165748e-05	-0.00016065192	-0.00024301961
4180.5	0.0086233442	-0.013087711	-0.00021330943	-4.0189271e-05	-0.00016068487	-0.0002430851	0.0086235242	-0.013087727	-0.00021327549	-4.0627351e-05	-0.00016054821	-0.00024317529	0.0086228721	-0.013088649	-0.00021362373	-4.0778081e-05	-0.00016024377	-0.00024387782	0.0086233211	-0.013087739	-0.00021329276	-4.0184879e-05	-0.00016066902	-0.00024308092	0.0086233045	-0.013087747	-0.0002132858	-4.0171734e-05	-0.00016066526	-0.00024303673
4185	0.0086497998	-0.013088367	-0.00021400808	-4.0195142e-05	-0.00016069797	-0.00024310187	0.0086499775	-0.013088382	-0.00021397384	-4.0633801e-05	-0.00016056111	-0.00024319212	0.0086493274	-0.013089303	-0.00021432416	-4.0781502e-05	-0.00016025794	-0.00024389373	0.008649777	-0.013088394	-0.00021399151	-4.019071e-05	-0.00016068223	-0.00024309791	0.0086497604	-0.013088403	-0.00021398462	-4.0177718e-05	-0.00016067856	-0.00024305379
4189.5	0.0086762516	-0.013089022	-0.00021470802	-4.0201011e-05	-0.00016071101	-0.00024311859	0.008676427	-0.013089037	-0.00021467348	-4.0640245e-05	-0.00016057397	-0.0002432089	0.0086757789	-0.013089956	-0.00021502588	-4.0784926e-05	-0.00016027206	-0.00024390958	0.0086762291	-0.013089049	-0.00021469156	-4.0196539e-05	-0.00016069538	-0.00024311483	0.0086762124	-0.013089058	-0.00021468473	-4.01837e-05	-0.0001606918	-0.0002430708
4194	0.0087026996	-0.013089676	-0.00021540926	-4.0206878e-05	-0.00016072401	-0.00024313526	0.0087028725	-0.013089691	-0.00021537442	-4.0646683e-05	-0.00016058678	-0.00024322563	0.0087022265	-0.013090607	-0.00021572889	-4.0788353e-05	-0.00016028613	-0.00024392538	0.0087026773	-0.013089703	-0.0002153929	-4.0202368e-05	-0.00016070848	-0.00024313171	0.0087026605	-0.013089712	-0.00021538615	-4.018968e-05	-0.000160705	-0.00024308776
4198.5	0.0087291436	-0.013090329	-0.0002161118	-4.0212743e-05	-0.00016073697	-0.00024315187	0.0087293143	-0.013090344	-0.00021607666	-4.0653115e-05	-0.00016059954	-0.0002432423	0.0087286702	-0.013091259	-0.00021643318	-4.0791784e-05	-0.00016030014	-0.00024394113	0.0087291216	-0.013090356	-0.00021609554	-4.0208195e-05	-0.00016072153	-0.00024314853	0.0087291048	-0.013090365	-0.00021608886	-4.0195658e-05	-0.00016071815	-0.00024310467
4203	0.0087555838	-0.013090982	-0.00021681563	-4.0218606e-05	-0.00016074987	-0.00024316844	0.0087557521	-0.013090996	-0.00021678019	-4.0659541e-05	-0.00016061225	-0.00024325892	0.00875511	-0.013091909	-0.00021713875	-4.0795218e-05	-0.00016031411	-0.00024395681	0.0087555621	-0.013091008	-0.00021679948	-4.021402e-05	-0.00016073453	-0.00024316529	0.0087555452	-0.013091018	-0.00021679286	-4.0201633e-05	-0.00016073124	-0.00024312152
4207.5	0.0087820202	-0.013091634	-0.00021752075	-4.0224468e-05	-0.00016076272	-0.00024318494	0.0087821861	-0.013091647	-0.00021748501	-4.0665961e-05	-0.00016062492	-0.00024327549	0.008781546	-0.013092559	-0.0002178456	-4.0798656e-05	-0.00016032802	-0.00024397245	0.0087819987	-0.01309166	-0.0002175047	-4.0219844e-05	-0.00016074749	-0.000243182	0.0087819817	-0.01309167	-0.00021749816	-4.0207607e-05	-0.00016074429	-0.00024313832
4212	0.0088084526	-0.013092285	-0.00021822717	-4.0230327e-05	-0.00016077552	-0.0002432014	0.0088086163	-0.013092298	-0.00021819113	-4.0672374e-05	-0.00016063754	-0.000243292	0.0088079781	-0.013093207	-0.00021855373	-4.0802097e-05	-0.00016034188	-0.00024398803	0.0088084314	-0.013092311	-0.00021821122	-4.0225667e-05	-0.00016076039	-0.00024319866	0.0088084144	-0.013092321	-0.00021820474	-4.0213579e-05	-0.00016075729	-0.00024315507
4216.5	0.0088348813	-0.013092935	-0.00021893487	-4.0236185e-05	-0.00016078828	-0.0002432178	0.0088350426	-0.013092948	-0.00021889854	-4.0678782e-05	-0.00016065011	-0.00024330846	0.0088344064	-0.013093856	-0.00021926314	-4.0805541e-05	-0.0001603557	-0.00024400355	0.0088348603	-0.013092961	-0.00021891902	-4.0231489e-05	-0.00016077325	-0.00024321526	0.0088348433	-0.013092971	-0.00021891262	-4.0219549e-05	-0.00016077023	-0.00024317176
4221	0.0088613061	-0.013093584	-0.00021964386	-4.024204e-05	-0.00016080099	-0.00024323416	0.0088614651	-0.013093597	-0.00021960723	-4.0685184e-05	-0.00016066263	-0.00024332486	0.0088608309	-0.013094503	-0.00021997383	-4.0808989e-05	-0.00016036946	-0.00024401902	0.0088612854	-0.01309361	-0.00021962812	-4.0237309e-05	-0.00016078605	-0.00024323182	0.0088612683	-0.01309362	-0.00021962178	-4.0225516e-05	-0.00016078313	-0.0002431884
4225.5	0.008887727	-0.013094233	-0.00022035414	-4.0247894e-05	-0.00016081365	-0.00024325046	0.0088878838	-0.013094246	-0.00022031721	-4.0691581e-05	-0.00016067511	-0.00024334121	0.0088872515	-0.013095149	-0.00022068579	-4.081244e-05	-0.00016038317	-0.00024403443	0.0088877066	-0.013094258	-0.0002203385	-4.0243129e-05	-0.00016079881	-0.00024324831	0.0088876894	-0.013094269	-0.00022033223	-4.0231482e-05	-0.00016079598	-0.00024320499
4230	0.0089141442	-0.013094881	-0.00022106571	-4.0253746e-05	-0.00016082626	-0.0002432667	0.0089142986	-0.013094894	-0.00022102848	-4.0697971e-05	-0.00016068754	-0.00024335751	0.0089136683	-0.013095795	-0.00022139902	-4.0815895e-05	-0.00016039684	-0.00024404979	0.008914124	-0.013094906	-0.00022105016	-4.0248946e-05	-0.00016081153	-0.00024326476	0.0089141067	-0.013094917	-0.00022104396	-4.0237446e-05	-0.00016080879	-0.00024322153
4234.5	0.0089405574	-0.013095529	-0.00022177855	-4.0259596e-05	-0.00016083882	-0.0002432829	0.0089407096	-0.013095541	-0.00022174103	-4.0704356e-05	-0.00016069993	-0.00024337376	0.0089400812	-0.01309644	-0.00022211353	-4.0819354e-05	-0.00016041045	-0.0002440651	0.0089405376	-0.013095553	-0.00022176311	-4.0254763e-05	-0.00016082419	-0.00024328115	0.0089405202	-0.013095564	-0.00022175698	-4.0243408e-05	-0.00016082154	-0.00024323802
4239	0.0089669669	-0.013096175	-0.00022249268	-4.0265445e-05	-0.00016085134	-0.00024329904	0.0089671168	-0.013096187	-0.00022245487	-4.0710734e-05	-0.00016071227	-0.00024338995	0.0089664903	-0.013097084	-0.00022282931	-4.0822816e-05	-0.00016042402	-0.00024408035	0.0089669473	-0.013096199	-0.00022247734	-4.0260579e-05	-0.0001608368	-0.00024329749	0.0089669299	-0.013096211	-0.00022247128	-4.0249368e-05	-0.00016083425	-0.00024325446
4243.5	0.0089933726	-0.013096821	-0.00022320809	-4.0271292e-05	-0.00016086381	-0.00024331514	0.0089935202	-0.013096832	-0.00022316999	-4.0717108e-05	-0.00016072456	-0.0002434061	0.0089928957	-0.013097728	-0.00022354636	-4.0826281e-05	-0.00016043753	-0.00024409555	0.0089933532	-0.013096845	-0.00022319285	-4.0266393e-05	-0.00016084937	-0.00024331378	0.0089933358	-0.013096856	-0.00022318686	-4.0255327e-05	-0.0001608469	-0.00024327084
4248	0.0090197744	-0.013097466	-0.00022392478	-4.0277137e-05	-0.00016087623	-0.00024333118	0.0090199198	-0.013097477	-0.00022388638	-4.0723475e-05	-0.00016073681	-0.00024342219	0.0090192972	-0.013098371	-0.00022426467	-4.082975e-05	-0.000160451	-0.0002441107	0.0090197553	-0.01309749	-0.00022390964	-4.0272206e-05	-0.00016086189	-0.00024333001	0.0090197378	-0.013097501	-0.00022390372	-4.0261283e-05	-0.00016085951	-0.00024328717
4252.5	0.0090461724	-0.01309811	-0.00022464275	-4.028298e-05	-0.00016088861	-0.00024334717	0.0090463155	-0.013098121	-0.00022460406	-4.0729837e-05	-0.00016074901	-0.00024343823	0.0090456948	-0.013099013	-0.00022498425	-4.0833223e-05	-0.00016046442	-0.00024412579	0.0090461536	-0.013098134	-0.00022462771	-4.0278018e-05	-0.00016087437	-0.00024334619	0.009046136	-0.013098145	-0.00022462186	-4.0267238e-05	-0.00016087207	-0.00024330345
4257	0.0090725666	-0.013098754	-0.00022536199	-4.0288822e-05	-0.00016090093	-0.00024336311	0.0090727075	-0.013098764	-0.00022532301	-4.0736193e-05	-0.00016076116	-0.00024345421	0.0090720887	-0.013099654	-0.0002257051	-4.0836699e-05	-0.00016047779	-0.00024414083	0.0090725481	-0.013098777	-0.00022534706	-4.0283829e-05	-0.00016088679	-0.00024336232	0.0090725304	-0.013098789	-0.00022534127	-4.027319e-05	-0.00016088459	-0.00024331969
4261.5	0.009098957	-0.013099396	-0.00022608251	-4.0294662e-05	-0.00016091321	-0.000243379	0.0090990956	-0.013099407	-0.00022604324	-4.0742544e-05	-0.00016077327	-0.00024347015	0.0090984788	-0.013100295	-0.00022642721	-4.0840179e-05	-0.00016049111	-0.00024415581	0.0090989387	-0.01309942	-0.00022606768	-4.0289639e-05	-0.00016089917	-0.0002433784	0.0090989211	-0.013099431	-0.00022606196	-4.0279141e-05	-0.00016089705	-0.00024333587
4266	0.0091253436	-0.013100038	-0.0002268043	-4.03005e-05	-0.00016092545	-0.00024339484	0.00912548	-0.013100048	-0.00022676474	-4.074889e-05	-0.00016078534	-0.00024348603	0.0091248651	-0.013100934	-0.00022715059	-4.0843663e-05	-0.00016050438	-0.00024417075	0.0091253256	-0.013100061	-0.00022678957	-4.0295448e-05	-0.0001609115	-0.00024339443	0.0091253079	-0.013100073	-0.00022678393	-4.0285091e-05	-0.00016090947	-0.000243352
4270.5	0.0091517265	-0.01310068	-0.00022752737	-4.0306337e-05	-0.00016093764	-0.00024341063	0.0091518606	-0.013100689	-0.00022748752	-4.0755229e-05	-0.00016079736	-0.00024350187	0.0091512476	-0.013101573	-0.00022787522	-4.084715e-05	-0.0001605176	-0.00024418563	0.0091517087	-0.013100702	-0.00022751273	-4.0301255e-05	-0.00016092379	-0.00024341041	0.0091516909	-0.013100715	-0.00022750716	-4.0291038e-05	-0.00016092185	-0.00024336808
4275	0.0091781055	-0.01310132	-0.0002282517	-4.0312172e-05	-0.00016094978	-0.00024342636	0.0091782374	-0.01310133	-0.00022821156	-4.0761564e-05	-0.00016080933	-0.00024351765	0.0091776263	-0.013102212	-0.00022860111	-4.0850641e-05	-0.00016053078	-0.00024420046	0.009178088	-0.013101343	-0.00022823717	-4.0307062e-05	-0.00016093603	-0.00024342633	0.0091780701	-0.013101355	-0.00022823166	-4.0296984e-05	-0.00016093417	-0.00024338411
4279.5	0.0092044807	-0.01310196	-0.0002289773	-4.0318005e-05	-0.00016096188	-0.00024344205	0.0092046105	-0.013101969	-0.00022893688	-4.0767893e-05	-0.00016082127	-0.00024353338	0.0092040012	-0.013102849	-0.00022932827	-4.0854136e-05	-0.00016054391	-0.00024421524	0.0092044635	-0.013101982	-0.00022896287	-4.0312868e-05	-0.00016094822	-0.0002434422	0.0092044456	-0.013101995	-0.00022895743	-4.0302928e-05	-0.00016094645	-0.00024340009
4284	0.0092308522	-0.013102599	-0.00022970417	-4.0323837e-05	-0.00016097393	-0.00024345769	0.0092309797	-0.013102608	-0.00022966346	-4.0774217e-05	-0.00016083315	-0.00024354906	0.0092303724	-0.013103486	-0.00023005667	-4.0857634e-05	-0.00016055699	-0.00024422996	0.0092308352	-0.013102621	-0.00022968984	-4.0318673e-05	-0.00016096037	-0.00024345803	0.0092308173	-0.013102634	-0.00022968447	-4.030887e-05	-0.00016095868	-0.00024341601
4288.5	0.0092572199	-0.013103238	-0.00023043231	-4.0329668e-05	-0.00016098593	-0.00024347328	0.0092573452	-0.013103246	-0.00023039131	-4.0780535e-05	-0.00016084499	-0.0002435647	0.0092567398	-0.013104122	-0.00023078634	-4.0861137e-05	-0.00016057002	-0.00024424464	0.0092572032	-0.013103259	-0.00023041808	-4.0324476e-05	-0.00016097247	-0.0002434738	0.0092571852	-0.013103272	-0.00023041278	-4.0314811e-05	-0.00016097087	-0.00024343189
4293	0.0092835839	-0.013103875	-0.00023116171	-4.0335497e-05	-0.00016099789	-0.00024348882	0.009283707	-0.013103883	-0.00023112043	-4.0786848e-05	-0.00016085679	-0.00024358028	0.0092831034	-0.013104758	-0.00023151726	-4.0864643e-05	-0.00016058301	-0.00024425926	0.0092835674	-0.013103897	-0.00023114758	-4.0330279e-05	-0.00016098452	-0.00024348952	0.0092835493	-0.01310391	-0.00023114235	-4.032075e-05	-0.00016098301	-0.00024344772
4297.5	0.009309944	-0.013104512	-0.00023189238	-4.0341324e-05	-0.0001610098	-0.00024350431	0.009310065	-0.01310452	-0.00023185081	-4.0793156e-05	-0.00016086854	-0.00024359581	0.0093094633	-0.013105392	-0.00023224942	-4.0868153e-05	-0.00016059595	-0.00024427383	0.0093099278	-0.013104533	-0.00023187834	-4.0336081e-05	-0.00016099653	-0.00024350519	0.0093099097	-0.013104546	-0.00023187318	-4.0326687e-05	-0.0001609951	-0.00024346351
4302	0.0093363004	-0.013105148	-0.0002326243	-4.0347151e-05	-0.00016102167	-0.00024351975	0.0093364192	-0.013105156	-0.00023258245	-4.0799459e-05	-0.00016088025	-0.00024361129	0.0093358194	-0.013106026	-0.00023298284	-4.0871667e-05	-0.00016060884	-0.00024428835	0.0093362845	-0.013105169	-0.00023261036	-4.0341882e-05	-0.0001610085	-0.00024352081	0.0093362663	-0.013105183	-0.00023260527	-4.0332623e-05	-0.00016100715	-0.00024347924
4306.5	0.0093626531	-0.013105784	-0.00023335749	-4.0352975e-05	-0.00016103349	-0.00024353514	0.0093627697	-0.013105791	-0.00023331535	-4.0805756e-05	-0.00016089192	-0.00024362672	0.0093621717	-0.013106659	-0.00023371751	-4.0875184e-05	-0.00016062169	-0.00024430282	0.0093626374	-0.013105804	-0.00023334365	-4.0347682e-05	-0.00016102041	-0.00024353638	0.0093626192	-0.013105818	-0.00023333863	-4.0338557e-05	-0.00016101915	-0.00024349492
4311	0.009389002	-0.013106418	-0.00023409193	-4.0358798e-05	-0.00016104527	-0.00024355049	0.0093891164	-0.013106425	-0.00023404952	-4.0812049e-05	-0.00016090354	-0.0002436421	0.0093885203	-0.013107292	-0.00023445343	-4.0878706e-05	-0.00016063449	-0.00024431724	0.0093889866	-0.013106439	-0.00023407819	-4.0353481e-05	-0.00016103229	-0.00024355191	0.0093889683	-0.013106452	-0.00023407324	-4.034449e-05	-0.00016103111	-0.00024351055
4315.5	0.0094153471	-0.013107052	-0.00023482763	-4.036462e-05	-0.00016105701	-0.00024356578	0.0094154594	-0.013107059	-0.00023478493	-4.0818336e-05	-0.00016091512	-0.00024365743	0.0094148652	-0.013107924	-0.00023519059	-4.0882231e-05	-0.00016064724	-0.00024433161	0.009415332	-0.013107073	-0.00023481399	-4.0359279e-05	-0.00016104412	-0.00024356738	0.0094153137	-0.013107086	-0.00023480911	-4.0350421e-05	-0.00016104302	-0.00024352614
4320	0.0094416886	-0.013107686	-0.00023556459	-4.0370441e-05	-0.0001610687	-0.00024358103	0.0094417986	-0.013107692	-0.00023552161	-4.0824618e-05	-0.00016092665	-0.00024367272	0.0094412063	-0.013108555	-0.000235929	-4.0885761e-05	-0.00016065995	-0.00024434593	0.0094416736	-0.013107706	-0.00023555104	-4.0365077e-05	-0.0001610559	-0.0002435828	0.0094416553	-0.01310772	-0.00023554623	-4.0356351e-05	-0.00016105488	-0.00024354168
4324.5	0.0094680262	-0.013108318	-0.0002363028	-4.037626e-05	-0.00016108034	-0.00024359622	0.0094681342	-0.013108324	-0.00023625954	-4.0830895e-05	-0.00016093814	-0.00024368795	0.0094675437	-0.013109185	-0.00023666865	-4.0889294e-05	-0.00016067261	-0.0002443602	0.0094680116	-0.013108338	-0.00023628935	-4.0370874e-05	-0.00016106764	-0.00024359817	0.0094679932	-0.013108352	-0.00023628461	-4.0362279e-05	-0.0001610667	-0.00024355716
4329	0.0094943602	-0.01310895	-0.00023704226	-4.0382078e-05	-0.00016109194	-0.00024361137	0.009494466	-0.013108956	-0.00023699872	-4.0837168e-05	-0.00016094959	-0.00024370314	0.0094938773	-0.013109815	-0.00023740955	-4.0892832e-05	-0.00016068522	-0.00024437442	0.0094943458	-0.013108969	-0.00023702891	-4.037667e-05	-0.00016107933	-0.00024361349	0.0094943273	-0.013108984	-0.00023702424	-4.0368205e-05	-0.00016107848	-0.0002435726
4333.5	0.0095206904	-0.013109581	-0.00023778297	-4.0387894e-05	-0.0001611035	-0.00024362648	0.0095207941	-0.013109586	-0.00023773916	-4.0843435e-05	-0.000160961	-0.00024371827	0.0095202072	-0.013110443	-0.00023815168	-4.0896373e-05	-0.00016069779	-0.00024438859	0.0095206762	-0.0131096	-0.00023776972	-4.0382465e-05	-0.00016109098	-0.00024362877	0.0095206578	-0.013109615	-0.00023776512	-4.037413e-05	-0.00016109021	-0.00024358799
4338	0.0095470169	-0.013110212	-0.00023852493	-4.0393709e-05	-0.00016111501	-0.00024364153	0.0095471184	-0.013110217	-0.00023848084	-4.0849698e-05	-0.00016097236	-0.00024373336	0.0095465334	-0.013111072	-0.00023889505	-4.0899918e-05	-0.00016071031	-0.00024440271	0.009547003	-0.013110231	-0.00023851178	-4.0388259e-05	-0.00016110259	-0.00024364399	0.0095469845	-0.013110245	-0.00023850724	-4.0380054e-05	-0.00016110189	-0.00024360334
4342.5	0.0095733397	-0.013110841	-0.00023926815	-4.0399523e-05	-0.00016112648	-0.00024365653	0.0095734391	-0.013110846	-0.00023922378	-4.0855955e-05	-0.00016098368	-0.0002437484	0.0095728559	-0.013111699	-0.00023963966	-4.0903468e-05	-0.00016072279	-0.00024441678	0.009573326	-0.01311086	-0.00023925509	-4.0394053e-05	-0.00016111415	-0.00024365917	0.0095733075	-0.013110875	-0.00023925062	-4.0385976e-05	-0.00016111354	-0.00024361863
4347	0.0095996587	-0.01311147	-0.0002400126	-4.0405336e-05	-0.0001611379	-0.00024367149	0.009599756	-0.013111475	-0.00023996796	-4.0862208e-05	-0.00016099496	-0.00024376339	0.0095991747	-0.013112326	-0.00024038551	-4.0907021e-05	-0.00016073522	-0.0002444308	0.0095996453	-0.013111489	-0.00023999964	-4.0399846e-05	-0.00016112567	-0.0002436743	0.0095996267	-0.013111504	-0.00023999524	-4.0391897e-05	-0.00016112513	-0.00024363388
4351.5	0.0096259741	-0.013112099	-0.0002407583	-4.0411148e-05	-0.00016114929	-0.0002436864	0.0096260693	-0.013112103	-0.00024071338	-4.0868456e-05	-0.0001610062	-0.00024377834	0.0096254898	-0.013112952	-0.00024113259	-4.0910579e-05	-0.00016074761	-0.00024444477	0.0096259609	-0.013112117	-0.00024074544	-4.0405638e-05	-0.00016113714	-0.00024368938	0.0096259423	-0.013112132	-0.00024074111	-4.0397817e-05	-0.00016113669	-0.00024364908
4356	0.0096522857	-0.013112726	-0.00024150525	-4.0416958e-05	-0.00016116063	-0.00024370127	0.0096523788	-0.01311273	-0.00024146005	-4.08747e-05	-0.00016101739	-0.00024379323	0.0096518012	-0.013113577	-0.0002418809	-4.091414e-05	-0.00016075995	-0.00024445869	0.0096522729	-0.013112744	-0.00024149248	-4.041143e-05	-0.00016114857	-0.00024370441	0.0096522542	-0.013112759	-0.00024148822	-4.0403735e-05	-0.00016114819	-0.00024366424
4360.5	0.0096785937	-0.013113353	-0.00024225343	-4.0422767e-05	-0.00016117192	-0.00024371609	0.0096786847	-0.013113357	-0.00024220797	-4.0880938e-05	-0.00016102854	-0.00024380808	0.0096781088	-0.013114202	-0.00024263045	-4.0917706e-05	-0.00016077225	-0.00024447256	0.0096785811	-0.013113371	-0.00024224077	-4.0417221e-05	-0.00016115996	-0.00024371939	0.0096785623	-0.013113386	-0.00024223657	-4.0409652e-05	-0.00016115966	-0.00024367934
4365	0.0097048979	-0.013113979	-0.00024300286	-4.0428575e-05	-0.00016118317	-0.00024373086	0.0097049869	-0.013113982	-0.00024295712	-4.0887172e-05	-0.00016103965	-0.00024382288	0.0097044128	-0.013114826	-0.00024338122	-4.0921276e-05	-0.0001607845	-0.00024448639	0.0097048856	-0.013113997	-0.00024299029	-4.0423011e-05	-0.00016117131	-0.00024373433	0.0097048668	-0.013114012	-0.00024298616	-4.0415567e-05	-0.00016117108	-0.0002436944
4369.5	0.0097311985	-0.013114605	-0.00024375353	-4.0434382e-05	-0.00016119438	-0.00024374558	0.0097312854	-0.013114608	-0.00024370751	-4.0893402e-05	-0.00016105072	-0.00024383763	0.0097307131	-0.013115449	-0.00024413323	-4.092485e-05	-0.00016079671	-0.00024450017	0.0097311864	-0.013114622	-0.00024374105	-4.0428801e-05	-0.00016118261	-0.00024374922	0.0097311676	-0.013114638	-0.00024373699	-4.0421482e-05	-0.00016118246	-0.00024370941
4374	0.0097574954	-0.013115229	-0.00024450543	-4.0440188e-05	-0.00016120555	-0.00024376026	0.0097575802	-0.013115232	-0.00024445914	-4.0899626e-05	-0.00016106175	-0.00024385234	0.0097570097	-0.013116072	-0.00024488646	-4.0928428e-05	-0.00016080888	-0.0002445139	0.0097574835	-0.013115247	-0.00024449305	-4.043459e-05	-0.00016119386	-0.00024376406	0.0097574647	-0.013115262	-0.00024448906	-4.0427395e-05	-0.00016119379	-0.00024372438
4378.5	0.0097837886	-0.013115854	-0.00024525857	-4.0445993e-05	-0.00016121667	-0.00024377489	0.0097838713	-0.013115856	-0.00024521201	-4.0905847e-05	-0.00016107273	-0.000243867	0.0097833026	-0.013116694	-0.00024564091	-4.0932011e-05	-0.000160821	-0.00024452758	0.0097837769	-0.01311587	-0.00024524628	-4.0440379e-05	-0.00016120508	-0.00024377885	0.0097837581	-0.013115886	-0.00024524236	-4.0433306e-05	-0.00016120508	-0.0002437393
4383	0.0098100781	-0.013116477	-0.00024601294	-4.0451797e-05	-0.00016122776	-0.00024378947	0.0098101588	-0.013116479	-0.00024596611	-4.0912063e-05	-0.00016108368	-0.00024388161	0.0098095919	-0.013117315	-0.00024639659	-4.0935598e-05	-0.00016083307	-0.00024454121	0.0098100667	-0.013116494	-0.00024600075	-4.0446167e-05	-0.00016121625	-0.0002437936	0.0098100478	-0.01311651	-0.0002459969	-4.0439217e-05	-0.00016121633	-0.00024375417
4387.5	0.0098363639	-0.0131171	-0.00024676854	-4.04576e-05	-0.0001612388	-0.00024380401	0.0098364425	-0.013117101	-0.00024672145	-4.0918274e-05	-0.00016109458	-0.00024389617	0.0098358775	-0.013117935	-0.00024715349	-4.0939189e-05	-0.00016084511	-0.0002445548	0.0098363528	-0.013117116	-0.00024675645	-4.0451955e-05	-0.00016122738	-0.00024380829	0.0098363338	-0.013117132	-0.00024675266	-4.0445126e-05	-0.00016122754	-0.00024376899
4392	0.0098626461	-0.013117722	-0.00024752538	-4.0463401e-05	-0.00016124979	-0.0002438185	0.0098627227	-0.013117723	-0.00024747801	-4.0924481e-05	-0.00016110545	-0.00024391069	0.0098621594	-0.013118555	-0.00024791162	-4.0942784e-05	-0.0001608571	-0.00024456834	0.0098626352	-0.013117738	-0.00024751338	-4.0457742e-05	-0.00016123847	-0.00024382295	0.0098626162	-0.013117754	-0.00024750966	-4.0451035e-05	-0.0001612387	-0.00024378377
4396.5	0.0098889246	-0.013118343	-0.00024828344	-4.0469202e-05	-0.00016126075	-0.00024383295	0.0098889992	-0.013118344	-0.00024823581	-4.0930683e-05	-0.00016111627	-0.00024392516	0.0098884376	-0.013119174	-0.00024867096	-4.0946384e-05	-0.00016086904	-0.00024458183	0.009888914	-0.013118359	-0.00024827154	-4.0463529e-05	-0.00016124951	-0.00024383755	0.009888895	-0.013118376	-0.00024826789	-4.0456942e-05	-0.00016124982	-0.00024379851
4401	0.0099151995	-0.013118964	-0.00024904273	-4.0475002e-05	-0.00016127166	-0.00024384735	0.009915272	-0.013118965	-0.00024899484	-4.0936882e-05	-0.00016112705	-0.00024393959	0.0099147122	-0.013119793	-0.00024943152	-4.0949988e-05	-0.00016088094	-0.00024459527	0.0099151891	-0.013118979	-0.00024903093	-4.0469315e-05	-0.00016126052	-0.00024385211	0.00991517	-0.013118996	-0.00024902734	-4.0462848e-05	-0.0001612609	-0.0002438132
4405.5	0.0099414707	-0.013119584	-0.00024980325	-4.0480801e-05	-0.00016128254	-0.0002438617	0.0099415411	-0.013119584	-0.00024975509	-4.0943075e-05	-0.00016113779	-0.00024395397	0.0099409832	-0.01312041	-0.0002501933	-4.0953596e-05	-0.0001608928	-0.00024460867	0.0099414605	-0.013119599	-0.00024979154	-4.0475101e-05	-0.00016127148	-0.00024386662	0.0099414414	-0.013119616	-0.00024978803	-4.0468752e-05	-0.00016127193	-0.00024382784
4410	0.0099677382	-0.013120203	-0.000250565	-4.04866e-05	-0.00016129337	-0.00024387601	0.0099678067	-0.013120203	-0.00025051657	-4.0949265e-05	-0.00016114849	-0.0002439683	0.0099672505	-0.013121028	-0.00025095629	-4.0957209e-05	-0.00016090462	-0.00024462202	0.0099677283	-0.013120218	-0.00025055338	-4.0480887e-05	-0.0001612824	-0.00024388108	0.0099677092	-0.013120235	-0.00025054993	-4.0474656e-05	-0.00016128292	-0.00024384243
4414.5	0.0099940021	-0.013120822	-0.00025132796	-4.0492397e-05	-0.00016130416	-0.00024389028	0.0099940686	-0.013120822	-0.00025127927	-4.0955451e-05	-0.00016115915	-0.00024398259	0.0099935142	-0.013121644	-0.00025172049	-4.0960826e-05	-0.00016091639	-0.00024463532	0.0099939925	-0.013120836	-0.00025131644	-4.0486672e-05	-0.00016129328	-0.0002438955	0.0099939733	-0.013120854	-0.00025131306	-4.0480559e-05	-0.00016129388	-0.00024385698
4419	0.010020262	-0.013121439	-0.00025209215	-4.0498193e-05	-0.00016131491	-0.0002439045	0.010020327	-0.013121439	-0.00025204319	-4.0961632e-05	-0.00016116977	-0.00024399683	0.010019774	-0.01312226	-0.00025248591	-4.0964447e-05	-0.00016092812	-0.00024464858	0.010020253	-0.013121454	-0.00025208072	-4.0492457e-05	-0.00016130411	-0.00024390988	0.010020234	-0.013121471	-0.00025207741	-4.0486461e-05	-0.00016130478	-0.00024387149
4423.5	0.010046519	-0.013122057	-0.00025285756	-4.0503989e-05	-0.00016132561	-0.00024391867	0.010046581	-0.013122056	-0.00025280834	-4.0967809e-05	-0.00016118035	-0.00024401103	0.010046031	-0.013122875	-0.00025325254	-4.0968073e-05	-0.00016093981	-0.00024466179	0.01004651	-0.013122071	-0.00025284622	-4.0498241e-05	-0.00016131491	-0.0002439242	0.010046491	-0.013122089	-0.00025284298	-4.0492361e-05	-0.00016131565	-0.00024388595
4428	0.010072772	-0.013122673	-0.00025362419	-4.0509784e-05	-0.00016133628	-0.0002439328	0.010072832	-0.013122672	-0.0002535747	-4.0973982e-05	-0.00016119089	-0.00024402518	0.010072283	-0.013123489	-0.00025402038	-4.0971704e-05	-0.00016095145	-0.00024467496	0.010072763	-0.013122688	-0.00025361294	-4.0504025e-05	-0.00016132566	-0.00024393848	0.010072744	-0.013122705	-0.00025360977	-4.0498261e-05	-0.00016132648	-0.00024390037
4432.5	0.010099021	-0.013123289	-0.00025439203	-4.0515578e-05	-0.00016134691	-0.00024394689	0.01009908	-0.013123288	-0.00025434229	-4.0980151e-05	-0.00016120139	-0.00024403929	0.010098532	-0.013124103	-0.00025478942	-4.0975339e-05	-0.00016096306	-0.00024468807	0.010099013	-0.013123303	-0.00025438088	-4.0509809e-05	-0.00016133638	-0.00024395272	0.010098993	-0.013123321	-0.00025437777	-4.050416e-05	-0.00016133726	-0.00024391474
4437	0.010125267	-0.013123904	-0.00025516109	-4.0521372e-05	-0.00016135749	-0.00024396093	0.010125324	-0.013123903	-0.00025511109	-4.0986316e-05	-0.00016121185	-0.00024405335	0.010124778	-0.013124716	-0.00025555967	-4.0978978e-05	-0.00016097462	-0.00024470115	0.010125259	-0.013123918	-0.00025515003	-4.0515593e-05	-0.00016134705	-0.00024396691	0.010125239	-0.013123936	-0.00025514699	-4.0510058e-05	-0.000161348	-0.00024392906
4441.5	0.010151509	-0.013124519	-0.00025593136	-4.0527164e-05	-0.00016136804	-0.00024397492	0.010151564	-0.013124517	-0.0002558811	-4.0992477e-05	-0.00016122228	-0.00024406737	0.01015102	-0.013125328	-0.00025633112	-4.0982622e-05	-0.00016098614	-0.00024471418	0.010151501	-0.013124532	-0.00025592039	-4.0521376e-05	-0.00016135768	-0.00024398105	0.010151482	-0.01312455	-0.00025591742	-4.0515955e-05	-0.00016135871	-0.00024394334
4446	0.010177748	-0.013125133	-0.00025670285	-4.0532956e-05	-0.00016137854	-0.00024398888	0.0101778	-0.013125131	-0.00025665233	-4.0998634e-05	-0.00016123266	-0.00024408134	0.010177258	-0.01312594	-0.00025710378	-4.0986271e-05	-0.00016099761	-0.00024472716	0.01017774	-0.013125146	-0.00025669197	-4.052716e-05	-0.00016136827	-0.00024399515	0.01017772	-0.013125164	-0.00025668907	-4.0521851e-05	-0.00016136937	-0.00024395758
4450.5	0.010203983	-0.013125746	-0.00025747555	-4.0538748e-05	-0.00016138901	-0.00024400278	0.010204033	-0.013125744	-0.00025742476	-4.1004787e-05	-0.000161243	-0.00024409526	0.010203493	-0.013126551	-0.00025787764	-4.0989924e-05	-0.00016100905	-0.0002447401	0.010203975	-0.013125759	-0.00025746476	-4.0532943e-05	-0.00016137882	-0.00024400921	0.010203956	-0.013125777	-0.00025746192	-4.0527746e-05	-0.00016137999	-0.00024397177
4455	0.010230214	-0.013126359	-0.00025824945	-4.0544539e-05	-0.00016139943	-0.00024401665	0.010230263	-0.013126356	-0.00025819841	-4.1010936e-05	-0.00016125331	-0.00024410915	0.010229724	-0.013127161	-0.00025865269	-4.0993581e-05	-0.00016102044	-0.00024475299	0.010230206	-0.013126371	-0.00025823876	-4.0538726e-05	-0.00016138933	-0.00024402322	0.010230187	-0.01312639	-0.00025823599	-4.0533641e-05	-0.00016139057	-0.00024398592
4459.5	0.010256442	-0.01312697	-0.00025902456	-4.0550329e-05	-0.00016140982	-0.00024403047	0.010256488	-0.013126968	-0.00025897327	-4.1017082e-05	-0.00016126357	-0.00024412298	0.010255951	-0.013127771	-0.00025942895	-4.0997244e-05	-0.00016103179	-0.00024476583	0.010256434	-0.013126983	-0.00025901396	-4.0544508e-05	-0.0001613998	-0.00024403718	0.010256415	-0.013127002	-0.00025901126	-4.0539534e-05	-0.0001614011	-0.00024400003
4464	0.010282666	-0.013127582	-0.00025980088	-4.0556119e-05	-0.00016142016	-0.00024404425	0.01028271	-0.013127579	-0.00025974933	-4.1023224e-05	-0.0001612738	-0.00024413678	0.010282175	-0.01312838	-0.0002602064	-4.1000911e-05	-0.00016104311	-0.00024477864	0.010282659	-0.013127594	-0.00025979037	-4.0550291e-05	-0.00016141024	-0.0002440511	0.010282639	-0.013127613	-0.00025978773	-4.0545427e-05	-0.0001614116	-0.00024401409
4468.5	0.010308886	-0.013128192	-0.00026057841	-4.0561908e-05	-0.00016143047	-0.00024405798	0.010308929	-0.013128189	-0.0002605266	-4.1029362e-05	-0.00016128399	-0.00024415053	0.010308396	-0.013128988	-0.00026098505	-4.1004582e-05	-0.00016105438	-0.00024479139	0.010308879	-0.013128204	-0.00026056798	-4.0556074e-05	-0.00016142063	-0.00024406498	0.01030886	-0.013128223	-0.00026056542	-4.0551319e-05	-0.00016142206	-0.0002440281
4473	0.010335103	-0.013128802	-0.00026135713	-4.0567696e-05	-0.00016144073	-0.00024407167	0.010335144	-0.013128798	-0.00026130507	-4.1035496e-05	-0.00016129414	-0.00024416423	0.010334612	-0.013129596	-0.00026176489	-4.1008259e-05	-0.0001610656	-0.00024480411	0.010335097	-0.013128814	-0.0002613468	-4.0561856e-05	-0.00016143098	-0.00024407881	0.010335077	-0.013128833	-0.0002613443	-4.0557211e-05	-0.00016143248	-0.00024404208
4477.5	0.010361316	-0.013129411	-0.00026213706	-4.0573484e-05	-0.00016145096	-0.00024408532	0.010361355	-0.013129407	-0.00026208474	-4.1041626e-05	-0.00016130425	-0.0002441779	0.010360825	-0.013130203	-0.00026254592	-4.101194e-05	-0.00016107679	-0.00024481678	0.01036131	-0.013129423	-0.00026212682	-4.0567639e-05	-0.00016144129	-0.0002440926	0.010361291	-0.013129442	-0.00026212438	-4.0563102e-05	-0.00016144286	-0.00024405601
4482	0.010387526	-0.01313002	-0.00026291819	-4.0579272e-05	-0.00016146115	-0.00024409892	0.010387563	-0.013130016	-0.00026286562	-4.1047754e-05	-0.00016131433	-0.00024419152	0.010387035	-0.01313081	-0.00026332814	-4.1015625e-05	-0.00016108794	-0.0002448294	0.01038752	-0.013130031	-0.00026290804	-4.0573421e-05	-0.00016145156	-0.00024410634	0.010387501	-0.013130051	-0.00026290567	-4.0568992e-05	-0.00016145319	-0.00024406989
4486.5	0.010413732	-0.013130628	-0.00026370051	-4.0585059e-05	-0.0001614713	-0.00024411248	0.010413768	-0.013130623	-0.00026364769	-4.1053877e-05	-0.00016132437	-0.00024420509	0.010413241	-0.013131415	-0.00026411156	-4.1019316e-05	-0.00016109905	-0.00024484198	0.010413726	-0.013130639	-0.00026369045	-4.0579204e-05	-0.00016146179	-0.00024412004	0.010413707	-0.013130659	-0.00026368815	-4.0574881e-05	-0.00016146349	-0.00024408374
4491	0.010439935	-0.013131235	-0.00026448403	-4.0590846e-05	-0.00016148141	-0.000244126	0.010439968	-0.01313123	-0.00026443096	-4.1059997e-05	-0.00016133436	-0.00024421862	0.010439443	-0.013132021	-0.00026489615	-4.1023011e-05	-0.00016111011	-0.00024485452	0.010439929	-0.013131246	-0.00026447406	-4.0584986e-05	-0.00016147199	-0.0002441337	0.01043991	-0.013131266	-0.00026447183	-4.058077e-05	-0.00016147375	-0.00024409754
4495.5	0.010466134	-0.013131842	-0.00026526875	-4.0596632e-05	-0.00016149148	-0.00024413948	0.010466165	-0.013131837	-0.00026521543	-4.1066113e-05	-0.00016134433	-0.00024423211	0.010465642	-0.013132625	-0.00026568194	-4.1026712e-05	-0.00016112114	-0.00024486701	0.010466129	-0.013131853	-0.00026525887	-4.0590769e-05	-0.00016148214	-0.00024414731	0.010466109	-0.013131872	-0.0002652567	-4.0586658e-05	-0.00016148397	-0.00024411129
4500	0.01049233	-0.013132448	-0.00026605466	-4.0602419e-05	-0.00016150151	-0.00024415291	0.010492359	-0.013132443	-0.00026600109	-4.1072226e-05	-0.00016135425	-0.00024424556	0.010491837	-0.013133229	-0.00026646891	-4.1030417e-05	-0.00016113213	-0.00024487946	0.010492324	-0.013132458	-0.00026604487	-4.0596552e-05	-0.00016149225	-0.00024416088	0.010492305	-0.013132478	-0.00026604276	-4.0592546e-05	-0.00016149415	-0.00024412501


==> graphics/data/time_delay_freq_g1_err.dat <==
0.0001	1.1986764e-11	1.8135494e-09	1.5941286e-12	2.2229686e-12
0.00010472494	1.2273135e-11	1.8135683e-09	2.20196e-12	3.0182204e-12
0.00010967313	1.2379515e-11	1.8135613e-09	5.0176001e-12	4.4076065e-12
0.00011485512	1.1988487e-11	1.8131859e-09	7.020882e-12	6.2735318e-12
0.00012028196	1.2199041e-11	1.813473e-09	4.7331881e-12	3.8308858e-12
0.00012596521	1.2059354e-11	1.8134025e-09	4.716594e-12	3.7029516e-12
0.000131917	1.2099609e-11	1.8137648e-09	3.4738614e-12	1.9472754e-12
0.00013815	1.8162473e-11	1.8126908e-09	2.0281169e-11	1.9385741e-11
0.0001446775	1.2002933e-11	1.8137471e-09	2.8542785e-12	1.9850994e-12
0.00015151343	1.2162178e-11	1.8132712e-09	8.3841514e-12	7.4917388e-12
0.00015867235	1.211939e-11	1.813355e-09	1.3030778e-12	2.7827424e-12
0.00016616953	1.2197315e-11	1.8138053e-09	3.6961375e-12	4.3910418e-12
0.00017402094	1.2297093e-11	1.8137922e-09	9.0200467e-12	9.8554634e-12
0.00018224332	1.2193418e-11	1.813893e-09	4.1028281e-12	4.6109853e-12
0.00019085421	1.2342121e-11	1.8140815e-09	3.0794467e-12	3.0151785e-12
0.00019987196	1.2123687e-11	1.8138842e-09	2.8179533e-12	1.9263421e-12
0.0002093158	1.2171713e-11	1.8140374e-09	5.1871244e-12	5.7685727e-12
0.00021920585	1.2965133e-11	1.8129746e-09	1.4572549e-11	1.376773e-11
0.00022956319	1.1927297e-11	1.8136601e-09	2.1584209e-12	2.1326858e-12
0.00024040992	1.2238233e-11	1.8139517e-09	5.3756696e-12	5.991535e-12
0.00025176915	1.2189156e-11	1.8131882e-09	9.5584913e-12	8.7150008e-12
0.00026366509	1.2105235e-11	1.8133997e-09	8.1867457e-12	7.0766012e-12
0.00027612311	1.4672427e-11	1.8139879e-09	1.1975839e-11	1.2986254e-11
0.00028916977	1.2138369e-11	1.8133946e-09	7.5260462e-12	6.5933727e-12
0.00030283287	1.2376453e-11	1.8127626e-09	1.0788666e-11	1.0236526e-11
0.00031714154	1.2291432e-11	1.813741e-09	2.6204507e-12	3.473471e-12
0.00033212629	1.24451e-11	1.8132954e-09	4.3286861e-12	5.8638374e-12
0.00034781907	1.1966587e-11	1.8129958e-09	9.7572166e-12	8.9531444e-12
0.00036425331	1.1869969e-11	1.813498e-09	2.6157513e-12	1.3436808e-12
0.00038146407	1.1936405e-11	1.813439e-09	2.1952143e-12	1.0953245e-12
0.00039948802	1.3074959e-11	1.8142711e-09	9.9531234e-12	1.0792387e-11
0.00041836359	1.2078501e-11	1.8136272e-09	2.4557283e-12	2.716389e-12
0.00043813103	1.1908039e-11	1.812815e-09	9.8831726e-12	9.2082155e-12
0.00045883246	1.2040314e-11	1.8132603e-09	9.8323355e-12	8.8189169e-12
0.00048051203	1.3558088e-11	1.814106e-09	1.1065676e-11	1.1897311e-11
0.00050321594	1.2090294e-11	1.8132697e-09	6.0359724e-12	5.3268071e-12
0.00052699259	1.1987699e-11	1.8136525e-09	4.2339445e-12	4.9348415e-12
0.00055189268	1.6502639e-11	1.8129032e-09	1.8593079e-11	1.773535e-11
0.00057796929	1.2406249e-11	1.8130246e-09	7.9056464e-12	7.4938171e-12
0.000605278	1.2331983e-11	1.81399e-09	3.3975772e-12	3.8386924e-12
0.00063387703	1.2039211e-11	1.8135702e-09	1.4406109e-12	1.7793933e-12
0.00066382734	1.2079722e-11	1.8132892e-09	1.0629377e-11	9.4574196e-12
0.0006951928	2.9591787e-11	1.8123703e-09	3.1591397e-11	3.0799736e-11
0.00072804025	1.2022168e-11	1.8132922e-09	8.9073102e-12	7.7409493e-12
0.00076243972	1.1921467e-11	1.8132333e-09	5.8969571e-12	4.9721155e-12
0.00079846455	1.2253747e-11	1.8131854e-09	2.3978797e-12	4.0873801e-12
0.00083619153	1.6587665e-11	1.814244e-09	1.4483096e-11	1.5289484e-11
0.00087570109	1.1953514e-11	1.8136244e-09	2.4369718e-12	1.149225e-12
0.00091707745	1.2033192e-11	1.8133825e-09	1.5548002e-12	1.6920184e-12
0.00096040882	1.2197053e-11	1.8132769e-09	3.3660513e-12	3.2268261e-12
0.0010057876	1.1896296e-11	1.8131322e-09	2.4382553e-12	2.3676929e-12
0.0010533104	1.5805917e-11	1.8143089e-09	1.3986121e-11	1.4643906e-11
0.0011030787	1.2596586e-11	1.8131929e-09	9.4009559e-12	8.8734162e-12
0.0011551986	1.2207093e-11	1.8135818e-09	3.9909366e-12	2.9806152e-12
0.001209781	2.0945998e-11	1.8146712e-09	1.909824e-11	1.9795687e-11
0.0012669425	1.1988519e-11	1.813281e-09	1.891517e-12	1.9410857e-12
0.0013268047	1.2093548e-11	1.8132359e-09	4.9948548e-12	4.3262019e-12
0.0013894955	1.1862213e-11	1.8138274e-09	7.6761633e-12	8.3601314e-12
0.0014551483	1.2056987e-11	1.8132103e-09	8.1478822e-12	7.2946035e-12
0.0015239032	1.2248703e-11	1.813558e-09	1.3631302e-12	2.2907802e-12
0.0015959068	1.1982879e-11	1.8135054e-09	1.6399082e-12	1.4017867e-12
0.0016713124	1.195543e-11	1.8135802e-09	2.6493697e-12	1.5278894e-12
0.001750281	1.2258451e-11	1.8132454e-09	1.2147599e-11	1.1245277e-11
0.0018329807	1.219741e-11	1.8138281e-09	2.7219254e-12	1.3238571e-12
0.001919588	1.2177411e-11	1.8129521e-09	8.8723987e-12	8.281934e-12
0.0020102874	1.2264228e-11	1.8135309e-09	8.2745783e-12	7.2388353e-12
0.0021052723	1.2290067e-11	1.8138138e-09	2.2528465e-12	2.6528208e-12
0.0022047452	1.2168974e-11	1.8132474e-09	1.2668671e-11	1.1704885e-11
0.0023089181	1.2241143e-11	1.8130388e-09	1.2578829e-11	1.180194e-11
0.0024180131	1.2023362e-11	1.8141957e-09	9.9835483e-12	1.0427226e-11
0.0025322628	1.2315529e-11	1.8137009e-09	4.2706224e-12	5.4248614e-12
0.0026519107	1.2592114e-11	1.8130077e-09	1.4573631e-11	1.3707897e-11
0.0027772119	1.2131881e-11	1.8129535e-09	1.2015244e-11	1.1233631e-11
0.0029084336	1.2301833e-11	1.8135398e-09	5.3511719e-12	4.7535936e-12
0.0030458553	1.1964887e-11	1.8133045e-09	8.1928948e-12	7.1558896e-12
0.0031897702	1.2292111e-11	1.8136108e-09	2.4977341e-12	3.8650069e-12
0.003340485	1.2508018e-11	1.8133973e-09	1.0339615e-11	9.5824839e-12
0.0034983209	1.2056228e-11	1.8133786e-09	5.9959894e-12	5.1575498e-12
0.0036636145	1.6333724e-11	1.8127819e-09	1.8258203e-11	1.7483194e-11
0.0038367182	1.1778602e-11	1.8135793e-09	4.3881152e-12	2.9829319e-12
0.0040180009	1.1975425e-11	1.8130079e-09	1.2732017e-11	1.1855256e-11
0.004207849	1.1820378e-11	1.8129923e-09	1.3563362e-11	1.2663058e-11
0.0044066674	1.2442244e-11	1.8131601e-09	7.1497733e-12	6.8465388e-12
0.0046148799	1.2419629e-11	1.8140145e-09	2.3494885e-12	2.6686198e-12
0.0048329302	1.2075464e-11	1.813535e-09	6.2939935e-12	5.4444936e-12
0.0050612834	1.1768772e-11	1.813539e-09	5.216998e-12	6.1200776e-12
0.005300426	1.1757596e-11	1.8135137e-09	2.169737e-12	3.075605e-12
0.005550868	1.2013332e-11	1.8136975e-09	8.2906178e-13	2.1123522e-12
0.0058131433	1.2244704e-11	1.813574e-09	1.0017838e-11	9.1251477e-12
0.0060878109	1.2182458e-11	1.8143449e-09	7.6090686e-12	8.2986993e-12
0.0063754564	1.1968159e-11	1.8141298e-09	5.2974201e-12	5.8542676e-12
0.0066766929	1.2177196e-11	1.8143743e-09	6.9171229e-12	7.4937891e-12
0.0069921628	1.2282061e-11	1.81374e-09	6.4934467e-12	5.7430926e-12
0.0073225383	1.2032331e-11	1.8136524e-09	1.1381509e-11	1.0267519e-11
0.007668524	1.2242562e-11	1.8141286e-09	3.4944185e-12	2.793914e-12
0.0080308572	1.2127677e-11	1.8143176e-09	2.7067515e-12	3.261444e-12
0.0084103105	1.3415127e-11	1.8136107e-09	1.5547554e-11	1.4648096e-11
0.0088076927	1.1870502e-11	1.8139847e-09	4.3727993e-12	3.5001442e-12
0.009223851	1.1994451e-11	1.8136626e-09	1.1829027e-11	1.0989556e-11
0.0096596726	1.2334401e-11	1.8141207e-09	1.1637063e-11	1.0696177e-11
0.010116086	1.2408186e-11	1.814187e-09	4.2112002e-12	4.2909315e-12
0.010594066	1.2261749e-11	1.8150902e-09	5.8861359e-12	6.3473955e-12
0.011094629	1.2223277e-11	1.8145901e-09	2.8242014e-12	2.4607206e-12
0.011618844	1.2126385e-11	1.8152692e-09	6.2569978e-12	6.5407147e-12
0.012167827	1.4015041e-11	1.8138339e-09	1.4519772e-11	1.4041627e-11
0.01274275	1.2247282e-11	1.8148588e-09	1.3884971e-12	2.5171387e-12
0.013344837	1.2283184e-11	1.8149053e-09	9.0599617e-12	8.0882704e-12
0.013975373	1.2184032e-11	1.8147351e-09	3.4595504e-12	3.6515909e-12
0.014635701	1.2584916e-11	1.8160492e-09	1.0362789e-11	1.1063886e-11
0.015327229	1.4485002e-11	1.8146357e-09	1.626869e-11	1.5525297e-11
0.016051432	2.1394022e-11	1.8167315e-09	1.9458477e-11	2.0196307e-11
0.016809853	1.1982537e-11	1.8160811e-09	2.920819e-12	1.5028899e-12
0.017604108	1.2076558e-11	1.8161906e-09	2.0548798e-12	1.5492636e-12
0.018435892	1.2006033e-11	1.8160769e-09	5.7635562e-12	5.0259518e-12
0.019306977	1.2117459e-11	1.8165479e-09	4.3986247e-12	5.7641303e-12
0.020219221	1.246435e-11	1.8164629e-09	1.0560691e-11	1.0016492e-11
0.021174567	1.2393245e-11	1.8170276e-09	9.0746372e-12	8.5026522e-12
0.022175053	1.270038e-11	1.8172842e-09	1.2783162e-11	1.2088543e-11
0.023222811	1.1897591e-11	1.818028e-09	1.9950011e-12	1.5192876e-12
0.024320075	1.208982e-11	1.818166e-09	6.5569909e-12	5.9111848e-12
0.025469184	1.2097151e-11	1.8192868e-09	4.9361529e-12	5.6846201e-12
0.026672588	1.4080306e-11	1.8202158e-09	1.1780574e-11	1.2616546e-11
0.027932853	1.370526e-11	1.8196541e-09	1.5762451e-11	1.4896795e-11
0.029252663	1.3268482e-11	1.8204993e-09	1.1318922e-11	1.0906533e-11
0.030634835	1.2301e-11	1.8215229e-09	3.2982508e-12	2.7028979e-12
0.032082312	1.2249479e-11	1.8227111e-09	3.3744506e-12	1.7988676e-12
0.033598183	1.214823e-11	1.8230871e-09	1.6538022e-12	1.7674889e-12
0.035185677	1.2410215e-11	1.8243617e-09	3.5316703e-12	4.5255517e-12
0.03684818	1.1947572e-11	1.8256328e-09	8.9850306e-12	9.4425171e-12
0.038589235	1.1815541e-11	1.8261446e-09	4.2531945e-12	3.0431843e-12
0.040412553	1.3013528e-11	1.8272458e-09	1.4446759e-11	1.3621694e-11
0.042322023	1.2353139e-11	1.8285963e-09	3.3623997e-12	3.6098078e-12
0.044321713	1.2275786e-11	1.8303003e-09	2.3611801e-12	3.8748594e-12
0.046415888	1.2621451e-11	1.8317879e-09	5.7509239e-12	5.5885933e-12
0.048609012	1.2204341e-11	1.8336194e-09	1.8355609e-12	1.9307945e-12
0.050905759	1.2153195e-11	1.8357118e-09	1.0988487e-12	2.1382756e-12
0.053311026	1.1944852e-11	1.8383261e-09	7.5134641e-12	7.591173e-12
0.055829941	2.2070185e-11	1.8391636e-09	2.3592e-11	2.3029388e-11
0.058467873	1.2304087e-11	1.8431123e-09	2.7971088e-12	1.3656608e-12
0.061230445	1.2473333e-11	1.8453141e-09	1.1256678e-11	1.0441288e-11
0.064123548	1.2281386e-11	1.8488816e-09	3.6724593e-12	4.5468587e-12
0.067153348	1.2829638e-11	1.8518546e-09	6.8519052e-12	6.6793685e-12
0.070326304	1.2343489e-11	1.8551739e-09	9.0562766e-12	8.4892371e-12
0.073649181	1.2162137e-11	1.8597105e-09	1.4695736e-12	1.5058819e-12
0.077129061	1.2357991e-11	1.8650221e-09	9.0904588e-12	9.4813216e-12
0.080773364	1.2254503e-11	1.8687691e-09	1.3400839e-12	2.4411529e-12
0.084589858	1.9042324e-11	1.8733853e-09	2.0786925e-11	2.0107944e-11
0.088586679	1.2372455e-11	1.8796927e-09	1.2764884e-11	1.1937845e-11
0.092772348	1.2624523e-11	1.8864817e-09	1.5903968e-12	2.4183124e-12
0.097155786	1.2528263e-11	1.8933446e-09	8.6719158e-12	7.736942e-12
0.10174634	1.2171004e-11	1.9011224e-09	3.4354468e-12	3.8129499e-12
0.1065538	1.2279506e-11	1.9092711e-09	2.0734551e-12	1.3337534e-12
0.1115884	1.2593737e-11	1.9184513e-09	2.5039695e-12	2.4247476e-12
0.11686089	1.2636849e-11	1.9282114e-09	1.9013093e-12	2.2081562e-12
0.12238249	1.2727131e-11	1.9394497e-09	7.680848e-12	8.460329e-12
0.12816499	1.2488753e-11	1.9505295e-09	8.6146987e-12	7.7332016e-12
0.13422072	1.2878582e-11	1.9633784e-09	8.014393e-12	7.4343321e-12
0.14056257	1.2632478e-11	1.9773466e-09	2.2278152e-12	3.8624594e-12
0.14720406	1.2508411e-11	1.9926049e-09	6.2950324e-12	5.384282e-12
0.15415937	1.2596212e-11	2.0100134e-09	7.4789099e-12	7.6984046e-12
0.16144331	1.3076438e-11	2.0271991e-09	8.0710901e-12	7.6425977e-12
0.16907141	1.3038294e-11	2.0469763e-09	6.2802434e-12	5.8496238e-12
0.17705994	1.3276836e-11	2.0687807e-09	8.2042857e-12	7.2070704e-12
0.18542591	1.335944e-11	2.0919973e-09	2.2451589e-12	3.7134905e-12
0.19418718	1.3415572e-11	2.1173675e-09	3.6568e-12	3.1808928e-12
0.20336241	1.3812276e-11	2.1447571e-09	1.0377751e-11	9.5523112e-12
0.21297116	1.3110716e-11	2.1743744e-09	4.7530277e-12	3.6260433e-12
0.22303393	1.3924361e-11	2.2069774e-09	4.4397673e-12	3.5321991e-12
0.23357215	1.3908223e-11	2.2420429e-09	2.7426832e-12	3.0898188e-12
0.24460829	1.4897399e-11	2.2787871e-09	1.5840412e-11	1.5243687e-11
0.25616589	1.4038575e-11	2.3206772e-09	3.3139076e-12	3.3907167e-12
0.26826958	1.7312215e-11	2.3651953e-09	1.5774251e-11	1.6383939e-11
0.28094516	1.4321869e-11	2.4122465e-09	1.4577522e-12	2.045622e-12
0.29421965	1.4155691e-11	2.4634679e-09	2.6410093e-12	2.9369251e-12
0.30812136	1.4274155e-11	2.518783e-09	1.8593132e-12	1.1669493e-12
0.32267991	1.5415141e-11	2.5786409e-09	1.1036141e-11	1.0183613e-11
0.33792635	1.4409839e-11	2.642188e-09	4.1131131e-12	5.6018219e-12
0.35389317	1.4742136e-11	2.7115509e-09	3.1373204e-12	4.295578e-12
0.37061441	1.5015268e-11	2.7857071e-09	4.9767244e-12	3.9759215e-12
0.38812573	1.5487938e-11	2.8655593e-09	2.1588939e-12	1.4919711e-12
0.40646444	1.5215212e-11	2.9507707e-09	3.9558382e-12	2.8301603e-12
0.42566965	1.5138284e-11	3.0420914e-09	4.7799708e-12	3.9510375e-12
0.44578229	1.6032856e-11	3.1404199e-09	7.4119445e-12	7.1199116e-12
0.46684524	1.5248124e-11	3.2451045e-09	8.0606809e-12	7.3634136e-12
0.4889034	1.537133e-11	3.358207e-09	3.1457889e-12	2.6660494e-12
0.5120038	1.5125463e-11	3.4777994e-09	8.2065135e-12	7.6287718e-12
0.53619568	1.6078975e-11	3.6067425e-09	9.6124261e-12	9.3088934e-12
0.56153061	1.5089161e-11	3.7445755e-09	2.6815427e-12	2.400569e-12
0.5880626	1.5305828e-11	3.8911651e-09	8.934788e-12	8.2320124e-12
0.61584821	1.458733e-11	4.0480365e-09	5.341446e-12	4.6411502e-12
0.64494668	1.372927e-11	4.215241e-09	3.9362671e-12	4.0827017e-12
0.67542003	1.3447248e-11	4.3945314e-09	3.5572758e-12	3.7803294e-12
0.70733323	1.2877518e-11	4.5853915e-09	4.0142572e-12	4.4401756e-12
0.74075431	1.1541903e-11	4.7883269e-09	4.3229919e-12	5.7026076e-12
0.77575451	1.0845967e-11	5.0057382e-09	3.5617826e-12	5.9763261e-12
0.81240846	9.2154208e-12	5.2373145e-09	1.9578069e-12	7.2878649e-12
0.85079428	8.1441754e-12	5.4840819e-09	3.5292335e-12	9.2171385e-12
0.89099381	6.0666585e-12	5.7464403e-09	1.8313707e-12	1.0297295e-11
0.93309274	4.4554952e-12	6.025898e-09	3.1998027e-12	1.3501644e-11
0.97718083	2.407329e-12	6.3229366e-09	2.370238e-12	1.5267822e-11
1.023352	3.0269989e-12	6.6384366e-09	1.2334474e-12	1.894387e-11
1.0717048	5.1002408e-12	6.9737324e-09	1.7020195e-12	2.2135709e-11
1.1223423	9.1151687e-12	7.328416e-09	2.7987592e-12	2.6705552e-11
1.1753723	1.3079251e-11	7.7047145e-09	2.3201293e-12	3.1343483e-11
1.2309079	1.8151148e-11	8.1013707e-09	1.6383345e-12	3.8270099e-11
1.2890676	2.306773e-11	8.5192439e-09	3.0076761e-12	4.4797826e-11
1.3499753	2.8603686e-11	8.9574533e-09	1.5269872e-12	5.3725434e-11
1.4137608	3.4493445e-11	9.4157593e-09	3.8190092e-12	6.3522447e-11
1.4805602	4.1500882e-11	9.8938307e-09	1.6658558e-12	7.5363752e-11
1.5505158	4.8951986e-11	1.0388908e-08	1.4766716e-12	8.9092377e-11
1.6237767	5.6388004e-11	1.0899024e-08	1.7288035e-12	1.0553828e-10
1.7004992	6.4994216e-11	1.1420793e-08	1.3618505e-12	1.2305095e-10
1.7808468	7.3583984e-11	1.1950216e-08	1.1899753e-12	1.4390095e-10
1.8649908	8.2389574e-11	1.248163e-08	4.0154462e-12	1.6859361e-10
1.9531105	9.1964185e-11	1.3009513e-08	1.7780893e-12	1.9399619e-10
2.0453938	1.0147734e-10	1.3525473e-08	1.5646796e-12	2.2404616e-10
2.1420375	1.1105774e-10	1.4020636e-08	1.0715118e-12	2.5542886e-10
2.2432475	1.2118343e-10	1.448477e-08	3.7550921e-12	2.9254877e-10
2.3492396	1.3044682e-10	1.4906571e-08	1.4793624e-12	3.2919029e-10
2.4602398	1.3947835e-10	1.5272834e-08	8.3295433e-13	3.6921378e-10
2.5764847	1.4893072e-10	1.5569807e-08	1.259031e-12	4.1092958e-10
2.6982221	1.5736109e-10	1.5783571e-08	1.3130519e-12	4.5246066e-10
2.8257115	1.6602232e-10	1.589991e-08	1.2284151e-12	4.9362225e-10
2.9592247	1.7416781e-10	1.5906399e-08	1.8129263e-12	5.324111e-10
3.0990463	1.8104427e-10	1.5793061e-08	1.6595662e-12	5.6687596e-10
3.2454745	1.8710785e-10	1.5555501e-08	1.4284014e-12	5.952618e-10
3.3988212	1.9215995e-10	1.5196873e-08	4.1187801e-12	6.1643921e-10
3.5594135	1.9731298e-10	1.4734219e-08	1.0741197e-12	6.278237e-10
3.7275937	2.0013842e-10	1.4199252e-08	3.6513284e-12	6.3014133e-10
3.9037203	2.0046749e-10	1.3642332e-08	1.3328449e-12	6.2403971e-10
4.0881688	1.983444e-10	1.3134919e-08	8.3954212e-13	6.1357424e-10
4.2813324	1.9380498e-10	1.2755104e-08	1.6362696e-12	6.048932e-10
4.4836228	1.8679566e-10	1.2569386e-08	1.426007e-12	6.1064108e-10
4.6954714	1.7849775e-10	1.2606434e-08	1.4260955e-12	6.4401499e-10
4.9173296	1.7063594e-10	1.2859045e-08	3.9194935e-12	7.2398515e-10
5.1496706	1.6500849e-10	1.3304219e-08	2.7470202e-12	8.7894006e-10
5.3929895	1.6529236e-10	1.3920941e-08	1.1766878e-12	1.1471894e-09
5.6478051	1.761578e-10	1.4670645e-08	3.0657601e-12	1.5892928e-09
5.9146605	2.067515e-10	1.5506377e-08	1.7466425e-12	2.2747735e-09
6.1941248	2.6253441e-10	1.6527026e-08	9.8954619e-13	3.275258e-09
6.4867935	3.4054057e-10	1.8248936e-08	1.5105304e-12	4.6389924e-09
6.7932907	4.3117626e-10	2.1617831e-08	1.5523659e-12	6.3491239e-09
7.1142697	5.2442451e-10	2.7341211e-08	1.9023733e-12	8.2647113e-09
7.4504148	6.231135e-10	3.5234812e-08	1.3659146e-12	1.0099801e-08
7.8024425	7.4453598e-10	4.4365022e-08	8.5293909e-13	1.1457991e-08
8.1711033	9.1445643e-10	5.3521521e-08	8.754714e-13	1.1952029e-08
8.5571831	1.1453215e-09	6.1562267e-08	1.4524081e-12	1.134218e-08
8.961505	1.4197417e-09	6.7642219e-08	2.0874751e-12	9.6495363e-09
9.3849309	1.6992698e-09	7.1377038e-08	1.1379729e-12	7.1922151e-09
9.8283633	1.9374092e-09	7.2936308e-08	1.9030729e-12	4.5184971e-09
10.292748	2.1060663e-09	7.3057489e-08	1.2429558e-12	2.4699342e-09
10.779074	2.2293321e-09	7.2933211e-08	1.7973772e-12	2.8429264e-09
11.288379	2.3964665e-09	7.4183856e-08	7.6683587e-13	5.5931115e-09
11.821748	2.7528605e-09	7.9371248e-08	1.2892108e-12	1.071955e-08
12.380319	3.4156754e-09	9.2735272e-08	8.9687725e-13	2.0065227e-08
12.965282	4.4007282e-09	1.1839819e-07	6.9849446e-13	3.4427249e-08
13.577884	5.6616268e-09	1.5452209e-07	1.0212849e-12	5.0286478e-08
14.219431	7.0957662e-09	1.9161645e-07	9.6440689e-13	6.0210813e-08
14.89129	8.4907291e-09	2.1928837e-07	1.2624931e-12	5.832829e-08
15.594895	9.6149886e-09	2.3314361e-07	1.1440065e-12	4.5378567e-08
16.331745	1.0375845e-08	2.369872e-07	1.2555688e-12	2.8078145e-08
17.10341	1.1076288e-08	2.4245458e-07	9.3255599e-13	1.5876543e-08
17.911536	1.260139e-08	2.6903933e-07	1.5965018e-12	2.820809e-08
18.757846	1.5880828e-08	3.3784094e-07	1.5121602e-12	7.1292097e-08
19.644143	2.0985076e-08	4.432815e-07	2.8197379e-12	1.3335978e-07
20.572317	2.6487344e-08	5.3955206e-07	3.9922117e-12	1.7206012e-07
21.544347	3.0288956e-08	5.8741957e-07	4.5129943e-12	1.5440923e-07
22.562305	3.2116084e-08	5.9824056e-07	4.0778024e-12	1.0001066e-07
23.62836	3.4530739e-08	6.3437934e-07	3.3662872e-12	6.0027296e-08
24.744786	4.2028827e-08	7.8063887e-07	4.6717166e-12	1.3147053e-07
25.913963	5.5950733e-08	1.0282001e-06	8.9185375e-12	2.932613e-07
27.138383	6.9052681e-08	1.2136625e-06	1.3855722e-11	3.7238828e-07
28.420655	7.4374242e-08	1.2608342e-06	1.4426104e-11	2.8568384e-07
29.763514	7.8597928e-08	1.3266657e-06	1.1244086e-11	1.6719902e-07
31.169823	9.6650663e-08	1.6595823e-06	1.4416291e-11	3.0473986e-07
32.642579	1.2781112e-07	2.1389673e-06	2.889481e-11	6.2767775e-07
34.184921	1.450613e-07	2.3363888e-06	3.7471518e-11	6.261529e-07
35.800139	1.5074707e-07	2.4195706e-06	3.0211212e-11	3.8409768e-07
37.491674	1.8416326e-07	3.007816e-06	3.5253989e-11	5.6660694e-07
39.263134	2.392006e-07	3.788178e-06	6.9459072e-11	1.0931994e-06
41.118294	2.5604832e-07	3.9662707e-06	7.422502e-11	9.1204816e-07
43.061109	2.8355346e-07	4.466993e-06	6.1492104e-11	7.0430179e-07
45.095721	3.736487e-07	5.7956658e-06	1.1724519e-10	1.5470832e-06
47.226468	4.0978213e-07	6.2115528e-06	1.3674896e-10	1.4995817e-06
49.457891	4.5464885e-07	7.0052689e-06	1.1650272e-10	1.2021787e-06
51.794747	5.9067587e-07	8.9030645e-06	2.1927452e-10	2.4005553e-06
54.242018	6.1995797e-07	9.2809612e-06	2.026473e-10	1.9509475e-06
56.804922	7.6164359e-07	1.1476917e-05	2.5892236e-10	2.5244912e-06
59.488921	8.8213174e-07	1.2977658e-05	3.4409275e-10	3.2671869e-06
62.299737	9.8625641e-07	1.4694462e-05	3.2302349e-10	2.8604223e-06
65.243363	1.2123171e-06	1.762764e-05	5.1189436e-10	4.5863922e-06
68.326074	1.3168212e-06	1.9350816e-05	4.4429469e-10	3.8195175e-06
71.554441	1.62055e-06	2.3288643e-05	7.0659575e-10	5.9979655e-06
74.935346	1.7938988e-06	2.600119e-05	6.695379e-10	5.4111438e-06
78.475997	2.1115375e-06	3.002123e-05	8.491289e-10	7.4204979e-06
82.183942	2.4968768e-06	3.5492778e-05	1.2031945e-09	8.2856137e-06
86.067085	2.7182653e-06	3.8411045e-05	7.8184131e-10	8.5565726e-06
90.133704	3.3504466e-06	4.6562444e-05	1.8561818e-09	1.1874096e-05
94.392468	3.7960512e-06	5.2788141e-05	1.8804545e-09	1.2171905e-05
98.852457	4.194682e-06	5.7933108e-05	1.2099437e-09	1.3162738e-05
103.52318	5.0033599e-06	6.8007726e-05	2.989805e-09	1.6974955e-05
108.41459	5.9353192e-06	7.9806453e-05	4.5597118e-09	2.011379e-05
113.53711	6.7408662e-06	9.0168948e-05	4.4260464e-09	2.1716337e-05
118.90167	7.5600783e-06	0.00010048087	3.6018937e-09	2.3544012e-05
124.51971	8.5706002e-06	0.00011283142	4.0466761e-09	2.6539649e-05
130.40319	9.8113541e-06	0.00012774327	6.3134495e-09	3.0423442e-05
136.56467	1.1262211e-05	0.00014497096	9.5773113e-09	3.4792614e-05
143.01727	1.2929826e-05	0.00016452974	1.3168363e-08	3.9550913e-05
149.77475	1.4895066e-05	0.00018720457	1.716137e-08	4.5033617e-05
156.85152	1.7305859e-05	0.00021436563	2.3812223e-08	5.2040785e-05
164.26266	2.0123922e-05	0.00024534741	4.1033974e-08	6.0700615e-05
172.02397	2.274939e-05	0.00027424592	6.5631093e-08	6.8156276e-05
180.152	2.5221279e-05	0.00030171349	7.4108872e-08	7.3198006e-05
188.66408	2.9415782e-05	0.00034596279	8.7245825e-08	8.3972781e-05
197.57835	3.3198727e-05	0.00038623244	1.4667137e-07	9.3960262e-05
206.91381	3.7528286e-05	0.00043106376	1.5081305e-07	0.00010304256
216.69036	4.2450566e-05	0.00048232683	2.4352008e-07	0.00011513921
226.92886	4.8730896e-05	0.0005448416	2.7759924e-07	0.00012899366
237.65111	5.3818921e-05	0.00059682109	3.4784556e-07	0.00013886231
248.87999	6.0561477e-05	0.00066488366	4.9070832e-07	0.00015310491
260.63942	6.8673883e-05	0.00074486771	6.4230785e-07	0.00016970225
272.95448	7.7326952e-05	0.00082927128	8.0976431e-07	0.0001864248
285.85142	8.6355581e-05	0.00091697201	1.0100571e-06	0.00020301155
299.35773	9.5998572e-05	0.001009189	1.2230068e-06	0.00022002218
313.50221	0.00010797058	0.0011201106	1.4382547e-06	0.0002412628
328.315	0.00012169874	0.0012511176	1.879953e-06	0.00026548214
343.82769	0.00013313713	0.0013590742	2.2844941e-06	0.00028395505
360.07335	0.00015000893	0.001516882	2.8594447e-06	0.00031285749
377.0866	0.00016594445	0.0016598122	3.3421102e-06	0.00033900621
394.90372	0.00018225052	0.0018109579	4.1014096e-06	0.00036592736
413.56269	0.00020110652	0.001984043	4.9926971e-06	0.00039775279
433.10329	0.00022268884	0.0021785671	5.9813292e-06	0.00043492889
453.56716	0.00024651671	0.0023981522	7.2712953e-06	0.00047766686
474.99794	0.00026765656	0.0025940177	8.8254563e-06	0.00051686633
497.44132	0.00029653339	0.0028483403	1.0342047e-05	0.00057165902
520.94513	0.00032250518	0.0030762321	1.2236381e-05	0.00062331086
545.55948	0.00035134187	0.0033348164	1.453672e-05	0.00068436752
571.33684	0.0003840916	0.0036234134	1.7076917e-05	0.00075656157
598.33217	0.00041937672	0.003945207	2.01201e-05	0.00084032423
626.60302	0.0004517942	0.0042275503	2.3634975e-05	0.00092121107
656.20964	0.00049122036	0.0045856279	2.7566823e-05	0.0010253235
687.21516	0.00053214119	0.0049445062	3.1969848e-05	0.0011377155
719.68567	0.00057264034	0.0052971609	3.7075682e-05	0.0012560708
753.6904	0.00061914827	0.005685044	4.2708756e-05	0.0013936848
789.30183	0.00066358711	0.0060850338	4.9179799e-05	0.0015398376
826.59587	0.00071301667	0.0065180562	5.6281504e-05	0.0017055803
865.65204	0.00076441602	0.0069483942	6.4340475e-05	0.0018826771
906.55359	0.00082088321	0.0074533474	7.283033e-05	0.0020879776
949.38772	0.00087706011	0.0079252798	8.2563884e-05	0.0022978192
994.24573	0.00093485259	0.0084341095	9.266518e-05	0.0025257271
1041.2233	0.00099135047	0.0089065671	0.00010383398	0.0027555488
1090.4204	0.0010538245	0.0094564464	0.000114973	0.0030158462
1141.9422	0.0011177607	0.0099887227	0.00012725541	0.0032847691
1195.8983	0.0011863348	0.010598786	0.00013867425	0.0035817595
1252.4038	0.0012543321	0.011181016	0.00015044713	0.0038811053
1311.5791	0.0013215186	0.011732313	0.00016233945	0.0041808865
1373.5504	0.001392856	0.012353002	0.00017232493	0.0045044154
1438.4499	0.001467814	0.012979603	0.00018250444	0.0048408772
1506.4158	0.0015406702	0.013603344	0.00018997745	0.0051770878
1577.5931	0.001619597	0.014285885	0.00019623162	0.0055377465
1652.1334	0.0016957339	0.014925546	0.00020069713	0.0058901365
1730.1957	0.0017746027	0.015624612	0.00020185741	0.0062603967
1811.9465	0.0018542206	0.016303033	0.00020216117	0.0066328453
1897.5599	0.0019352532	0.016971558	0.00020151149	0.0070104808
1987.2185	0.0020174995	0.017692708	0.00019735771	0.0074039953
2081.1134	0.0021002616	0.018394459	0.00019243185	0.0078011038
2179.4448	0.0021815422	0.019062306	0.00018626703	0.0081970092
2282.4222	0.0022674811	0.019819199	0.00017800272	0.008624327
2390.2653	0.0023509945	0.020529034	0.00016897015	0.0090494996
2503.204	0.0024364024	0.021255614	0.00015943786	0.0094909797
2621.4789	0.0025229662	0.021988347	0.00014961881	0.009946693
2745.3422	0.0026075229	0.022685371	0.00013946156	0.01040632
2875.058	0.0026930778	0.023422658	0.00012875546	0.010892478
3010.9028	0.002781906	0.024184584	0.00011902139	0.011400836
3153.1662	0.0028666325	0.024881562	0.00010964908	0.011909456
3302.1515	0.0029537858	0.025635401	0.00010113426	0.012454394
3458.1762	0.0030421377	0.026393603	9.4204189e-05	0.013019642
3621.573	0.0031292905	0.027131375	8.8889757e-05	0.013601254
3792.6902	0.0032150095	0.027841985	8.5464719e-05	0.014198132
3971.8926	0.0033042134	0.028604661	8.4255346e-05	0.014832421
4159.5622	0.0033906751	0.029325408	8.4853184e-05	0.015482273
4356.099	0.003478453	0.030081464	8.7192437e-05	0.016174852
4561.9221	0.0035649897	0.030796413	9.0781299e-05	0.016878988
4777.4703	0.0036520699	0.031539729	9.5571362e-05	0.017631916
5003.203	0.0037390592	0.032266467	0.00010140599	0.018408715
5239.6014	0.0038242433	0.032955185	0.00010839347	0.019207587
5487.1694	0.0039118864	0.033700348	0.00011692984	0.020073271
5746.435	0.0039966503	0.034386515	0.00012721331	0.020959747
6017.9506	0.0040822049	0.035074162	0.00013978778	0.021885767
6302.2953	0.0041690538	0.035783927	0.00015515304	0.022870893
6600.075	0.0042543395	0.036475776	0.00017359414	0.02391627
6911.9247	0.004339542	0.037141495	0.00019552174	0.024990769
7238.5091	0.0044241188	0.037800656	0.00022117329	0.026133963
7580.5244	0.0045081815	0.03845537	0.00025075379	0.027354754
7938.6997	0.0045921029	0.039092308	0.00028442423	0.028628759
8313.7986	0.0046763586	0.039723045	0.00032233226	0.029967148
8706.6207	0.004757964	0.040311955	0.00036419455	0.031383012
9118.0034	0.0048420127	0.040931841	0.00041063999	0.032889032
9548.8237	0.0049227266	0.041494547	0.0004609177	0.03446909
10000	0.0050047827	0.042077972	0.00051564963	0.036158833


==> graphics/data/time_delay_freq_g1_tf.dat <==
0.0001	19.820866	19.820866	19.820866	19.820866	19.820866
0.00010472494	19.820866	19.820866	19.820866	19.820866	19.820866
0.00010967313	19.820866	19.820866	19.820866	19.820866	19.820866
0.00011485512	19.820866	19.820866	19.820866	19.820866	19.820866
0.00012028196	19.820866	19.820866	19.820866	19.820866	19.820866
0.00012596521	19.820865	19.820865	19.820865	19.820865	19.820865
0.000131917	19.820865	19.820865	19.820865	19.820865	19.820865
0.00013815	19.820865	19.820865	19.820865	19.820865	19.820865
0.0001446775	19.820865	19.820865	19.820865	19.820865	19.820865
0.00015151343	19.820865	19.820865	19.820865	19.820865	19.820865
0.00015867235	19.820865	19.820865	19.820865	19.820865	19.820865
0.00016616953	19.820864	19.820864	19.820864	19.820864	19.820864
0.00017402094	19.820864	19.820864	19.820864	19.820864	19.820864
0.00018224332	19.820864	19.820864	19.820864	19.820864	19.820864
0.00019085421	19.820864	19.820864	19.820864	19.820864	19.820864
0.00019987196	19.820863	19.820863	19.820863	19.820863	19.820863
0.0002093158	19.820863	19.820863	19.820863	19.820863	19.820863
0.00021920585	19.820863	19.820863	19.820863	19.820863	19.820863
0.00022956319	19.820862	19.820862	19.820862	19.820862	19.820862
0.00024040992	19.820862	19.820862	19.820862	19.820862	19.820862
0.00025176915	19.820861	19.820861	19.820861	19.820861	19.820861
0.00026366509	19.820861	19.820861	19.820861	19.820861	19.820861
0.00027612311	19.82086	19.82086	19.82086	19.82086	19.82086
0.00028916977	19.820859	19.820859	19.820859	19.820859	19.820859
0.00030283287	19.820859	19.820859	19.820859	19.820859	19.820859
0.00031714154	19.820858	19.820858	19.820858	19.820858	19.820858
0.00033212629	19.820857	19.820857	19.820857	19.820857	19.820857
0.00034781907	19.820856	19.820856	19.820856	19.820856	19.820856
0.00036425331	19.820855	19.820855	19.820855	19.820855	19.820855
0.00038146407	19.820854	19.820854	19.820854	19.820854	19.820854
0.00039948802	19.820853	19.820853	19.820853	19.820853	19.820853
0.00041836359	19.820851	19.820851	19.820851	19.820851	19.820851
0.00043813103	19.82085	19.82085	19.82085	19.82085	19.82085
0.00045883246	19.820848	19.820848	19.820848	19.820848	19.820848
0.00048051203	19.820846	19.820846	19.820846	19.820846	19.820846
0.00050321594	19.820844	19.820844	19.820844	19.820844	19.820844
0.00052699259	19.820842	19.820842	19.820842	19.820842	19.820842
0.00055189268	19.82084	19.82084	19.82084	19.82084	19.82084
0.00057796929	19.820837	19.820837	19.820837	19.820837	19.820837
0.000605278	19.820834	19.820834	19.820834	19.820834	19.820834
0.00063387703	19.820831	19.820831	19.820831	19.820831	19.820831
0.00066382734	19.820828	19.820828	19.820828	19.820828	19.820828
0.0006951928	19.820824	19.820824	19.820824	19.820824	19.820824
0.00072804025	19.82082	19.82082	19.82082	19.82082	19.82082
0.00076243972	19.820815	19.820815	19.820815	19.820815	19.820815
0.00079846455	19.82081	19.82081	19.82081	19.82081	19.82081
0.00083619153	19.820805	19.820805	19.820805	19.820805	19.820805
0.00087570109	19.820799	19.820799	19.820799	19.820799	19.820799
0.00091707745	19.820792	19.820792	19.820792	19.820792	19.820792
0.00096040882	19.820785	19.820785	19.820785	19.820785	19.820785
0.0010057876	19.820777	19.820777	19.820777	19.820777	19.820777
0.0010533104	19.820768	19.820768	19.820768	19.820768	19.820768
0.0011030787	19.820759	19.820759	19.820759	19.820759	19.820759
0.0011551986	19.820748	19.820748	19.820748	19.820748	19.820748
0.001209781	19.820737	19.820737	19.820737	19.820737	19.820737
0.0012669425	19.820724	19.820724	19.820724	19.820724	19.820724
0.0013268047	19.82071	19.82071	19.82071	19.82071	19.82071
0.0013894955	19.820695	19.820695	19.820695	19.820695	19.820695
0.0014551483	19.820679	19.820679	19.820679	19.820679	19.820679
0.0015239032	19.820661	19.820661	19.820661	19.820661	19.820661
0.0015959068	19.820641	19.820641	19.820641	19.820641	19.820641
0.0016713124	19.820619	19.820619	19.820619	19.820619	19.820619
0.001750281	19.820595	19.820595	19.820595	19.820595	19.820595
0.0018329807	19.820568	19.820568	19.820568	19.820568	19.820568
0.001919588	19.82054	19.82054	19.82054	19.82054	19.82054
0.0020102874	19.820508	19.820508	19.820508	19.820508	19.820508
0.0021052723	19.820473	19.820473	19.820473	19.820473	19.820473
0.0022047452	19.820435	19.820435	19.820435	19.820435	19.820435
0.0023089181	19.820393	19.820393	19.820393	19.820393	19.820393
0.0024180131	19.820348	19.820348	19.820348	19.820348	19.820348
0.0025322628	19.820297	19.820297	19.820297	19.820297	19.820297
0.0026519107	19.820242	19.820242	19.820242	19.820242	19.820242
0.0027772119	19.820182	19.820182	19.820182	19.820182	19.820182
0.0029084336	19.820116	19.820116	19.820116	19.820116	19.820116
0.0030458553	19.820043	19.820043	19.820043	19.820043	19.820043
0.0031897702	19.819963	19.819963	19.819963	19.819963	19.819963
0.003340485	19.819876	19.819876	19.819876	19.819876	19.819876
0.0034983209	19.81978	19.81978	19.81978	19.81978	19.81978
0.0036636145	19.819675	19.819675	19.819675	19.819675	19.819675
0.0038367182	19.819559	19.819559	19.819559	19.819559	19.819559
0.0040180009	19.819433	19.819433	19.819433	19.819433	19.819433
0.004207849	19.819294	19.819294	19.819294	19.819294	19.819294
0.0044066674	19.819142	19.819142	19.819142	19.819142	19.819142
0.0046148799	19.818975	19.818975	19.818975	19.818975	19.818975
0.0048329302	19.818793	19.818793	19.818793	19.818793	19.818793
0.0050612834	19.818592	19.818592	19.818592	19.818592	19.818592
0.005300426	19.818372	19.818372	19.818372	19.818372	19.818372
0.005550868	19.818131	19.818131	19.818131	19.818131	19.818131
0.0058131433	19.817866	19.817866	19.817866	19.817866	19.817866
0.0060878109	19.817576	19.817576	19.817576	19.817576	19.817576
0.0063754564	19.817258	19.817258	19.817258	19.817258	19.817258
0.0066766929	19.816909	19.816909	19.816909	19.816909	19.816909
0.0069921628	19.816526	19.816526	19.816526	19.816526	19.816526
0.0073225383	19.816106	19.816106	19.816106	19.816106	19.816106
0.007668524	19.815646	19.815646	19.815646	19.815646	19.815646
0.0080308572	19.815141	19.815141	19.815141	19.815141	19.815141
0.0084103105	19.814587	19.814587	19.814587	19.814587	19.814587
0.0088076927	19.81398	19.81398	19.81398	19.81398	19.81398
0.009223851	19.813314	19.813314	19.813314	19.813314	19.813314
0.0096596726	19.812584	19.812584	19.812584	19.812584	19.812584
0.010116086	19.811784	19.811784	19.811784	19.811784	19.811784
0.010594066	19.810906	19.810906	19.810906	19.810906	19.810906
0.011094629	19.809943	19.809943	19.809943	19.809943	19.809943
0.011618844	19.808887	19.808887	19.808887	19.808887	19.808887
0.012167827	19.80773	19.80773	19.80773	19.80773	19.80773
0.01274275	19.80646	19.80646	19.80646	19.80646	19.80646
0.013344837	19.805069	19.805069	19.805069	19.805069	19.805069
0.013975373	19.803542	19.803542	19.803542	19.803542	19.803542
0.014635701	19.801869	19.801869	19.801869	19.801869	19.801869
0.015327229	19.800034	19.800034	19.800034	19.800034	19.800034
0.016051432	19.798023	19.798023	19.798023	19.798023	19.798023
0.016809853	19.795817	19.795817	19.795817	19.795817	19.795817
0.017604108	19.793399	19.793399	19.793399	19.793399	19.793399
0.018435892	19.790749	19.790749	19.790749	19.790749	19.790749
0.019306977	19.787843	19.787843	19.787843	19.787843	19.787843
0.020219221	19.784657	19.784657	19.784657	19.784657	19.784657
0.021174567	19.781165	19.781165	19.781165	19.781165	19.781165
0.022175053	19.777338	19.777338	19.777338	19.777338	19.777338
0.023222811	19.773143	19.773143	19.773143	19.773143	19.773143
0.024320075	19.768545	19.768545	19.768545	19.768545	19.768545
0.025469184	19.763506	19.763506	19.763506	19.763506	19.763506
0.026672588	19.757985	19.757985	19.757985	19.757985	19.757985
0.027932853	19.751935	19.751935	19.751935	19.751935	19.751935
0.029252663	19.745306	19.745306	19.745306	19.745306	19.745306
0.030634835	19.738043	19.738043	19.738043	19.738043	19.738043
0.032082312	19.730088	19.730088	19.730088	19.730088	19.730088
0.033598183	19.721374	19.721374	19.721374	19.721374	19.721374
0.035185677	19.711831	19.711831	19.711831	19.711831	19.711831
0.03684818	19.701382	19.701382	19.701382	19.701382	19.701382
0.038589235	19.68994	19.68994	19.68994	19.68994	19.68994
0.040412553	19.677416	19.677416	19.677416	19.677416	19.677416
0.042322023	19.663708	19.663708	19.663708	19.663708	19.663708
0.044321713	19.648708	19.648708	19.648708	19.648708	19.648708
0.046415888	19.632297	19.632297	19.632297	19.632297	19.632297
0.048609012	19.614347	19.614347	19.614347	19.614347	19.614347
0.050905759	19.594719	19.594719	19.594719	19.594719	19.594719
0.053311026	19.573261	19.573261	19.573261	19.573261	19.573261
0.055829941	19.54981	19.54981	19.54981	19.54981	19.54981
0.058467873	19.52419	19.52419	19.52419	19.52419	19.52419
0.061230445	19.496209	19.496209	19.496209	19.496209	19.496209
0.064123548	19.465663	19.465663	19.465663	19.465663	19.465663
0.067153348	19.432331	19.432331	19.432331	19.432331	19.432331
0.070326304	19.395975	19.395975	19.395975	19.395975	19.395975
0.073649181	19.356341	19.356341	19.356341	19.356341	19.356341
0.077129061	19.313159	19.313159	19.313159	19.313159	19.313159
0.080773364	19.266138	19.266138	19.266138	19.266138	19.266138
0.084589858	19.214971	19.214971	19.214971	19.214971	19.214971
0.088586679	19.159331	19.159331	19.159331	19.159331	19.159331
0.092772348	19.098875	19.098875	19.098875	19.098875	19.098875
0.097155786	19.033241	19.033241	19.033241	19.033241	19.033241
0.10174634	18.962049	18.962049	18.962049	18.962049	18.962049
0.1065538	18.884904	18.884904	18.884904	18.884904	18.884904
0.1115884	18.801396	18.801396	18.801396	18.801396	18.801396
0.11686089	18.711104	18.711104	18.711104	18.711104	18.711104
0.12238249	18.613595	18.613595	18.613595	18.613595	18.613595
0.12816499	18.508431	18.508431	18.508431	18.508431	18.508431
0.13422072	18.395171	18.395171	18.395171	18.395171	18.395171
0.14056257	18.273377	18.273377	18.273377	18.273377	18.273377
0.14720406	18.142615	18.142615	18.142615	18.142615	18.142615
0.15415937	18.002468	18.002468	18.002468	18.002468	18.002468
0.16144331	17.852536	17.852536	17.852536	17.852536	17.852536
0.16907141	17.692448	17.692448	17.692448	17.692448	17.692448
0.17705994	17.521868	17.521868	17.521868	17.521868	17.521868
0.18542591	17.340502	17.340502	17.340502	17.340502	17.340502
0.19418718	17.148109	17.148109	17.148109	17.148109	17.148109
0.20336241	16.944507	16.944507	16.944507	16.944507	16.944507
0.21297116	16.729587	16.729587	16.729587	16.729587	16.729587
0.22303393	16.503311	16.503311	16.503311	16.503311	16.503311
0.23357215	16.265729	16.265729	16.265729	16.265729	16.265729
0.24460829	16.016979	16.016979	16.016979	16.016979	16.016979
0.25616589	15.757294	15.757294	15.757294	15.757294	15.757294
0.26826958	15.487004	15.487004	15.487004	15.487004	15.487004
0.28094516	15.206539	15.206539	15.206539	15.206539	15.206539
0.29421965	14.916427	14.916427	14.916427	14.916427	14.916427
0.30812136	14.617288	14.617288	14.617288	14.617288	14.617288
0.32267991	14.309835	14.309835	14.309835	14.309835	14.309835
0.33792635	13.994862	13.994862	13.994862	13.994862	13.994862
0.35389317	13.673235	13.673235	13.673235	13.673235	13.673235
0.37061441	13.345885	13.345885	13.345885	13.345885	13.345885
0.38812573	13.01379	13.01379	13.01379	13.01379	13.01379
0.40646444	12.677967	12.677967	12.677967	12.677967	12.677967
0.42566965	12.339455	12.339455	12.339455	12.339455	12.339455
0.44578229	11.999303	11.999303	11.999303	11.999303	11.999303
0.46684524	11.658554	11.658554	11.658554	11.658554	11.658554
0.4889034	11.318237	11.318237	11.318237	11.318237	11.318237
0.5120038	10.979348	10.979348	10.979348	10.979348	10.979348
0.53619568	10.642847	10.642847	10.642847	10.642847	10.642847
0.56153061	10.30964	10.30964	10.30964	10.30964	10.30964
0.5880626	9.9805827	9.9805827	9.9805827	9.9805827	9.9805827
0.61584821	9.6564633	9.6564633	9.6564633	9.6564633	9.6564633
0.64494668	9.3380062	9.3380062	9.3380062	9.3380062	9.3380062
0.67542003	9.0258657	9.0258657	9.0258657	9.0258657	9.0258657
0.70733323	8.7206262	8.7206262	8.7206262	8.7206262	8.7206262
0.74075431	8.4228021	8.4228021	8.4228021	8.4228021	8.4228021
0.77575451	8.1328392	8.1328392	8.1328392	8.1328392	8.1328392
0.81240846	7.8511176	7.8511176	7.8511176	7.8511176	7.8511176
0.85079428	7.5779546	7.5779546	7.5779546	7.5779546	7.5779546
0.89099381	7.313609	7.313609	7.313609	7.313609	7.313609
0.93309274	7.058286	7.058286	7.058286	7.058286	7.058286
0.97718083	6.8121416	6.8121416	6.8121416	6.8121416	6.8121416
1.023352	6.5752886	6.5752886	6.5752886	6.5752886	6.5752886
1.0717048	6.3478017	6.3478017	6.3478017	6.3478017	6.3478017
1.1223423	6.1297233	6.1297233	6.1297233	6.1297233	6.1297233
1.1753723	5.9210692	5.9210692	5.9210692	5.9210692	5.9210692
1.2309079	5.7218345	5.7218345	5.7218345	5.7218345	5.7218345
1.2890676	5.5319994	5.5319994	5.5319994	5.5319994	5.5319994
1.3499753	5.3515349	5.3515349	5.3515349	5.3515349	5.3515349
1.4137608	5.180409	5.180409	5.180409	5.180409	5.180409
1.4805602	5.0185925	5.0185925	5.0185925	5.0185925	5.0185925
1.5505158	4.8660658	4.8660658	4.8660658	4.8660658	4.8660658
1.6237767	4.7228248	4.7228248	4.7228248	4.7228248	4.7228248
1.7004992	4.5888887	4.5888887	4.5888887	4.5888887	4.5888887
1.7808468	4.4643073	4.4643073	4.4643073	4.4643073	4.4643073
1.8649908	4.3491698	4.3491698	4.3491698	4.3491698	4.3491698
1.9531105	4.2436146	4.2436146	4.2436146	4.2436146	4.2436146
2.0453938	4.1478409	4.1478409	4.1478409	4.1478409	4.1478409
2.1420375	4.0621215	4.0621215	4.0621215	4.0621215	4.0621215
2.2432475	3.9868196	3.9868196	3.9868196	3.9868196	3.9868196
2.3492396	3.9224078	3.9224078	3.9224078	3.9224078	3.9224078
2.4602398	3.869491	3.869491	3.869491	3.869491	3.869491
2.5764847	3.8288353	3.8288353	3.8288353	3.8288353	3.8288353
2.6982221	3.8014012	3.8014012	3.8014012	3.8014012	3.8014012
2.8257115	3.7883831	3.7883831	3.7883831	3.7883831	3.7883831
2.9592247	3.7912516	3.7912516	3.7912516	3.7912516	3.7912516
3.0990463	3.8117954	3.8117954	3.8117954	3.8117954	3.8117954
3.2454745	3.8521468	3.8521468	3.8521469	3.8521468	3.8521468
3.3988212	3.9147606	3.9147606	3.9147606	3.9147606	3.9147606
3.5594135	4.0022756	4.0022756	4.0022757	4.0022756	4.0022756
3.7275937	4.1171159	4.1171159	4.1171159	4.1171159	4.1171159
3.9037203	4.2605404	4.2605404	4.2605404	4.2605404	4.2605404
4.0881688	4.4306187	4.4306187	4.4306187	4.4306187	4.4306187
4.2813324	4.6183561	4.6183561	4.6183561	4.6183561	4.6183561
4.4836228	4.8014829	4.8014829	4.8014829	4.8014829	4.8014829
4.6954714	4.9379285	4.9379285	4.9379285	4.9379285	4.9379285
4.9173296	4.9677892	4.9677892	4.9677892	4.9677892	4.9677892
5.1496706	4.8375523	4.8375523	4.8375523	4.8375523	4.8375523
5.3929895	4.5408518	4.5408518	4.5408518	4.5408518	4.5408518
5.6478051	4.132428	4.132428	4.1324281	4.132428	4.132428
5.9146605	3.6920511	3.6920511	3.6920511	3.6920511	3.6920511
6.1941248	3.2807217	3.2807217	3.2807217	3.2807217	3.2807217
6.4867935	2.9274557	2.9274557	2.9274557	2.9274557	2.9274557
6.7932907	2.6385157	2.6385157	2.6385157	2.6385157	2.6385157
7.1142697	2.4097066	2.4097066	2.4097066	2.4097066	2.4097066
7.4504148	2.2340509	2.2340509	2.2340509	2.2340509	2.2340509
7.8024425	2.1051728	2.1051728	2.1051728	2.1051728	2.1051728
8.1711033	2.0183519	2.0183519	2.0183519	2.0183519	2.0183519
8.5571831	1.9705241	1.9705241	1.9705242	1.9705241	1.9705241
8.961505	1.9596097	1.9596097	1.9596097	1.9596097	1.9596097
9.3849309	1.9827392	1.9827392	1.9827392	1.9827392	1.9827392
9.8283633	2.0320696	2.0320696	2.0320696	2.0320696	2.0320696
10.292748	2.0867086	2.0867086	2.0867086	2.0867086	2.0867086
10.779074	2.1049501	2.1049501	2.1049501	2.1049501	2.1049501
11.288379	2.0385712	2.0385712	2.0385713	2.0385712	2.0385712
11.821748	1.881704	1.881704	1.881704	1.881704	1.881704
12.380319	1.6863864	1.6863864	1.6863864	1.6863864	1.6863864
12.965282	1.5091107	1.5091107	1.5091107	1.5091107	1.5091107
13.577884	1.376725	1.376725	1.376725	1.376725	1.376725
14.219431	1.2950109	1.2950109	1.2950109	1.2950109	1.2950109
14.89129	1.2617412	1.2617412	1.2617412	1.2617412	1.2617412
15.594895	1.2697199	1.2697199	1.26972	1.2697199	1.2697199
16.331745	1.2986518	1.2986518	1.2986519	1.2986518	1.2986518
17.10341	1.3019286	1.3019286	1.3019286	1.3019286	1.3019286
17.911536	1.2316883	1.2316883	1.2316884	1.2316883	1.2316883
18.757846	1.10971	1.10971	1.10971	1.10971	1.10971
19.644143	1.0001173	1.0001173	1.0001173	1.0001173	1.0001173
20.572317	0.93725149	0.93725149	0.93725156	0.93725149	0.9372515
21.544347	0.92468389	0.92468389	0.92468397	0.92468389	0.92468389
22.562305	0.94212305	0.94212305	0.94212314	0.94212305	0.94212305
23.62836	0.93386877	0.93386877	0.93386887	0.93386877	0.93386877
24.744786	0.86008989	0.86008989	0.86008999	0.86008989	0.86008989
25.913963	0.77393905	0.77393905	0.77393915	0.77393905	0.77393905
27.138383	0.73098219	0.73098219	0.73098232	0.73098219	0.73098219
28.420655	0.73462393	0.73462393	0.73462408	0.73462393	0.73462393
29.763514	0.73588711	0.73588711	0.73588727	0.73588711	0.73588712
31.169823	0.67908352	0.67908352	0.67908368	0.67908352	0.67908352
32.642579	0.6164703	0.6164703	0.61647048	0.6164703	0.6164703
34.184921	0.60183818	0.60183818	0.60183841	0.60183818	0.60183819
35.800139	0.60793151	0.60793151	0.60793175	0.60793151	0.60793151
37.491674	0.56505627	0.56505627	0.56505651	0.56505627	0.56505628
39.263134	0.51709316	0.51709316	0.51709344	0.51709316	0.51709316
41.118294	0.51544747	0.51544747	0.51544779	0.51544747	0.51544747
43.061109	0.50263477	0.50263477	0.5026351	0.50263477	0.50263477
45.095721	0.45538739	0.45538739	0.45538776	0.45538739	0.45538739
47.226468	0.44769424	0.44769424	0.44769466	0.44769424	0.44769424
49.457891	0.43649698	0.43649698	0.43649741	0.43649698	0.43649698
51.794747	0.39799654	0.39799654	0.39799704	0.39799654	0.39799654
54.242018	0.39775016	0.39775016	0.39775069	0.39775016	0.39775015
56.804922	0.37114996	0.37114996	0.37115053	0.37114996	0.37114996
59.488921	0.3548362	0.3548362	0.35483683	0.3548362	0.35483618
62.299737	0.34503079	0.34503079	0.34503145	0.34503079	0.34503078
65.243363	0.32133527	0.32133527	0.32133601	0.32133527	0.32133525
68.326074	0.31617205	0.31617205	0.3161728	0.31617205	0.31617202
71.554441	0.2940769	0.2940769	0.29407774	0.2940769	0.29407686
74.935346	0.28704547	0.28704547	0.28704632	0.28704547	0.28704542
78.475997	0.27163608	0.27163608	0.27163699	0.27163608	0.27163601
82.183942	0.25801078	0.25801078	0.25801173	0.25801078	0.25801069
86.067085	0.25229808	0.25229808	0.25229902	0.25229808	0.25229797
90.133704	0.23458687	0.23458687	0.23458788	0.23458687	0.23458673
94.392468	0.22656525	0.22656524	0.22656625	0.22656525	0.22656509
98.852457	0.21997129	0.21997128	0.21997223	0.21997129	0.2199711
103.52318	0.20690799	0.20690798	0.20690891	0.20690799	0.20690776
108.41459	0.19574053	0.19574052	0.19574142	0.19574053	0.19574026
113.53711	0.18844151	0.1884415	0.18844232	0.18844151	0.18844122
118.90167	0.18194927	0.18194925	0.18194991	0.18194927	0.18194895
124.51971	0.17469551	0.17469549	0.17469596	0.17469551	0.17469518
130.40319	0.16702235	0.16702232	0.16702255	0.16702235	0.167022
136.56467	0.15952647	0.15952644	0.1595264	0.15952647	0.15952611
143.01727	0.15237995	0.15237992	0.15237956	0.15237995	0.15237959
149.77475	0.14536138	0.14536133	0.14536062	0.14536138	0.14536103
156.85152	0.13810724	0.13810719	0.13810608	0.13810724	0.13810693
164.26266	0.13088486	0.13088479	0.13088317	0.13088486	0.1308846
172.02397	0.12518941	0.12518934	0.12518706	0.12518941	0.12518925
180.152	0.1210612	0.12106112	0.12105818	0.1210612	0.12106116
188.66408	0.11478405	0.11478395	0.11478041	0.11478405	0.11478414
197.57835	0.10955955	0.10955943	0.109555	0.10955955	0.10955984
206.91381	0.10520654	0.10520641	0.10520126	0.10520654	0.10520701
216.69036	0.10020402	0.10020387	0.10019771	0.10020402	0.10020476
226.92886	0.095417445	0.095417279	0.095410284	0.095417446	0.095418422
237.65111	0.091987339	0.091987156	0.091979176	0.091987339	0.091988591
248.87999	0.087748813	0.08774861	0.087739545	0.087748812	0.087750378
260.63942	0.08350525	0.083505027	0.083494903	0.083505247	0.083507131
272.95448	0.079692237	0.079691996	0.079680821	0.079692232	0.079694424
285.85142	0.076259511	0.076259255	0.076247028	0.076259504	0.076261981
299.35773	0.073125507	0.073125239	0.073112001	0.073125497	0.073128218
313.50221	0.069800061	0.069799783	0.069785565	0.069800048	0.069802993
328.315	0.066249495	0.066249209	0.066233887	0.066249478	0.06625264
343.82769	0.063788663	0.063788381	0.063772125	0.063788643	0.063791869
360.07335	0.060504547	0.06050427	0.060486985	0.060504523	0.060507828
377.0866	0.057980974	0.057980715	0.057962588	0.057980948	0.057984185
394.90372	0.055560263	0.055560031	0.055541053	0.055560234	0.055563302
413.56269	0.053089051	0.053088857	0.053069054	0.053089021	0.053091834
433.10329	0.050636382	0.050636238	0.050615652	0.050636353	0.05063882
453.56716	0.048183573	0.048183494	0.048162108	0.048183546	0.048185558
474.99794	0.046227612	0.046227616	0.046205603	0.04622759	0.046229001
497.44132	0.043988707	0.043988806	0.043966125	0.043988692	0.043989462
520.94513	0.042175322	0.042175535	0.04215236	0.042175317	0.042175338
545.55948	0.040321164	0.040321511	0.040297829	0.040321172	0.040320375
571.33684	0.038473162	0.038473659	0.038449488	0.038473184	0.038471532
598.33217	0.036637907	0.036638579	0.036613902	0.036637947	0.036635393
626.60302	0.035147079	0.03514794	0.035123008	0.035147138	0.035143721
656.20964	0.033480148	0.033481221	0.033455896	0.033480227	0.03347594
687.21516	0.031962209	0.031963507	0.031937909	0.031962308	0.031957233
719.68567	0.030587121	0.030588658	0.030562924	0.030587236	0.030581485
753.6904	0.029218231	0.029220014	0.029194145	0.029218361	0.02921205
789.30183	0.027928123	0.027930176	0.027904278	0.027928264	0.027921532
826.59587	0.0266616	0.026663929	0.026638026	0.026661747	0.026654758
865.65204	0.02549116	0.025493762	0.025467975	0.025491306	0.025484266
906.55359	0.0242788	0.024281694	0.024255978	0.02427894	0.024272006
949.38772	0.023204749	0.02320792	0.023182477	0.023204875	0.023198288
994.24573	0.022153862	0.022157316	0.02213223	0.022153968	0.022147922
1041.2233	0.021214419	0.021218136	0.021193622	0.021214498	0.021209205
1090.4204	0.020245611	0.020249592	0.020225632	0.020245657	0.020241257
1141.9422	0.01935334	0.019357561	0.019334285	0.01935335	0.019349981
1195.8983	0.018447208	0.018451663	0.018429108	0.018447179	0.018444936
1252.4038	0.017620304	0.017624964	0.017603305	0.017620236	0.017619182
1311.5791	0.016862117	0.01686695	0.016846349	0.016862011	0.016862153
1373.5504	0.016099331	0.016104319	0.016084835	0.016099189	0.016100501
1438.4499	0.015373307	0.01537842	0.015360077	0.015373135	0.015375533
1506.4158	0.014691061	0.014696265	0.01467927	0.014690864	0.014694243
1577.5931	0.014014061	0.014019332	0.014003661	0.014013848	0.014018075
1652.1334	0.013394056	0.013399352	0.013385165	0.013393834	0.013398737
1730.1957	0.012782541	0.012787831	0.012775223	0.012782318	0.012787742
1811.9465	0.012209465	0.012214714	0.012203711	0.012209251	0.012215012
1897.5599	0.011666664	0.011671839	0.011662435	0.011666466	0.011672392
1987.2185	0.011136006	0.011141074	0.011133389	0.011135829	0.011141782
2081.1134	0.010636288	0.010641217	0.010635235	0.010636137	0.010641973
2179.4448	0.01016921	0.010173969	0.010169709	0.010169089	0.010174683
2282.4222	0.0097027953	0.0097073596	0.0097048451	0.0097027054	0.0097079871
2390.2653	0.0092698658	0.0092742059	0.0092734393	0.0092698068	0.009274693
2503.204	0.0088529278	0.0088570237	0.0088579524	0.008852898	0.0088573412
2621.4789	0.0084537098	0.0084575437	0.0084601104	0.0084537063	0.0084576751
2745.3422	0.0080792852	0.0080828376	0.0080870075	0.0080793045	0.0080827774
2875.058	0.0077164751	0.007719728	0.0077255199	0.0077165134	0.0077194933
3010.9028	0.0073651057	0.0073680551	0.0073753335	0.0073651584	0.0073676545
3153.1662	0.0070393642	0.007041998	0.0070507118	0.0070394274	0.0070414477
3302.1515	0.006721542	0.006723853	0.0067339782	0.0067216119	0.0067231813
3458.1762	0.006417	0.0064189891	0.0064304098	0.0064170732	0.006418215
3621.573	0.0061286499	0.0061303165	0.0061429504	0.0061287235	0.0061294613
3792.6902	0.0058558376	0.0058571845	0.0058709362	0.0058559095	0.0058562685
3971.8926	0.005589756	0.0055907906	0.0056055656	0.0055898246	0.0055898326
4159.5622	0.0053396299	0.0053403574	0.0053560723	0.0053396943	0.0053393745
4356.099	0.0050982195	0.0050986462	0.0051152502	0.0050982791	0.0050976542
4561.9221	0.0048698743	0.0048700145	0.0048873656	0.0048699291	0.0048690225
4777.4703	0.0046503052	0.0046501668	0.0046682276	0.0046503557	0.0046491852
5003.203	0.0044409562	0.0044405546	0.0044592051	0.004441003	0.0044395888
5239.6014	0.0042428221	0.0042421722	0.0042613077	0.0042428659	0.0042412265
5487.1694	0.0040505407	0.004049654	0.0040692402	0.0040505829	0.0040487305
5746.435	0.0038695446	0.0038684373	0.0038883654	0.0038695861	0.0038675371
6017.9506	0.0036958493	0.0036945381	0.0037147179	0.0036958914	0.0036936604
6302.2953	0.0035286406	0.0035271399	0.0035475133	0.0035286845	0.0035262822
6600.075	0.0033697827	0.003368106	0.0033886203	0.0033698297	0.0033672651
6911.9247	0.0032181497	0.0032163151	0.0032368688	0.003218201	0.0032154885
7238.5091	0.0030734106	0.0030714316	0.0030919773	0.0030734672	0.0030706145
7580.5244	0.0029351711	0.0029330611	0.0029535544	0.0029352341	0.0029322477
7938.6997	0.0028030867	0.002800861	0.0028212328	0.0028031567	0.0028000465
8313.7986	0.0026765901	0.0026742628	0.002694458	0.0026766677	0.0026734413
8706.6207	0.0025568312	0.0025544149	0.0025743893	0.0025569168	0.0025535803
9118.0034	0.002441088	0.0024385947	0.0024583143	0.0024411814	0.002437738
9548.8237	0.0023318044	0.0023292464	0.0023486654	0.0023319054	0.0023283608
10000	0.0022266187	0.0022240064	0.0022431032	0.0022267266	0.0022230805


==> graphics/data/time_delay_time_err.dat <==
0	NaN	NaN	NaN	NaN
0.01	1.2250977e-06	1.2110915e-05	2.1392916e-07	5.2099358e-07
0.02	3.440883e-07	1.1814084e-06	1.6403894e-07	2.9291386e-07
0.03	2.5487755e-07	1.4190159e-06	9.7050369e-08	9.0421218e-08
0.04	5.9250909e-08	1.1258364e-06	5.141722e-08	3.8356754e-09
0.05	1.3933302e-09	6.1402119e-07	2.3311702e-08	3.0106277e-08
0.06	1.092399e-08	3.1024399e-07	5.6894874e-09	2.8311587e-08
0.07	9.6061322e-09	1.6462508e-07	6.23137e-09	1.7412249e-08
0.08	7.0581898e-09	9.8623218e-08	1.4969806e-08	8.8499867e-09
0.09	5.0695007e-09	6.7148836e-08	2.2012471e-08	4.4397474e-09
0.1	3.6985888e-09	4.9726794e-08	2.8082259e-08	2.9010186e-09
0.11	2.7635053e-09	3.8170037e-08	3.3543306e-08	2.6771248e-09
0.12	2.1164512e-09	2.939731e-08	3.8553335e-08	2.8016554e-09
0.13	1.6596751e-09	2.2228427e-08	4.3163492e-08	2.8902264e-09
0.14	1.3277905e-09	1.6160661e-08	4.7375873e-08	2.8367439e-09
0.15	1.0826288e-09	1.0942325e-08	5.116393e-08	2.6585398e-09
0.16	8.9849249e-10	6.4141464e-09	5.4500773e-08	2.4104001e-09
0.17	7.5585457e-10	2.4564143e-09	5.7372476e-08	2.1474852e-09
0.18	6.4385099e-10	1.0300737e-09	5.9777051e-08	1.9182227e-09
0.19	5.5350624e-10	4.1113995e-09	6.1734342e-08	1.7512419e-09
0.2	4.8153374e-10	6.8580316e-09	6.3279807e-08	1.6580725e-09
0.21	4.2264679e-10	9.3221776e-09	6.447262e-08	1.6270456e-09
0.22	3.7365383e-10	1.1547104e-08	6.5386771e-08	1.6378676e-09
0.23	3.3138784e-10	1.3568741e-08	6.6109801e-08	1.6701907e-09
0.24	2.9699638e-10	1.5412276e-08	6.6733097e-08	1.7113772e-09
0.25	2.680582e-10	1.7100969e-08	6.735757e-08	1.7529604e-09
0.26	2.4412598e-10	1.8651256e-08	6.8082428e-08	1.792303e-09
0.27	2.2366107e-10	2.0076416e-08	6.9005153e-08	1.8290144e-09
0.28	2.0703332e-10	2.138411e-08	7.0214286e-08	1.8644391e-09
0.29	1.9248258e-10	2.2580653e-08	7.179073e-08	1.8987849e-09
0.3	1.8068527e-10	2.3667038e-08	7.3798936e-08	1.9323001e-09
0.31	1.6886749e-10	2.4644523e-08	7.6289864e-08	1.9627298e-09
0.32	1.5885032e-10	2.550766e-08	7.9288517e-08	1.9890803e-09
0.33	1.4950874e-10	2.6251125e-08	8.2799105e-08	2.0090761e-09
0.34	1.4078416e-10	2.6866365e-08	8.6798538e-08	2.0215638e-09
0.35	1.3171752e-10	2.7343433e-08	9.1237817e-08	2.0263959e-09
0.36	1.2246762e-10	2.766949e-08	9.6040891e-08	2.0257609e-09
0.37	1.1079432e-10	2.7832017e-08	1.0111091e-07	2.0231639e-09
0.38	9.9953039e-11	2.7812713e-08	1.0632642e-07	2.0254366e-09
0.39	8.8205795e-11	2.7596855e-08	1.1155744e-07	2.0386154e-09
0.4	7.8058854e-11	2.716668e-08	1.1666277e-07	2.0687493e-09
0.41	7.3063206e-11	2.6505364e-08	1.2150046e-07	2.1189564e-09
0.42	7.7669604e-11	2.5597453e-08	1.2593407e-07	2.1882188e-09
0.43	9.3837481e-11	2.4429481e-08	1.2983881e-07	2.2706678e-09
0.44	1.1918844e-10	2.2992833e-08	1.3310989e-07	2.3570235e-09
0.45	1.5115204e-10	2.1284272e-08	1.3566719e-07	2.4361055e-09
0.46	1.8765882e-10	1.9305993e-08	1.3745809e-07	2.4955459e-09
0.47	2.2678838e-10	1.7067882e-08	1.384615e-07	2.5236806e-09
0.48	2.6693641e-10	1.4588939e-08	1.3868898e-07	2.511099e-09
0.49	3.069755e-10	1.1897524e-08	1.3818272e-07	2.4515821e-09
0.5	3.4537987e-10	9.030109e-09	1.3700972e-07	2.3412391e-09
0.51	3.8084448e-10	6.0332823e-09	1.3525696e-07	2.1796165e-09
0.52	4.1201373e-10	2.9746976e-09	1.3302316e-07	1.9690361e-09
0.53	4.3764735e-10	6.9142677e-10	1.3041137e-07	1.7145623e-09
0.54	4.5637677e-10	3.4017187e-09	1.2752066e-07	1.4229784e-09
0.55	4.6808354e-10	6.4065902e-09	1.2444299e-07	1.1050665e-09
0.56	4.7201881e-10	9.3023782e-09	1.2125482e-07	7.7316391e-10
0.57	4.6822324e-10	1.2024035e-08	1.180179e-07	4.5175803e-10
0.58	4.5656327e-10	1.4522812e-08	1.1477707e-07	2.4980301e-10
0.59	4.3766705e-10	1.675613e-08	1.1156355e-07	4.1263633e-10
0.6	4.1162873e-10	1.8689469e-08	1.0839472e-07	7.0926338e-10
0.61	3.7967489e-10	2.0293108e-08	1.0528088e-07	1.0096553e-09
0.62	3.4274248e-10	2.1545106e-08	1.0222574e-07	1.2916169e-09
0.63	3.0207303e-10	2.2430307e-08	9.9230761e-08	1.5477219e-09
0.64	2.5919463e-10	2.2940833e-08	9.6297352e-08	1.7747958e-09
0.65	2.1600637e-10	2.3075636e-08	9.3429146e-08	1.9719338e-09
0.66	1.7538407e-10	2.2839418e-08	9.0633994e-08	2.1390592e-09
0.67	1.4134813e-10	2.2243991e-08	8.792266e-08	2.2784175e-09
0.68	1.204734e-10	2.1306039e-08	8.5310338e-08	2.3929445e-09
0.69	1.1966483e-10	2.0046905e-08	8.2815622e-08	2.4865672e-09
0.7	1.3724626e-10	1.8490155e-08	8.0461405e-08	2.5627402e-09
0.71	1.6568231e-10	1.666293e-08	7.8272115e-08	2.6259172e-09
0.72	1.9865203e-10	1.4594656e-08	7.6274083e-08	2.6805182e-09
0.73	2.3246008e-10	1.2317889e-08	7.4495074e-08	2.7303614e-09
0.74	2.6619923e-10	9.8743248e-09	7.2962561e-08	2.7797796e-09
0.75	2.9917067e-10	7.3309753e-09	7.1704383e-08	2.8317675e-09
0.76	3.3058123e-10	4.858582e-09	7.0748118e-08	2.8878087e-09
0.77	3.597992e-10	3.1606932e-09	7.0119164e-08	2.9482462e-09
0.78	3.8780497e-10	3.9443477e-09	6.9837476e-08	3.0139422e-09
0.79	4.1513757e-10	6.5359836e-09	6.991666e-08	3.0842105e-09
0.8	4.4092802e-10	9.6780135e-09	7.0361577e-08	3.1556173e-09
0.81	4.6557294e-10	1.3050394e-08	7.1160516e-08	3.2253609e-09
0.82	4.8989868e-10	1.6559051e-08	7.2280212e-08	3.2905529e-09
0.83	5.1284247e-10	2.0159033e-08	7.3661546e-08	3.3459944e-09
0.84	5.3402533e-10	2.3814164e-08	7.5209783e-08	3.3877717e-09
0.85	5.5371324e-10	2.7484687e-08	7.6788092e-08	3.4141806e-09
0.86	5.7083291e-10	3.1123769e-08	7.8215606e-08	3.4245397e-09
0.87	5.8402236e-10	3.4673032e-08	7.9266049e-08	3.4218679e-09
0.88	5.9213227e-10	3.8060516e-08	7.9673387e-08	3.4146323e-09
0.89	5.9414884e-10	4.1201265e-08	7.9146495e-08	3.4172572e-09
0.9	5.8820057e-10	4.4002124e-08	7.7395176e-08	3.4478436e-09
0.91	5.7341211e-10	4.6366276e-08	7.4162417e-08	3.5257143e-09
0.92	5.4839375e-10	4.8204401e-08	6.9267284e-08	3.6639073e-09
0.93	5.1229209e-10	4.9444331e-08	6.2647649e-08	3.863929e-09
0.94	4.6516495e-10	5.0040204e-08	5.4404918e-08	4.1137616e-09
0.95	4.0790505e-10	4.997861e-08	4.4865653e-08	4.3905962e-09
0.96	3.4190633e-10	4.9279532e-08	3.4731219e-08	4.6668557e-09
0.97	2.7002278e-10	4.7990873e-08	2.5580618e-08	4.915534e-09
0.98	1.9532647e-10	4.6182307e-08	2.1093789e-08	5.1147419e-09
0.99	1.277385e-10	4.3933322e-08	2.502786e-08	5.2483902e-09
1	9.9837713e-11	4.1326387e-08	3.469537e-08	5.3068019e-09
1.01	3.4695465e-10	2.541778e-08	4.6488422e-08	3.0448629e-09
1.02	1.0743506e-10	2.4051039e-08	5.8564838e-08	3.8105077e-09
1.03	4.7878639e-10	2.5972005e-08	7.0085948e-08	6.1292586e-09
1.04	4.9526057e-10	2.7950686e-08	8.0772199e-08	4.570461e-09
1.05	2.6336942e-10	2.8367193e-08	9.0393812e-08	2.172878e-09
1.06	8.3653379e-11	2.7052248e-08	9.8820748e-08	1.3842221e-09
1.07	3.2646127e-10	2.4671567e-08	1.0599157e-07	1.7341925e-09
1.08	5.6483859e-10	2.1925807e-08	1.1188661e-07	1.7020503e-09
1.09	7.7012748e-10	1.9366024e-08	1.1652859e-07	1.4529101e-09
1.1	9.4619715e-10	1.7489399e-08	1.1997197e-07	1.3712795e-09
1.11	1.097776e-09	1.6797258e-08	1.2230466e-07	1.5428094e-09
1.12	1.2288012e-09	1.7664389e-08	1.2364389e-07	1.7673039e-09
1.13	1.3405332e-09	2.0130456e-08	1.2413374e-07	1.8988175e-09
1.14	1.4364066e-09	2.3960285e-08	1.2393185e-07	1.8876384e-09
1.15	1.5162945e-09	2.8881436e-08	1.2320855e-07	1.7377799e-09
1.16	1.5801321e-09	3.4704479e-08	1.2212911e-07	1.4802868e-09
1.17	1.627046e-09	4.1316547e-08	1.2083687e-07	1.191306e-09
1.18	1.6547797e-09	4.8634624e-08	1.194272e-07	1.0635869e-09
1.19	1.6594256e-09	5.6547839e-08	1.179111e-07	1.3467581e-09
1.2	1.6336205e-09	6.4845861e-08	1.1616951e-07	1.989869e-09
1.21	1.570793e-09	7.3123732e-08	1.1390184e-07	2.8196112e-09
1.22	1.461938e-09	8.0703273e-08	1.1062123e-07	3.71612e-09
1.23	1.3014083e-09	8.6637343e-08	1.0574522e-07	4.5706208e-09
1.24	1.0920765e-09	8.9923938e-08	9.8842161e-08	5.2693669e-09
1.25	8.4853261e-10	8.9928033e-08	8.9936588e-08	5.7175603e-09
1.26	5.9594682e-10	8.6730539e-08	7.960661e-08	5.8771852e-09
1.27	3.5882953e-10	8.1080362e-08	6.8737014e-08	5.7746106e-09
1.28	1.5893456e-10	7.3991438e-08	5.8136051e-08	5.4791902e-09
1.29	7.8822479e-11	6.6353742e-08	4.8329883e-08	5.0692153e-09
1.3	1.8107233e-10	5.8769645e-08	3.9592315e-08	4.6106315e-09
1.31	2.7888744e-10	5.1576204e-08	3.2095495e-08	4.1481648e-09
1.32	3.527696e-10	4.4921293e-08	2.6070018e-08	3.7125137e-09
1.33	4.0516238e-10	3.8844567e-08	2.1922543e-08	3.3217216e-09
1.34	4.4030935e-10	3.3330803e-08	2.0135421e-08	2.9847186e-09
1.35	4.626748e-10	2.8341408e-08	2.0784955e-08	2.7038681e-09
1.36	4.7340611e-10	2.3827722e-08	2.3263535e-08	2.4777471e-09
1.37	4.7437679e-10	1.9744877e-08	2.6740779e-08	2.3001523e-09
1.38	4.7021624e-10	1.6059916e-08	3.059328e-08	2.1621012e-09
1.39	4.6059651e-10	1.2748225e-08	3.444959e-08	2.0548413e-09
1.4	4.4657822e-10	9.8114561e-09	3.809583e-08	1.969668e-09
1.41	4.2981253e-10	7.3029913e-09	4.1410224e-08	1.8996408e-09
1.42	4.1269071e-10	5.3937714e-09	4.4327735e-08	1.8402047e-09
1.43	3.9281126e-10	4.4478616e-09	4.6829402e-08	1.7874817e-09
1.44	3.7262293e-10	4.739046e-09	4.8920555e-08	1.7402759e-09
1.45	3.5367608e-10	5.8912408e-09	5.0632174e-08	1.6984212e-09
1.46	3.351652e-10	7.3864707e-09	5.2018036e-08	1.6616271e-09
1.47	3.1626903e-10	8.9674167e-09	5.3147369e-08	1.6299976e-09
1.48	2.9777233e-10	1.0532064e-08	5.4098751e-08	1.6044371e-09
1.49	2.8167617e-10	1.2037847e-08	5.4956382e-08	1.5866738e-09
1.5	2.672994e-10	1.3467342e-08	5.5810708e-08	1.5773079e-09
1.51	2.5426649e-10	1.4812379e-08	5.6750804e-08	1.5768902e-09
1.52	2.410039e-10	1.6069402e-08	5.7862502e-08	1.5848922e-09
1.53	2.2895318e-10	1.7233879e-08	5.9220486e-08	1.6015233e-09
1.54	2.1794234e-10	1.8302449e-08	6.0890309e-08	1.6254379e-09
1.55	2.0843756e-10	1.9270795e-08	6.2922873e-08	1.6547449e-09
1.56	1.9893268e-10	2.0135388e-08	6.5354196e-08	1.68562e-09
1.57	1.8950993e-10	2.0890547e-08	6.8198752e-08	1.7149048e-09
1.58	1.8015838e-10	2.1529893e-08	7.144922e-08	1.7394513e-09
1.59	1.7127774e-10	2.2045866e-08	7.5074676e-08	1.7571013e-09
1.6	1.6149937e-10	2.2431709e-08	7.9023102e-08	1.7656599e-09
1.61	1.5152327e-10	2.2678557e-08	8.3219124e-08	1.7658176e-09
1.62	1.4039297e-10	2.2778729e-08	8.7571078e-08	1.7590561e-09
1.63	1.3041082e-10	2.272214e-08	9.1970577e-08	1.7504172e-09
1.64	1.1943947e-10	2.2502824e-08	9.6305632e-08	1.744298e-09
1.65	1.1081436e-10	2.211165e-08	1.0045695e-07	1.7482752e-09
1.66	1.0332191e-10	2.1544946e-08	1.0431424e-07	1.7679609e-09
1.67	1.0173572e-10	2.0796224e-08	1.0777135e-07	1.8088e-09
1.68	1.0655561e-10	1.9864939e-08	1.1074176e-07	1.8723786e-09
1.69	1.1955297e-10	1.875032e-08	1.1315495e-07	1.9568772e-09
1.7	1.3923859e-10	1.745676e-08	1.1496559e-07	2.0573568e-09
1.71	1.6383458e-10	1.5992485e-08	1.161531e-07	2.1670225e-09
1.72	1.9173766e-10	1.4368049e-08	1.1671975e-07	2.2776805e-09
1.73	2.2143958e-10	1.2600381e-08	1.1669333e-07	2.3819892e-09
1.74	2.5163425e-10	1.071063e-08	1.1612108e-07	2.4730904e-09
1.75	2.8128442e-10	8.7266849e-09	1.1506693e-07	2.545589e-09
1.76	3.0905455e-10	6.6852917e-09	1.1360466e-07	2.5946826e-09
1.77	3.341216e-10	4.6496438e-09	1.118155e-07	2.61774e-09
1.78	3.5567663e-10	2.7848191e-09	1.0978064e-07	2.6131155e-09
1.79	3.7277162e-10	1.8440382e-09	1.0757648e-07	2.5798583e-09
1.8	3.8460747e-10	2.8828364e-09	1.0527147e-07	2.5179688e-09
1.81	3.9084416e-10	4.6583763e-09	1.0292451e-07	2.4287857e-09
1.82	3.9153559e-10	6.5022054e-09	1.0058285e-07	2.3146374e-09
1.83	3.8635078e-10	8.2673379e-09	9.8280149e-08	2.1776313e-09
1.84	3.7513216e-10	9.8954786e-09	9.6038634e-08	2.0205689e-09
1.85	3.586952e-10	1.134932e-08	9.3872066e-08	1.8481824e-09
1.86	3.3734122e-10	1.2602453e-08	9.1784088e-08	1.6651744e-09
1.87	3.1185014e-10	1.3633782e-08	8.9772857e-08	1.4782582e-09
1.88	2.8337875e-10	1.4426913e-08	8.7832534e-08	1.2967587e-09
1.89	2.5308549e-10	1.4970492e-08	8.5954315e-08	1.133378e-09
1.9	2.2255945e-10	1.5257686e-08	8.4128449e-08	1.0058577e-09
1.91	1.9390913e-10	1.5285531e-08	8.2346e-08	9.3535598e-10
1.92	1.7020598e-10	1.505572e-08	8.0598846e-08	9.3817065e-10
1.93	1.5521266e-10	1.4573326e-08	7.8881484e-08	1.0138144e-09
1.94	1.5250748e-10	1.3847969e-08	7.7190203e-08	1.1463305e-09
1.95	1.6210377e-10	1.2892185e-08	7.5525131e-08	1.3149138e-09
1.96	1.8185449e-10	1.1724833e-08	7.3887789e-08	1.5042784e-09
1.97	2.0808823e-10	1.0371468e-08	7.2282942e-08	1.7040546e-09
1.98	2.3743201e-10	8.8705249e-09	7.0718181e-08	1.90761e-09
1.99	2.685998e-10	7.290363e-09	6.9202414e-08	2.1120408e-09
2	3.0005014e-10	5.7707373e-09	6.7747406e-08	2.3150964e-09
2.01	3.3235422e-10	4.6311975e-09	6.6365617e-08	2.3991813e-09
2.02	3.639995e-10	4.427581e-09	6.5071633e-08	2.4478061e-09
2.03	3.9512831e-10	5.4561301e-09	6.387752e-08	2.5289975e-09
2.04	4.2489701e-10	7.3601791e-09	6.2794249e-08	2.6650914e-09
2.05	4.536666e-10	9.737323e-09	6.1827816e-08	2.8507734e-09
2.06	4.8058462e-10	1.2384751e-08	6.0978983e-08	3.0658705e-09
2.07	5.0631745e-10	1.5204051e-08	6.0237296e-08	3.2888721e-09
2.08	5.3098931e-10	1.8138276e-08	5.9579982e-08	3.5007234e-09
2.09	5.5382032e-10	2.1145998e-08	5.8968176e-08	3.6874872e-09
2.1	5.7514271e-10	2.4189327e-08	5.8341451e-08	3.8423963e-09
2.11	5.938607e-10	2.7230962e-08	5.7617134e-08	3.9616002e-09
2.12	6.0952739e-10	3.0229844e-08	5.668665e-08	4.0446866e-09
2.13	6.2138855e-10	3.3140615e-08	5.5417399e-08	4.0922737e-09
2.14	6.283631e-10	3.5913126e-08	5.3657021e-08	4.1054005e-09
2.15	6.2931987e-10	3.8492848e-08	5.1241859e-08	4.0856351e-09
2.16	6.2309981e-10	4.0822205e-08	4.8010219e-08	4.035457e-09
2.17	6.0927927e-10	4.2842444e-08	4.3820438e-08	3.9593451e-09
2.18	5.8627763e-10	4.4499058e-08	3.8578696e-08	3.8617884e-09
2.19	5.5353324e-10	4.5743501e-08	3.2276837e-08	3.7494779e-09
2.2	5.1125801e-10	4.6537371e-08	2.5081082e-08	3.6301857e-09
2.21	4.5956848e-10	4.6856322e-08	1.7641532e-08	3.5109023e-09
2.22	3.9911366e-10	4.6691165e-08	1.2474875e-08	3.3973346e-09
2.23	3.3202661e-10	4.6047367e-08	1.5069295e-08	3.2932999e-09
2.24	2.6240759e-10	4.4943828e-08	2.4052707e-08	3.1999246e-09
2.25	1.9849676e-10	4.3410813e-08	3.5252458e-08	3.1155818e-09
2.26	1.6229461e-10	4.1484777e-08	4.7190694e-08	3.0377776e-09
2.27	1.8208969e-10	3.920585e-08	5.9255153e-08	2.9637401e-09
2.28	2.4947752e-10	3.6616774e-08	7.1060487e-08	2.8907626e-09
2.29	3.3932553e-10	3.3757135e-08	8.2316442e-08	2.8186182e-09
2.3	4.3864159e-10	3.066724e-08	9.2789672e-08	2.7479044e-09
2.31	5.4164823e-10	2.7386527e-08	1.0229746e-07	2.6809766e-09
2.32	6.4544917e-10	2.3959932e-08	1.1070238e-07	2.6203846e-09
2.33	7.4854667e-10	2.0447998e-08	1.1791043e-07	2.5681476e-09
2.34	8.4814266e-10	1.6947365e-08	1.2387216e-07	2.5265903e-09
2.35	9.4367501e-10	1.3655904e-08	1.2857311e-07	2.4944062e-09
2.36	1.0340366e-09	1.1002985e-08	1.3203481e-07	2.4688755e-09
2.37	1.1173764e-09	9.8120693e-09	1.3431018e-07	2.4468208e-09
2.38	1.1932915e-09	1.0851177e-08	1.3547403e-07	2.4233447e-09
2.39	1.2593244e-09	1.3831308e-08	1.3562086e-07	2.3967536e-09
2.4	1.3131611e-09	1.7966059e-08	1.3485253e-07	2.3683651e-09
2.41	1.3541536e-09	2.2744032e-08	1.332652e-07	2.3429734e-09
2.42	1.3787066e-09	2.7896248e-08	1.3094356e-07	2.3347886e-09
2.43	1.3848071e-09	3.3242065e-08	1.2794181e-07	2.3633864e-09
2.44	1.3690784e-09	3.861085e-08	1.2427728e-07	2.45193e-09
2.45	1.3284039e-09	4.3801224e-08	1.1992512e-07	2.6171383e-09
2.46	1.2602825e-09	4.8564719e-08	1.1482753e-07	2.8589768e-09
2.47	1.1635864e-09	5.2614098e-08	1.0892249e-07	3.1571083e-09
2.48	1.0404316e-09	5.5656524e-08	1.0218693e-07	3.4754101e-09
2.49	8.9561912e-10	5.7454001e-08	9.4685318e-08	3.7714846e-09
2.5	7.3657486e-10	5.7885971e-08	8.6594277e-08	4.0069124e-09
2.51	5.7338729e-10	5.6982975e-08	7.8184393e-08	4.1561988e-09
2.52	4.1688915e-10	5.4915053e-08	6.9767499e-08	4.210323e-09
2.53	2.7738901e-10	5.1941568e-08	6.1637576e-08	4.1746275e-09
2.54	1.6949852e-10	4.8347224e-08	5.4033347e-08	4.0641232e-09
2.55	1.2649261e-10	4.4388471e-08	4.7133952e-08	3.9000578e-09
2.56	1.5994637e-10	4.0273292e-08	4.1085501e-08	3.703069e-09
2.57	2.1511952e-10	3.6151921e-08	3.6030521e-08	3.4924018e-09
2.58	2.6715674e-10	3.2128996e-08	3.2126598e-08	3.282437e-09
2.59	3.0771191e-10	2.8266366e-08	2.952434e-08	3.0851471e-09
2.6	3.3878075e-10	2.4603968e-08	2.8297546e-08	2.9068782e-09
2.61	3.5950914e-10	2.1160073e-08	2.8363689e-08	2.7512975e-09
2.62	3.7254339e-10	1.7946186e-08	2.947314e-08	2.6182547e-09
2.63	3.7862268e-10	1.4968066e-08	3.1293385e-08	2.5057124e-09
2.64	3.7819574e-10	1.2233736e-08	3.350523e-08	2.4100931e-09
2.65	3.7360238e-10	9.7651433e-09	3.5851203e-08	2.3276793e-09
2.66	3.65015e-10	7.6103448e-09	3.8148045e-08	2.2549183e-09
2.67	3.5336944e-10	5.8808495e-09	4.0274214e-08	2.189046e-09
2.68	3.4014993e-10	4.7953268e-09	4.2157521e-08	2.1284817e-09
2.69	3.2637394e-10	4.5953923e-09	4.3765956e-08	2.0723702e-09
2.7	3.1149445e-10	5.2166885e-09	4.5100967e-08	2.0201152e-09
2.71	2.9685951e-10	6.3095867e-09	4.6187232e-08	1.9721614e-09
2.72	2.8230798e-10	7.592343e-09	4.7071101e-08	1.9288448e-09
2.73	2.6720249e-10	8.9235891e-09	4.78144e-08	1.890508e-09
2.74	2.5434699e-10	1.0236897e-08	4.8485304e-08	1.8590578e-09
2.75	2.4167149e-10	1.1502494e-08	4.9163078e-08	1.8345275e-09
2.76	2.3066764e-10	1.2703725e-08	4.9924416e-08	1.8183915e-09
2.77	2.198149e-10	1.3832599e-08	5.0846742e-08	1.8105472e-09
2.78	2.1048405e-10	1.4882307e-08	5.199836e-08	1.8117449e-09
2.79	2.0175459e-10	1.5848722e-08	5.3440726e-08	1.8209832e-09
2.8	1.9357107e-10	1.6727558e-08	5.5222182e-08	1.8367285e-09
2.81	1.862328e-10	1.7514113e-08	5.7375629e-08	1.8568653e-09
2.82	1.7928422e-10	1.8203828e-08	5.9917052e-08	1.8782366e-09
2.83	1.7337318e-10	1.8790988e-08	6.2841615e-08	1.8979933e-09
2.84	1.6691368e-10	1.9271101e-08	6.6125755e-08	1.9119184e-09
2.85	1.6069578e-10	1.9637661e-08	6.9722574e-08	1.9178101e-09
2.86	1.5436542e-10	1.9884935e-08	7.3566723e-08	1.9134793e-09
2.87	1.4799086e-10	2.0006876e-08	7.7575524e-08	1.8982189e-09
2.88	1.4141277e-10	1.9997998e-08	8.1653585e-08	1.8724082e-09
2.89	1.358305e-10	1.9852314e-08	8.5696029e-08	1.8386875e-09
2.9	1.3190523e-10	1.9565165e-08	8.9595731e-08	1.8004816e-09
2.91	1.2942562e-10	1.9133851e-08	9.3249405e-08	1.7617196e-09
2.92	1.3024395e-10	1.8555342e-08	9.6559639e-08	1.7280326e-09
2.93	1.3550735e-10	1.7828494e-08	9.9442307e-08	1.7044633e-09
2.94	1.4473536e-10	1.6955619e-08	1.0183212e-07	1.6942403e-09
2.95	1.5773564e-10	1.5940973e-08	1.0368347e-07	1.6992271e-09
2.96	1.7469671e-10	1.4789245e-08	1.0497009e-07	1.7193091e-09
2.97	1.9454786e-10	1.3509641e-08	1.0569015e-07	1.7517668e-09
2.98	2.1638178e-10	1.2114113e-08	1.0586281e-07	1.7925452e-09
2.99	2.3922292e-10	1.0616814e-08	1.0552515e-07	1.8366705e-09
3	2.6225559e-10	9.0352992e-09	1.0473005e-07	1.8793853e-09
3.01	2.8431433e-10	7.3895008e-09	1.0354048e-07	1.9167086e-09
3.02	3.0493713e-10	5.7066396e-09	1.0202851e-07	1.9450703e-09
3.03	3.2303708e-10	4.0215817e-09	1.0026536e-07	1.9603711e-09
3.04	3.3782612e-10	2.4076104e-09	9.8320398e-08	1.9601926e-09
3.05	3.4899395e-10	1.2224071e-09	9.6259226e-08	1.9443084e-09
3.06	3.5608036e-10	1.7262813e-09	9.4137328e-08	1.9131541e-09
3.07	3.5869482e-10	3.1072762e-09	9.2000654e-08	1.867909e-09
3.08	3.5664115e-10	4.5439463e-09	8.9883667e-08	1.8101465e-09
3.09	3.5010552e-10	5.9038542e-09	8.781168e-08	1.7421808e-09
3.1	3.3933578e-10	7.1432376e-09	8.5799756e-08	1.6665434e-09
3.11	3.2480381e-10	8.2360919e-09	8.3854715e-08	1.5863763e-09
3.12	3.0697074e-10	9.1633235e-09	8.1976703e-08	1.5053644e-09
3.13	2.8662387e-10	9.9103355e-09	8.016095e-08	1.4282263e-09
3.14	2.6481649e-10	1.0465478e-08	7.8400331e-08	1.3606323e-09
3.15	2.4282479e-10	1.0820895e-08	7.6685726e-08	1.3087924e-09
3.16	2.2205399e-10	1.0971281e-08	7.5008535e-08	1.278586e-09
3.17	2.0451012e-10	1.0915972e-08	7.3359421e-08	1.2750334e-09
3.18	1.9208746e-10	1.0655949e-08	7.1732154e-08	1.3003773e-09
3.19	1.866815e-10	1.0195851e-08	7.0121992e-08	1.3541659e-09
3.2	1.886579e-10	9.5426233e-09	6.8527477e-08	1.4327968e-09
3.21	1.9752307e-10	8.7076081e-09	6.6948975e-08	1.531658e-09
3.22	2.1238816e-10	7.7076848e-09	6.5389027e-08	1.6463099e-09
3.23	2.3184614e-10	6.5682808e-09	6.3853009e-08	1.7726671e-09
3.24	2.5381894e-10	5.3335453e-09	6.2349384e-08	1.9067515e-09
3.25	2.768737e-10	4.1006218e-09	6.0888388e-08	2.0457231e-09
3.26	3.0121485e-10	3.1257072e-09	5.9480755e-08	2.18872e-09
3.27	3.2514786e-10	2.9659964e-09	5.8140273e-08	2.3334399e-09
3.28	3.4921442e-10	3.9164891e-09	5.6879218e-08	2.4798426e-09
3.29	3.7270511e-10	5.5447066e-09	5.5710264e-08	2.6267926e-09
3.3	3.9570381e-10	7.4994377e-09	5.4643327e-08	2.773758e-09
3.31	4.1768617e-10	9.6390342e-09	5.3684863e-08	2.919418e-09
3.32	4.3818099e-10	1.1901385e-08	5.2835088e-08	3.0621129e-09
3.33	4.58126e-10	1.4249828e-08	5.2083803e-08	3.2012799e-09
3.34	4.770392e-10	1.6658097e-08	5.1410088e-08	3.3344209e-09
3.35	4.9421474e-10	1.9102748e-08	5.0777626e-08	3.4585331e-09
3.36	5.0908744e-10	2.1560049e-08	5.0131315e-08	3.5705006e-09
3.37	5.2203282e-10	2.4003575e-08	4.9393927e-08	3.6681583e-09
3.38	5.3225409e-10	2.6405155e-08	4.8467116e-08	3.7483176e-09
3.39	5.3956215e-10	2.8732729e-08	4.7230484e-08	3.8089752e-09
3.4	5.4253318e-10	3.0952008e-08	4.5547078e-08	3.8476623e-09
3.41	5.4116144e-10	3.3024362e-08	4.3267335e-08	3.864451e-09
3.42	5.3459881e-10	3.49096e-08	4.0241256e-08	3.8599336e-09
3.43	5.216387e-10	3.6566902e-08	3.633141e-08	3.8357992e-09
3.44	5.0230701e-10	3.7955239e-08	3.142926e-08	3.7960402e-09
3.45	4.7575644e-10	3.9037265e-08	2.5484003e-08	3.7447649e-09
3.46	4.422412e-10	3.9779977e-08	1.8563691e-08	3.6870885e-09
3.47	4.0223224e-10	4.0157469e-08	1.1156829e-08	3.6277009e-09
3.48	3.5677401e-10	4.0152649e-08	6.8684322e-09	3.5699748e-09
3.49	3.0834383e-10	3.9757601e-08	1.3082228e-08	3.5159689e-09
3.5	2.6229236e-10	3.8973439e-08	2.3390551e-08	3.4663545e-09
3.51	2.28339e-10	3.7809919e-08	3.4788532e-08	3.4203932e-09
3.52	2.2009498e-10	3.6284395e-08	4.6623153e-08	3.3764122e-09
3.53	2.4678636e-10	3.4418906e-08	5.852637e-08	3.3333151e-09
3.54	3.0292831e-10	3.2240645e-08	7.0192779e-08	3.2900052e-09
3.55	3.7756485e-10	2.9777655e-08	8.1352623e-08	3.2472232e-09
3.56	4.6228832e-10	2.7061685e-08	9.1767106e-08	3.2059534e-09
3.57	5.5187824e-10	2.412671e-08	1.0123466e-07	3.1682503e-09
3.58	6.4320456e-10	2.1014336e-08	1.0959249e-07	3.1356735e-09
3.59	7.3363676e-10	1.7780658e-08	1.1672052e-07	3.1098255e-09
3.6	8.2148456e-10	1.452149e-08	1.2253894e-07	3.0903219e-09
3.61	9.0478918e-10	1.1429608e-08	1.2700898e-07	3.075962e-09
3.62	9.8198555e-10	8.9505828e-09	1.3012847e-07	3.0641681e-09
3.63	1.0511444e-09	7.9821082e-09	1.3192823e-07	3.0518099e-09
3.64	1.1109425e-09	9.2445682e-09	1.3246564e-07	3.0356108e-09
3.65	1.1591857e-09	1.2194035e-08	1.3182018e-07	3.0144188e-09
3.66	1.1942138e-09	1.5987628e-08	1.300845e-07	2.9892006e-09
3.67	1.2140443e-09	2.0162093e-08	1.2735823e-07	2.9646324e-09
3.68	1.2166543e-09	2.4472541e-08	1.2374132e-07	2.9496104e-09
3.69	1.2004064e-09	2.8745605e-08	1.1932844e-07	2.9558581e-09
3.7	1.1635554e-09	3.2822517e-08	1.1420842e-07	2.9957823e-09
3.71	1.1056334e-09	3.6539271e-08	1.0846549e-07	3.0770876e-09
3.72	1.0268762e-09	3.972921e-08	1.0218799e-07	3.1987315e-09
3.73	9.2926264e-10	4.2236084e-08	9.5477647e-08	3.3487416e-09
3.74	8.1667159e-10	4.3935463e-08	8.8458375e-08	3.5068328e-09
3.75	6.9414791e-10	4.4757504e-08	8.1279578e-08	3.649836e-09
3.76	5.6816607e-10	4.4698908e-08	7.4108365e-08	3.7574788e-09
3.77	4.4564167e-10	4.3822774e-08	6.7115969e-08	3.8162388e-09
3.78	3.3407013e-10	4.2243426e-08	6.0462079e-08	3.8207688e-09
3.79	2.4304683e-10	4.0103082e-08	5.4285036e-08	3.7737134e-09
3.8	1.857195e-10	3.7550342e-08	4.8701676e-08	3.683297e-09
3.81	1.7411328e-10	3.472432e-08	4.3813915e-08	3.5605856e-09
3.82	1.9772554e-10	3.1742159e-08	3.9715617e-08	3.4181949e-09
3.83	2.3348236e-10	2.8697732e-08	3.6494025e-08	3.2677881e-09
3.84	2.6891302e-10	2.5663409e-08	3.4216665e-08	3.1190551e-09
3.85	2.9748636e-10	2.2690143e-08	3.2905454e-08	2.9793544e-09
3.86	3.1975709e-10	1.9817335e-08	3.2508631e-08	2.8528841e-09
3.87	3.3587299e-10	1.7072137e-08	3.2895897e-08	2.7414608e-09
3.88	3.4594327e-10	1.4474826e-08	3.3881674e-08	2.6446531e-09
3.89	3.4974474e-10	1.204362e-08	3.5263198e-08	2.5603868e-09
3.9	3.4820688e-10	9.8029185e-09	3.6851451e-08	2.4859314e-09
3.91	3.4392595e-10	7.7954333e-09	3.8488254e-08	2.419117e-09
3.92	3.3601224e-10	6.0988402e-09	4.0057242e-08	2.3573414e-09
3.93	3.258018e-10	4.8688627e-09	4.1477499e-08	2.2992889e-09
3.94	3.1512617e-10	4.3339525e-09	4.2701594e-08	2.2446791e-09
3.95	3.0325197e-10	4.5885476e-09	4.3714651e-08	2.1930016e-09
3.96	2.8999763e-10	5.4147898e-09	4.4526764e-08	2.1443168e-09
3.97	2.7833132e-10	6.5201016e-09	4.5165837e-08	2.1004064e-09
3.98	2.6556018e-10	7.7262021e-09	4.5682652e-08	2.0608508e-09
3.99	2.5301898e-10	8.9458583e-09	4.6136051e-08	2.027035e-09
4	2.4084301e-10	1.0137149e-08	4.6594093e-08	1.9998023e-09
4.01	2.3039136e-10	1.1277829e-08	4.7127148e-08	1.9806006e-09
4.02	2.2188325e-10	1.2355752e-08	4.7806355e-08	1.9701377e-09
4.03	2.1394549e-10	1.3364248e-08	4.8700279e-08	1.9679697e-09
4.04	2.0654901e-10	1.4297988e-08	4.9868607e-08	1.9736393e-09
4.05	1.9956553e-10	1.5152446e-08	5.1360556e-08	1.9860498e-09
4.06	1.9254651e-10	1.592364e-08	5.3212359e-08	2.0030692e-09
4.07	1.8736343e-10	1.6605857e-08	5.5442065e-08	2.0234125e-09
4.08	1.8192361e-10	1.7195864e-08	5.8053622e-08	2.0429817e-09
4.09	1.7785619e-10	1.768766e-08	6.1027838e-08	2.0598179e-09
4.1	1.7427303e-10	1.8076801e-08	6.4328073e-08	2.0705991e-09
4.11	1.6999948e-10	1.8359046e-08	6.7898832e-08	2.0723062e-09
4.12	1.6626403e-10	1.8528457e-08	7.1665134e-08	2.0643813e-09
4.13	1.6310166e-10	1.8580231e-08	7.553935e-08	2.0464899e-09
4.14	1.6053527e-10	1.8510019e-08	7.9424276e-08	2.0194666e-09
4.15	1.5782822e-10	1.8314866e-08	8.3218892e-08	1.9847429e-09
4.16	1.5708384e-10	1.7990359e-08	8.6819596e-08	1.9465904e-09
4.17	1.5743875e-10	1.7535787e-08	9.0131858e-08	1.9080396e-09
4.18	1.5988803e-10	1.6950199e-08	9.3069536e-08	1.8735121e-09
4.19	1.6518422e-10	1.6234217e-08	9.5561278e-08	1.8469824e-09
4.2	1.7331789e-10	1.5390936e-08	9.7554555e-08	1.8310556e-09
4.21	1.8449602e-10	1.4424691e-08	9.9016039e-08	1.827084e-09
4.22	1.9831001e-10	1.3342461e-08	9.9934083e-08	1.8345131e-09
4.23	2.1425336e-10	1.2153306e-08	1.0031744e-07	1.8512866e-09
4.24	2.3162479e-10	1.0868883e-08	1.001941e-07	1.8742152e-09
4.25	2.497719e-10	9.502813e-09	9.960774e-08	1.8996142e-09
4.26	2.6803129e-10	8.0704988e-09	9.8613919e-08	1.9237217e-09
4.27	2.8550204e-10	6.5901598e-09	9.7276753e-08	1.9429615e-09
4.28	3.0155574e-10	5.0853703e-09	9.566639e-08	1.9548849e-09
4.29	3.1549304e-10	3.5844055e-09	9.3849927e-08	1.9572826e-09
4.3	3.2676973e-10	2.1451247e-09	9.1892631e-08	1.9490329e-09
4.31	3.349625e-10	1.0373695e-09	8.9852552e-08	1.9296999e-09
4.32	3.3975322e-10	1.4061828e-09	8.7779474e-08	1.8995685e-09
4.33	3.4083444e-10	2.6039603e-09	8.571178e-08	1.8593076e-09
4.34	3.3837205e-10	3.8418735e-09	8.3679973e-08	1.8107393e-09
4.35	3.3227551e-10	5.0041806e-09	8.1702723e-08	1.7557168e-09
4.36	3.2297888e-10	6.0535887e-09	7.9791759e-08	1.6971905e-09
4.37	3.1088719e-10	6.9687491e-09	7.7950456e-08	1.6384514e-09
4.38	2.9652886e-10	7.7341445e-09	7.6176538e-08	1.5833298e-09
4.39	2.8076775e-10	8.3372021e-09	7.4464641e-08	1.5362116e-09
4.4	2.6436957e-10	8.7685603e-09	7.2806812e-08	1.5012773e-09
4.41	2.4856371e-10	9.0228068e-09	7.119304e-08	1.4827073e-09
4.42	2.3459361e-10	9.0966341e-09	6.9614279e-08	1.483599e-09
4.43	2.2361158e-10	8.9890693e-09	6.8063083e-08	1.5054268e-09
4.44	2.1711058e-10	8.703038e-09	6.6532649e-08	1.5485121e-09
4.45	2.1566025e-10	8.2431725e-09	6.5019664e-08	1.6110394e-09
4.46	2.1879161e-10	7.6172153e-09	6.3523482e-08	1.6897779e-09
4.47	2.2695842e-10	6.839091e-09	6.2044317e-08	1.7824305e-09
4.48	2.3879178e-10	5.9280358e-09	6.0586764e-08	1.8854314e-09
4.49	2.5361912e-10	4.9187629e-09	5.9156968e-08	1.9963718e-09
4.5	2.7101434e-10	3.8823173e-09	5.7763255e-08	2.1135223e-09
4.51	2.8956788e-10	2.9907386e-09	5.6416991e-08	2.2346943e-09
4.52	3.0894894e-10	2.644012e-09	5.5130185e-08	2.3589946e-09
4.53	3.2808161e-10	3.2187492e-09	5.3916573e-08	2.4850254e-09
4.54	3.4718274e-10	4.4887653e-09	5.2788864e-08	2.612648e-09
4.55	3.659872e-10	6.1127232e-09	5.1759152e-08	2.7412614e-09
4.56	3.8392712e-10	7.9316098e-09	5.0837263e-08	2.8698193e-09
4.57	4.0127905e-10	9.8761647e-09	5.002779e-08	2.9978445e-09
4.58	4.1818467e-10	1.1909157e-08	4.9328695e-08	3.1243943e-09
4.59	4.3443407e-10	1.4005324e-08	4.8728782e-08	3.2478123e-09
4.6	4.4948448e-10	1.614381e-08	4.8204572e-08	3.3658222e-09
4.61	4.6358759e-10	1.8304152e-08	4.7716221e-08	3.4766383e-09
4.62	4.7590954e-10	2.0466151e-08	4.7206569e-08	3.5772407e-09
4.63	4.8669636e-10	2.2607003e-08	4.6597018e-08	3.6657927e-09
4.64	4.9486962e-10	2.4702897e-08	4.5789467e-08	3.7394036e-09
4.65	5.0054142e-10	2.6726645e-08	4.4665296e-08	3.7967628e-09
4.66	5.0263957e-10	2.864944e-08	4.3091232e-08	3.8362986e-09
4.67	5.0100563e-10	3.0439489e-08	4.0923694e-08	3.8582309e-09
4.68	4.946839e-10	3.2063994e-08	3.8019228e-08	3.8631758e-09
4.69	4.8331581e-10	3.3488971e-08	3.424446e-08	3.8532931e-09
4.7	4.6649574e-10	3.4681e-08	2.9490316e-08	3.8315323e-09
4.71	4.4393042e-10	3.5608561e-08	2.3689521e-08	3.8014208e-09
4.72	4.1585779e-10	3.6243469e-08	1.6850207e-08	3.7666181e-09
4.73	3.8337696e-10	3.6562001e-08	9.219671e-09	3.7306869e-09
4.74	3.4807912e-10	3.6546921e-08	4.2558912e-09	3.6958971e-09
4.75	3.1302982e-10	3.618782e-08	1.1728928e-08	3.6633713e-09
4.76	2.8313951e-10	3.5481706e-08	2.2158385e-08	3.6330025e-09
4.77	2.6643641e-10	3.4431843e-08	3.3346154e-08	3.6042672e-09
4.78	2.7054013e-10	3.3048533e-08	4.4874709e-08	3.5759243e-09
4.79	2.990902e-10	3.1347008e-08	5.6439798e-08	3.5472681e-09
4.8	3.4906861e-10	2.9346627e-08	6.7759496e-08	3.5182792e-09
4.81	4.1414152e-10	2.7070667e-08	7.856921e-08	3.4895099e-09
4.82	4.8863286e-10	2.4545828e-08	8.8628645e-08	3.4622362e-09
4.83	5.6816626e-10	2.1802868e-08	9.7729536e-08	3.4382551e-09
4.84	6.4965436e-10	1.8881625e-08	1.0569981e-07	3.4185076e-09
4.85	7.3048861e-10	1.5838308e-08	1.1240879e-07	3.4034893e-09
4.86	8.0815394e-10	1.2768788e-08	1.1776863e-07	3.3931022e-09
4.87	8.8143973e-10	9.8767181e-09	1.2173053e-07	3.3844931e-09
4.88	9.4792698e-10	7.6415636e-09	1.2428809e-07	3.3756595e-09
4.89	1.0059806e-09	7.0097372e-09	1.2546941e-07	3.3632543e-09
4.9	1.0537243e-09	8.5212316e-09	1.2533495e-07	3.3448223e-09
4.91	1.0894147e-09	1.1428443e-08	1.2397189e-07	3.3194039e-09
4.92	1.1117475e-09	1.494686e-08	1.2148803e-07	3.2879228e-09
4.93	1.1187155e-09	1.868795e-08	1.1800819e-07	3.2551038e-09
4.94	1.1088534e-09	2.2442821e-08	1.1366743e-07	3.2284253e-09
4.95	1.0813479e-09	2.6060119e-08	1.0860633e-07	3.2167093e-09
4.96	1.0359002e-09	2.9405801e-08	1.0296869e-07	3.2286454e-09
4.97	9.7268686e-10	3.2353308e-08	9.6899591e-08	3.2693772e-09
4.98	8.9368947e-10	3.4785532e-08	9.054279e-08	3.3372596e-09
4.99	8.0149714e-10	3.6606982e-08	8.4041562e-08	3.4237733e-09
5	6.9995367e-10	3.7753926e-08	7.7535527e-08	3.5147363e-09
5.01	5.9378279e-10	3.8204472e-08	7.1158796e-08	3.5944824e-09
5.02	4.8861519e-10	3.7979498e-08	6.5035107e-08	3.6492729e-09
5.03	3.9060021e-10	3.7137986e-08	5.9275009e-08	3.670127e-09
5.04	3.0638614e-10	3.5768745e-08	5.3975454e-08	3.6533856e-09
5.05	2.4443904e-10	3.3972409e-08	4.9219184e-08	3.6011083e-09
5.06	2.1239683e-10	3.185312e-08	4.5078999e-08	3.5190004e-09
5.07	2.1124929e-10	2.9508772e-08	4.1619277e-08	3.4151896e-09
5.08	2.2997339e-10	2.7023766e-08	3.8893446e-08	3.298775e-09
5.09	2.5527355e-10	2.4468191e-08	3.6935639e-08	3.178223e-09
5.1	2.8015935e-10	2.1899385e-08	3.5746463e-08	3.0604312e-09
5.11	3.0287486e-10	1.9363329e-08	3.5280115e-08	2.9504766e-09
5.12	3.1943038e-10	1.6891779e-08	3.5444999e-08	2.8509619e-09
5.13	3.3047393e-10	1.451289e-08	3.6111001e-08	2.7626021e-09
5.14	3.3679954e-10	1.2250965e-08	3.7130086e-08	2.6845744e-09
5.15	3.3928667e-10	1.0131429e-08	3.835604e-08	2.6152344e-09
5.16	3.3745789e-10	8.1871199e-09	3.9660109e-08	2.5521257e-09
5.17	3.3305907e-10	6.4769977e-09	4.093572e-08	2.4936233e-09
5.18	3.2560181e-10	5.109638e-09	4.2105661e-08	2.4379293e-09
5.19	3.1622776e-10	4.2758258e-09	4.3118611e-08	2.3844441e-09
5.2	3.0658865e-10	4.1638965e-09	4.3948756e-08	2.3334501e-09
5.21	2.9561962e-10	4.7137881e-09	4.4596853e-08	2.2847004e-09
5.22	2.8330422e-10	5.6555995e-09	4.508352e-08	2.2387201e-09
5.23	2.7197055e-10	6.7659218e-09	4.5444516e-08	2.197288e-09
5.24	2.6032768e-10	7.9261569e-09	4.5733118e-08	2.1607572e-09
5.25	2.4932637e-10	9.0784244e-09	4.6010099e-08	2.130414e-09
5.26	2.3980329e-10	1.0193288e-08	4.6341998e-08	2.1075438e-09
5.27	2.3099927e-10	1.1255547e-08	4.6798586e-08	2.0923938e-09
5.28	2.232509e-10	1.2255664e-08	4.7446294e-08	2.0854962e-09
5.29	2.1626029e-10	1.3187462e-08	4.8346484e-08	2.0866295e-09
5.3	2.0925465e-10	1.4046553e-08	4.9552163e-08	2.0946102e-09
5.31	2.0461211e-10	1.482692e-08	5.1101518e-08	2.1095512e-09
5.32	1.9943331e-10	1.5526303e-08	5.3023727e-08	2.1276639e-09
5.33	1.9513337e-10	1.6139383e-08	5.5327151e-08	2.1473363e-09
5.34	1.9091802e-10	1.666225e-08	5.8004097e-08	2.1652482e-09
5.35	1.8769967e-10	1.7089619e-08	6.1026001e-08	2.1792409e-09
5.36	1.8539217e-10	1.7416859e-08	6.4346247e-08	2.1867979e-09
5.37	1.8239144e-10	1.7640558e-08	6.7902123e-08	2.1849268e-09
5.38	1.8099509e-10	1.7754482e-08	7.1611842e-08	2.1742692e-09
5.39	1.7933159e-10	1.7756051e-08	7.5386467e-08	2.1534456e-09
5.4	1.7754046e-10	1.7641717e-08	7.9128031e-08	2.1235763e-09
5.41	1.7707798e-10	1.7407539e-08	8.2734991e-08	2.0876907e-09
5.42	1.7735794e-10	1.7052294e-08	8.6111074e-08	2.0481769e-09
5.43	1.7874892e-10	1.6575158e-08	8.9166875e-08	2.0085825e-09
5.44	1.8236765e-10	1.5975775e-08	9.1824163e-08	1.9730455e-09
5.45	1.8844208e-10	1.5256017e-08	9.4021533e-08	1.9446838e-09
5.46	1.9694287e-10	1.4419554e-08	9.5716242e-08	1.9255608e-09
5.47	2.0745089e-10	1.3472411e-08	9.6886268e-08	1.9163345e-09
5.48	2.201286e-10	1.2421234e-08	9.7528332e-08	1.9167483e-09
5.49	2.3427256e-10	1.1276152e-08	9.7660269e-08	1.9248728e-09
5.5	2.4968796e-10	1.0047265e-08	9.7314716e-08	1.9381782e-09
5.51	2.6549827e-10	8.7489707e-09	9.6541192e-08	1.9534937e-09
5.52	2.812332e-10	7.3962389e-09	9.5397993e-08	1.9678679e-09
5.53	2.9623914e-10	6.0061954e-09	9.3949733e-08	1.9785123e-09
5.54	3.098707e-10	4.5985905e-09	9.2263037e-08	1.9831512e-09
5.55	3.2154783e-10	3.200166e-09	9.0403971e-08	1.9802803e-09
5.56	3.3073235e-10	1.8610729e-09	8.8433187e-08	1.9689661e-09
5.57	3.3712348e-10	8.4344944e-10	8.6404622e-08	1.9491237e-09
5.58	3.4043994e-10	1.2924445e-09	8.4362919e-08	1.9211567e-09
5.59	3.4060065e-10	2.4165448e-09	8.234239e-08	1.8860931e-09
5.6	3.3757344e-10	3.5439681e-09	8.0368594e-08	1.8454856e-09
5.61	3.3155995e-10	4.589544e-09	7.8456317e-08	1.801456e-09
5.62	3.2285181e-10	5.5229241e-09	7.6614968e-08	1.7566196e-09
5.63	3.1194492e-10	6.3274499e-09	7.4844417e-08	1.7140498e-09
5.64	2.9947687e-10	6.989308e-09	7.3141681e-08	1.6771281e-09
5.65	2.862177e-10	7.4977998e-09	7.1500466e-08	1.6492716e-09
5.66	2.7295874e-10	7.8458743e-09	6.9911599e-08	1.633624e-09
5.67	2.6073199e-10	8.0288202e-09	6.8365752e-08	1.632885e-09
5.68	2.5043018e-10	8.0443493e-09	6.6854307e-08	1.6486581e-09
5.69	2.4313033e-10	7.8932745e-09	6.5369521e-08	1.6816859e-09
5.7	2.391636e-10	7.5780483e-09	6.3906723e-08	1.7310025e-09
5.71	2.3920847e-10	7.1054503e-09	6.2462239e-08	1.7954272e-09
5.72	2.431248e-10	6.4852283e-09	6.1035771e-08	1.8727368e-09
5.73	2.5117658e-10	5.7335385e-09	5.9628886e-08	1.9611819e-09
5.74	2.6172516e-10	4.8749526e-09	5.8247571e-08	2.0575844e-09
5.75	2.742248e-10	3.958742e-09	5.6898962e-08	2.1601368e-09
5.76	2.8882387e-10	3.0964237e-09	5.5591865e-08	2.2679967e-09
5.77	3.0447895e-10	2.5531623e-09	5.4338199e-08	2.3795574e-09
5.78	3.2102833e-10	2.732414e-09	5.3150474e-08	2.4942445e-09
5.79	3.3761556e-10	3.6599273e-09	5.2042575e-08	2.6109747e-09
5.8	3.5410439e-10	5.021182e-09	5.1027479e-08	2.7293504e-09
5.81	3.7046079e-10	6.6134787e-09	5.0116588e-08	2.8489784e-09
5.82	3.8650939e-10	8.3476539e-09	4.9318325e-08	2.9691796e-09
5.83	4.0170789e-10	1.017989e-08	4.8636396e-08	3.0886432e-09
5.84	4.1595327e-10	1.2082741e-08	4.8066564e-08	3.2062251e-09
5.85	4.2969587e-10	1.4034916e-08	4.7593954e-08	3.3208803e-09
5.86	4.4227497e-10	1.6018056e-08	4.7191484e-08	3.4303136e-09
5.87	4.541647e-10	1.8013261e-08	4.6815041e-08	3.5330443e-09
5.88	4.6457787e-10	2.0001809e-08	4.6403349e-08	3.6263229e-09
5.89	4.7359965e-10	2.1962714e-08	4.5874503e-08	3.7083869e-09
5.9	4.8015423e-10	2.3874177e-08	4.5128128e-08	3.776631e-09
5.91	4.8455286e-10	2.5711067e-08	4.4044743e-08	3.8303691e-09
5.92	4.8596049e-10	2.7447318e-08	4.2492512e-08	3.868476e-09
5.93	4.8361157e-10	2.9054972e-08	4.0332319e-08	3.8908637e-09
5.94	4.7754209e-10	3.0504157e-08	3.7425684e-08	3.8990562e-09
5.95	4.6706172e-10	3.1765131e-08	3.3646623e-08	3.8948435e-09
5.96	4.5167212e-10	3.2808612e-08	2.8892824e-08	3.8807784e-09
5.97	4.3159372e-10	3.3606599e-08	2.3099339e-08	3.8600943e-09
5.98	4.0754593e-10	3.4133772e-08	1.6261651e-08	3.836107e-09
5.99	3.8024113e-10	3.4369432e-08	8.5382191e-09	3.8111233e-09
6	3.5189481e-10	3.4297395e-08	3.181748e-09	3.7870134e-09
6.01	3.2552319e-10	3.3907628e-08	1.1278622e-08	3.7644046e-09
6.02	3.0600526e-10	3.3195925e-08	2.1639483e-08	3.7431754e-09
6.03	2.9936251e-10	3.2163971e-08	3.2610911e-08	3.7227468e-09
6.04	3.105723e-10	3.0819191e-08	4.3854525e-08	3.7023846e-09
6.05	3.4105147e-10	2.9174122e-08	5.5086901e-08	3.6815494e-09
6.06	3.8848151e-10	2.7244971e-08	6.6035424e-08	3.6606384e-09
6.07	4.4839415e-10	2.5052625e-08	7.6440095e-08	3.6402704e-09
6.08	5.1657131e-10	2.2621995e-08	8.6063114e-08	3.6215079e-09
6.09	5.8929134e-10	1.9982732e-08	9.4697729e-08	3.6056995e-09
6.1	6.6351656e-10	1.7174119e-08	1.0217357e-07	3.5936257e-09
6.11	7.3697571e-10	1.4255354e-08	1.0836056e-07	3.5849333e-09
6.12	8.0722133e-10	1.1330476e-08	1.1317233e-07	3.5786158e-09
6.13	8.7216121e-10	8.6258579e-09	1.1656528e-07	3.5726844e-09
6.14	9.3018606e-10	6.6942105e-09	1.1853624e-07	3.5637724e-09
6.15	9.7955765e-10	6.516239e-09	1.191216e-07	3.5490676e-09
6.16	1.018381e-09	8.32652e-09	1.1839303e-07	3.5266357e-09
6.17	1.0449938e-09	1.1233965e-08	1.1645267e-07	3.4960982e-09
6.18	1.0578264e-09	1.456928e-08	1.1342828e-07	3.4593416e-09
6.19	1.0558219e-09	1.8019206e-08	1.0946757e-07	3.4206812e-09
6.2	1.0380185e-09	2.1408104e-08	1.0473307e-07	3.3869435e-09
6.21	1.0039517e-09	2.4605237e-08	9.9395601e-08	3.3657696e-09
6.22	9.5388082e-10	2.7497128e-08	9.3628997e-08	3.3642483e-09
6.23	8.8910647e-10	2.9980624e-08	8.7602739e-08	3.3853923e-09
6.24	8.1142863e-10	3.1968908e-08	8.1478194e-08	3.4274787e-09
6.25	7.2412469e-10	3.3396406e-08	7.5401807e-08	3.4828535e-09
6.26	6.3099508e-10	3.422745e-08	6.9502965e-08	3.5402141e-09
6.27	5.366964e-10	3.4459166e-08	6.3891819e-08	3.587345e-09
6.28	4.4622251e-10	3.4121518e-08	5.8660214e-08	3.6138986e-09
6.29	3.6532381e-10	3.3270442e-08	5.3883447e-08	3.6133733e-09
6.3	3.0005137e-10	3.1980507e-08	4.9624062e-08	3.583611e-09
6.31	2.56093e-10	3.0334594e-08	4.593484e-08	3.5265522e-09
6.32	2.3680274e-10	2.8417317e-08	4.2860449e-08	3.447216e-09
6.33	2.3908862e-10	2.6307155e-08	4.0434847e-08	3.3523034e-09
6.34	2.5430039e-10	2.4072947e-08	3.8675841e-08	3.2491215e-09
6.35	2.7541549e-10	2.1774356e-08	3.7575949e-08	3.1444566e-09
6.36	2.9618788e-10	1.9458597e-08	3.7096175e-08	3.0437523e-09
6.37	3.1189819e-10	1.7162669e-08	3.71646e-08	2.9502515e-09
6.38	3.2465052e-10	1.492124e-08	3.767808e-08	2.8658856e-09
6.39	3.3263268e-10	1.2759697e-08	3.8519748e-08	2.7904591e-09
6.4	3.3657867e-10	1.0704141e-08	3.9568184e-08	2.7229562e-09
6.41	3.3803956e-10	8.7853127e-09	4.0709313e-08	2.661915e-09
6.42	3.3637029e-10	7.0455746e-09	4.1847029e-08	2.6052827e-09
6.43	3.3071981e-10	5.5602477e-09	4.2906025e-08	2.5509773e-09
6.44	3.225039e-10	4.4721629e-09	4.3831301e-08	2.498282e-09
6.45	3.1428377e-10	3.9882955e-09	4.4589424e-08	2.4477497e-09
6.46	3.0497375e-10	4.2040417e-09	4.5172555e-08	2.398948e-09
6.47	2.9425662e-10	4.9422943e-09	4.5592473e-08	2.3521616e-09
6.48	2.8309695e-10	5.9464324e-09	4.5877596e-08	2.3085697e-09
6.49	2.7270899e-10	7.0520269e-09	4.6070997e-08	2.2696773e-09
6.5	2.6182948e-10	8.1772574e-09	4.6229688e-08	2.2358466e-09
6.51	2.5197235e-10	9.2809607e-09	4.641549e-08	2.2086792e-09
6.52	2.4423742e-10	1.0341184e-08	4.6694342e-08	2.1895675e-09
6.53	2.3725249e-10	1.1346563e-08	4.7134501e-08	2.1783451e-09
6.54	2.2989246e-10	1.2290175e-08	4.7800207e-08	2.174497e-09
6.55	2.2332176e-10	1.3165748e-08	4.8746374e-08	2.1782951e-09
6.56	2.1907714e-10	1.3967606e-08	5.0017556e-08	2.1897695e-09
6.57	2.1401702e-10	1.4693628e-08	5.1650302e-08	2.2054124e-09
6.58	2.1054496e-10	1.5338013e-08	5.366057e-08	2.2245571e-09
6.59	2.0697126e-10	1.5897656e-08	5.6051364e-08	2.2435824e-09
6.6	2.0421411e-10	1.6367556e-08	5.8804684e-08	2.2603581e-09
6.61	2.0176543e-10	1.674364e-08	6.1885112e-08	2.2719385e-09
6.62	1.9950923e-10	1.70216e-08	6.5238654e-08	2.2760195e-09
6.63	1.9821381e-10	1.7196534e-08	6.8794066e-08	2.2716379e-09
6.64	1.9753379e-10	1.7264698e-08	7.24679e-08	2.2578533e-09
6.65	1.9705807e-10	1.7222861e-08	7.6167414e-08	2.2346535e-09
6.66	1.9618112e-10	1.7068685e-08	7.9795319e-08	2.202832e-09
6.67	1.9593581e-10	1.6799268e-08	8.3252581e-08	2.1652439e-09
6.68	1.971266e-10	1.6412777e-08	8.6445392e-08	2.1252802e-09
6.69	2.0041066e-10	1.5908546e-08	8.9289501e-08	2.0864966e-09
6.7	2.0501205e-10	1.5288761e-08	9.1716253e-08	2.0513763e-09
6.71	2.1153088e-10	1.4555573e-08	9.3671882e-08	2.0229098e-09
6.72	2.1942577e-10	1.3714191e-08	9.5123334e-08	2.0024475e-09
6.73	2.2949046e-10	1.2769307e-08	9.6054688e-08	1.9911403e-09
6.74	2.4089322e-10	1.1729862e-08	9.6472687e-08	1.9879608e-09
6.75	2.5373891e-10	1.0604702e-08	9.6400004e-08	1.9915473e-09
6.76	2.6765067e-10	9.4046983e-09	9.5875321e-08	1.9995215e-09
6.77	2.819671e-10	8.1433449e-09	9.4950842e-08	2.0091449e-09
6.78	2.9595133e-10	6.836183e-09	9.3687687e-08	2.017704e-09
6.79	3.0916767e-10	5.499045e-09	9.214988e-08	2.0229134e-09
6.8	3.2099439e-10	4.1520177e-09	9.0404078e-08	2.0230053e-09
6.81	3.3092385e-10	2.820547e-09	8.8513631e-08	2.0167841e-09
6.82	3.3856675e-10	1.5547251e-09	8.6535184e-08	2.0036127e-09
6.83	3.4362076e-10	6.8591506e-10	8.4518408e-08	1.9835363e-09
6.84	3.4587747e-10	1.3340319e-09	8.2503536e-08	1.9571235e-09
6.85	3.45323e-10	2.4182886e-09	8.0521652e-08	1.9255793e-09
6.86	3.4194443e-10	3.4707323e-09	7.8594559e-08	1.8904594e-09
6.87	3.3604038e-10	4.4338232e-09	7.6734312e-08	1.8539128e-09
6.88	3.2794917e-10	5.2842069e-09	7.4946657e-08	1.8184128e-09
6.89	3.1815827e-10	6.006487e-09	7.3231254e-08	1.7867218e-09
6.9	3.0726484e-10	6.5894835e-09	7.1582876e-08	1.7617261e-09
6.91	2.9584581e-10	7.0240183e-09	6.9994405e-08	1.7460773e-09
6.92	2.849138e-10	7.3047234e-09	6.8456012e-08	1.7424856e-09
6.93	2.7527712e-10	7.427772e-09	6.6958734e-08	1.7527483e-09
6.94	2.6786223e-10	7.3922015e-09	6.5494059e-08	1.7779767e-09
6.95	2.6310617e-10	7.1989399e-09	6.4055744e-08	1.8179732e-09
6.96	2.6104178e-10	6.8516968e-09	6.2639606e-08	1.8715486e-09
6.97	2.6245979e-10	6.3588146e-09	6.1242522e-08	1.9378766e-09
6.98	2.6709677e-10	5.731826e-09	5.9865226e-08	2.0149946e-09
6.99	2.7418008e-10	4.9893478e-09	5.8511313e-08	2.1005969e-09
7	2.8381785e-10	4.1660106e-09	5.7185905e-08	2.1934284e-09
7.01	2.9558002e-10	3.3319937e-09	5.5897144e-08	2.2920429e-09
7.02	3.0840595e-10	2.6514414e-09	5.4655903e-08	2.3947379e-09
7.03	3.2253644e-10	2.4606177e-09	5.3473588e-08	2.5011848e-09
7.04	3.3693399e-10	3.0111793e-09	5.2363998e-08	2.610122e-09
7.05	3.5114624e-10	4.1137496e-09	5.134077e-08	2.720889e-09
7.06	3.6545411e-10	5.5145801e-09	5.0416226e-08	2.8334743e-09
7.07	3.7932999e-10	7.0875539e-09	4.9601435e-08	2.9470337e-09
7.08	3.9361963e-10	8.7734937e-09	4.8902522e-08	3.0617572e-09
7.09	4.0721287e-10	1.0540292e-08	4.8321594e-08	3.1758128e-09
7.1	4.2074747e-10	1.2364864e-08	4.7850922e-08	3.2886416e-09
7.11	4.3351651e-10	1.4228978e-08	4.7473023e-08	3.3981563e-09
7.12	4.4548002e-10	1.6115155e-08	4.7155964e-08	3.5026353e-09
7.13	4.5605862e-10	1.80062e-08	4.6851896e-08	3.5997033e-09
7.14	4.6517633e-10	1.9883563e-08	4.6494094e-08	3.6874515e-09
7.15	4.7293506e-10	2.1727229e-08	4.5996484e-08	3.7641922e-09
7.16	4.7835208e-10	2.3516174e-08	4.5255331e-08	3.8277561e-09
7.17	4.8122639e-10	2.5227011e-08	4.4150172e-08	3.8771813e-09
7.18	4.8201686e-10	2.6834077e-08	4.2548508e-08	3.9127636e-09
7.19	4.7878907e-10	2.8312199e-08	4.031537e-08	3.9336372e-09
7.2	4.7220302e-10	2.9633139e-08	3.7317228e-08	3.9419548e-09
7.21	4.6175504e-10	3.0769408e-08	3.3435726e-08	3.9396044e-09
7.22	4.4717759e-10	3.169413e-08	2.8577782e-08	3.9290437e-09
7.23	4.2896811e-10	3.238161e-08	2.2688066e-08	3.9133404e-09
7.24	4.0732212e-10	3.280948e-08	1.5770542e-08	3.8948605e-09
7.25	3.8383236e-10	3.295845e-08	7.9816292e-09	3.8759136e-09
7.26	3.604452e-10	3.281425e-08	3.0695946e-09	3.8576714e-09
7.27	3.4064542e-10	3.2367382e-08	1.1589434e-08	3.8407458e-09
7.28	3.2851919e-10	3.1614261e-08	2.1883688e-08	3.8247258e-09
7.29	3.2883886e-10	3.0556311e-08	3.2697691e-08	3.8091333e-09
7.3	3.4481947e-10	2.9200462e-08	4.3716556e-08	3.7933511e-09
7.31	3.7704812e-10	2.7558129e-08	5.466347e-08	3.7771646e-09
7.32	4.2349081e-10	2.5644763e-08	6.5270118e-08	3.7610217e-09
7.33	4.8068333e-10	2.3480097e-08	7.5281564e-08	3.7457167e-09
7.34	5.449717e-10	2.1087874e-08	8.4466009e-08	3.7324775e-09
7.35	6.1306389e-10	1.8498576e-08	9.2622034e-08	3.7220427e-09
7.36	6.8221825e-10	1.5753354e-08	9.9585706e-08	3.7146975e-09
7.37	7.500986e-10	1.2916339e-08	1.0523432e-07	3.709598e-09
7.38	8.1434627e-10	1.0105691e-08	1.0948986e-07	3.7055616e-09
7.39	8.7332123e-10	7.5925297e-09	1.1231662e-07	3.6994542e-09
7.4	9.2470195e-10	6.0347378e-09	1.1372382e-07	3.6891249e-09
7.41	9.6715725e-10	6.3845473e-09	1.1375901e-07	3.6713592e-09
7.42	9.9877193e-10	8.4854705e-09	1.1250831e-07	3.6450405e-09
7.43	1.0181758e-09	1.1409732e-08	1.1008937e-07	3.6100395e-09
7.44	1.0241899e-09	1.4619181e-08	1.0664769e-07	3.5687186e-09
7.45	1.0156785e-09	1.7864217e-08	1.0235075e-07	3.525982e-09
7.46	9.9199757e-10	2.099603e-08	9.7380809e-08	3.4884745e-09
7.47	9.5322322e-10	2.3899819e-08	9.1926968e-08	3.4629522e-09
7.48	9.0010454e-10	2.6476452e-08	8.6177583e-08	3.454883e-09
7.49	8.3427191e-10	2.864015e-08	8.0311979e-08	3.4665084e-09
7.5	7.5781837e-10	3.0322286e-08	7.4492487e-08	3.4951276e-09
7.51	6.7434535e-10	3.1475282e-08	6.885782e-08	3.5333149e-09
7.52	5.8755662e-10	3.207985e-08	6.3522135e-08	3.5713059e-09
7.53	5.0178426e-10	3.2145208e-08	5.8574551e-08	3.5989218e-09
7.54	4.221399e-10	3.1704607e-08	5.4081916e-08	3.6078525e-09
7.55	3.5372766e-10	3.0813083e-08	5.0095299e-08	3.5933211e-09
7.56	3.0183119e-10	2.9539118e-08	4.6653948e-08	3.5542132e-09
7.57	2.6989022e-10	2.7955169e-08	4.3788294e-08	3.4928958e-09
7.58	2.5833307e-10	2.6135052e-08	4.1519751e-08	3.4140447e-09
7.59	2.6253909e-10	2.4146396e-08	3.9857048e-08	3.3237505e-09
7.6	2.7642056e-10	2.2049954e-08	3.8789997e-08	3.2283243e-09
7.61	2.9308167e-10	1.9896001e-08	3.8285064e-08	3.1333395e-09
7.62	3.0948281e-10	1.7728031e-08	3.8281788e-08	3.0430822e-09
7.63	3.2229882e-10	1.558014e-08	3.8697682e-08	2.9598702e-09
7.64	3.3191901e-10	1.3483249e-08	3.9432902e-08	2.8847721e-09
7.65	3.3823645e-10	1.1464088e-08	4.0381991e-08	2.8173636e-09
7.66	3.4000321e-10	9.5486136e-09	4.144386e-08	2.755916e-09
7.67	3.3855253e-10	7.7723999e-09	4.2525768e-08	2.698985e-09
7.68	3.3530321e-10	6.1910689e-09	4.3550226e-08	2.6453915e-09
7.69	3.299504e-10	4.9028415e-09	4.4459862e-08	2.593716e-09
7.7	3.2314965e-10	4.0794171e-09	4.5216473e-08	2.5434738e-09
7.71	3.1401423e-10	3.9064421e-09	4.5803702e-08	2.4939761e-09
7.72	3.037098e-10	4.3670713e-09	4.6222841e-08	2.4460173e-09
7.73	2.9404297e-10	5.2245021e-09	4.6492626e-08	2.4010697e-09
7.74	2.8473919e-10	6.2612551e-09	4.6649703e-08	2.359967e-09
7.75	2.7559599e-10	7.3570709e-09	4.674357e-08	2.3235904e-09
7.76	2.666967e-10	8.4526996e-09	4.6832927e-08	2.2929295e-09
7.77	2.5885009e-10	9.5176939e-09	4.6981529e-08	2.2692962e-09
7.78	2.5147411e-10	1.0536031e-08	4.725651e-08	2.2530425e-09
7.79	2.4428824e-10	1.1498084e-08	4.7723006e-08	2.2444022e-09
7.8	2.3821694e-10	1.2396692e-08	4.8439843e-08	2.2438317e-09
7.81	2.3219903e-10	1.3227505e-08	4.9459619e-08	2.2500832e-09
7.82	2.2764105e-10	1.3985151e-08	5.0821456e-08	2.2628885e-09
7.83	2.2412999e-10	1.4665775e-08	5.2552753e-08	2.2802066e-09
7.84	2.2064164e-10	1.5265952e-08	5.4665796e-08	2.299103e-09
7.85	2.1751124e-10	1.5781256e-08	5.7154058e-08	2.3172003e-09
7.86	2.1627381e-10	1.6206248e-08	5.9991314e-08	2.3329561e-09
7.87	2.1527475e-10	1.6537865e-08	6.3136115e-08	2.3427598e-09
7.88	2.1322805e-10	1.6772902e-08	6.6529374e-08	2.3437153e-09
7.89	2.1207221e-10	1.6905876e-08	7.0093532e-08	2.3359719e-09
7.9	2.1190386e-10	1.6933009e-08	7.3741203e-08	2.3192462e-09
7.91	2.1110855e-10	1.685254e-08	7.7379386e-08	2.2928818e-09
7.92	2.120219e-10	1.6659985e-08	8.0907781e-08	2.2601258e-09
7.93	2.1294425e-10	1.6355309e-08	8.4232702e-08	2.2219172e-09
7.94	2.1487809e-10	1.5937082e-08	8.7264128e-08	2.181778e-09
7.95	2.181965e-10	1.5405589e-08	8.9923898e-08	2.1429693e-09
7.96	2.2286232e-10	1.4762867e-08	9.2149131e-08	2.1082482e-09
7.97	2.2952513e-10	1.4011509e-08	9.3893394e-08	2.0803328e-09
7.98	2.3743118e-10	1.3157426e-08	9.5131527e-08	2.0600386e-09
7.99	2.4725978e-10	1.2206016e-08	9.5855483e-08	2.0482157e-09
8	2.5834931e-10	1.1166225e-08	9.6078354e-08	2.0437545e-09
8.01	2.7068436e-10	1.004735e-08	9.5828813e-08	2.0451954e-09
8.02	2.8372998e-10	8.8611473e-09	9.5150846e-08	2.0502333e-09
8.03	2.9704823e-10	7.620496e-09	9.4098811e-08	2.0564472e-09
8.04	3.1000869e-10	6.3403216e-09	9.2734675e-08	2.0614362e-09
8.05	3.2204078e-10	5.0375245e-09	9.1123838e-08	2.0632332e-09
8.06	3.3256661e-10	3.731653e-09	8.9331216e-08	2.0603106e-09
8.07	3.4127849e-10	2.4473504e-09	8.7416603e-08	2.0517904e-09
8.08	3.4775315e-10	1.2438581e-09	8.543452e-08	2.0372872e-09
8.09	3.5177652e-10	6.3017434e-10	8.3430883e-08	2.0170473e-09
8.1	3.5316081e-10	1.4745767e-09	8.1442559e-08	1.9917631e-09
8.11	3.5191364e-10	2.5240295e-09	7.9497093e-08	1.962687e-09
8.12	3.4815316e-10	3.5172382e-09	7.761206e-08	1.9314515e-09
8.13	3.4217921e-10	4.4150344e-09	7.5797082e-08	1.9001637e-09
8.14	3.3425783e-10	5.1977499e-09	7.4056239e-08	1.8710752e-09
8.15	3.2498866e-10	5.8532284e-09	7.2386118e-08	1.8468492e-09
8.16	3.1502687e-10	6.3709184e-09	7.0781372e-08	1.8301086e-09
8.17	3.0501535e-10	6.7434472e-09	6.9233637e-08	1.8231948e-09
8.18	2.9561966e-10	6.9654874e-09	6.7734056e-08	1.8279767e-09
8.19	2.8757212e-10	7.034358e-09	6.6273727e-08	1.8457633e-09
8.2	2.8169365e-10	6.9502383e-09	6.4844413e-08	1.8772721e-09
8.21	2.785814e-10	6.7155262e-09	6.344004e-08	1.9223206e-09
8.22	2.7821383e-10	6.3349622e-09	6.205731e-08	1.979656e-09
8.23	2.8016283e-10	5.8168216e-09	6.0695481e-08	2.0474325e-09
8.24	2.8545371e-10	5.1767827e-09	5.935449e-08	2.1251227e-09
8.25	2.9252692e-10	4.4372034e-09	5.8039853e-08	2.2099273e-09
8.26	3.0257857e-10	3.6451747e-09	5.6756497e-08	2.3017912e-09
8.27	3.1381301e-10	2.8985036e-09	5.5514853e-08	2.3982088e-09
8.28	3.2599915e-10	2.425123e-09	5.4325716e-08	2.4983598e-09
8.29	3.3858194e-10	2.5641897e-09	5.3201775e-08	2.6013525e-09
8.3	3.5182558e-10	3.3627087e-09	5.2155896e-08	2.7071351e-09
8.31	3.6563431e-10	4.5664559e-09	5.1201348e-08	2.8153976e-09
8.32	3.7917631e-10	5.9930368e-09	5.0350989e-08	2.9251166e-09
8.33	3.9270123e-10	7.5573323e-09	4.9614129e-08	3.0361237e-09
8.34	4.058949e-10	9.2167046e-09	4.8996275e-08	3.1475005e-09
8.35	4.1889507e-10	1.0944591e-08	4.849598e-08	3.2584825e-09
8.36	4.3056449e-10	1.2721932e-08	4.8103952e-08	3.3668293e-09
8.37	4.4221652e-10	1.4530377e-08	4.7796844e-08	3.4722658e-09
8.38	4.5326459e-10	1.6353541e-08	4.7538562e-08	3.5725732e-09
8.39	4.6276625e-10	1.8174967e-08	4.7276535e-08	3.6650847e-09
8.4	4.7119352e-10	1.9976058e-08	4.6938452e-08	3.748457e-09
8.41	4.7759663e-10	2.1737888e-08	4.6434541e-08	3.8203124e-09
8.42	4.8223756e-10	2.3438982e-08	4.5656394e-08	3.879732e-09
8.43	4.849356e-10	2.5056574e-08	4.4481631e-08	3.9259541e-09
8.44	4.8453611e-10	2.6567153e-08	4.277952e-08	3.9581335e-09
8.45	4.8135586e-10	2.7944716e-08	4.0415708e-08	3.9775451e-09
8.46	4.7458291e-10	2.9163597e-08	3.7263604e-08	3.985198e-09
8.47	4.6386624e-10	3.0197816e-08	3.3212996e-08	3.9830603e-09
8.48	4.4990766e-10	3.1021384e-08	2.8180683e-08	3.9742453e-09
8.49	4.3276011e-10	3.1610911e-08	2.2125169e-08	3.9611442e-09
8.5	4.1303421e-10	3.1945617e-08	1.5068128e-08	3.9459968e-09
8.51	3.9214888e-10	3.2008227e-08	7.2208346e-09	3.9304967e-09
8.52	3.7266577e-10	3.1785485e-08	3.6664226e-09	3.9158663e-09
8.53	3.5768628e-10	3.1269377e-08	1.2528223e-08	3.9023128e-09
8.54	3.5101238e-10	3.0456982e-08	2.2790854e-08	3.8894574e-09
8.55	3.5630306e-10	2.935051e-08	3.3497447e-08	3.8767685e-09
8.56	3.757712e-10	2.7957013e-08	4.433846e-08	3.8637362e-09
8.57	4.0965326e-10	2.6287497e-08	5.5038823e-08	3.8506211e-09
8.58	4.5584428e-10	2.4357859e-08	6.5332848e-08	3.8377031e-09
8.59	5.1139009e-10	2.2187527e-08	7.4971164e-08	3.8259269e-09
8.6	5.7310943e-10	1.9800933e-08	8.3728663e-08	3.8162361e-09
8.61	6.3792432e-10	1.7229447e-08	9.141274e-08	3.8092652e-09
8.62	7.034284e-10	1.4518208e-08	9.7868333e-08	3.8045012e-09
8.63	7.669695e-10	1.1738156e-08	1.0298458e-07	3.8014414e-09
8.64	8.2656547e-10	9.0312787e-09	1.0669374e-07	3.7978947e-09
8.65	8.8040641e-10	6.7355361e-09	1.0897299e-07	3.7909995e-09
8.66	9.264695e-10	5.6418364e-09	1.09844e-07	3.778283e-09
8.67	9.6312903e-10	6.5415327e-09	1.0936892e-07	3.7572451e-09
8.68	9.8894872e-10	8.8896205e-09	1.0764786e-07	3.7267833e-09
8.69	1.0024813e-09	1.1830613e-08	1.0481446e-07	3.6877435e-09
8.7	1.0025279e-09	1.4947296e-08	1.010302e-07	3.6431283e-09
8.71	9.8850056e-10	1.8038338e-08	9.6477561e-08	3.5978951e-09
8.72	9.5996227e-10	2.0975115e-08	9.1352957e-08	3.5586044e-09
8.73	9.1734849e-10	2.3655071e-08	8.5856731e-08	3.5313911e-09
8.74	8.6154035e-10	2.5990797e-08	8.0184495e-08	3.5208728e-09
8.75	7.9467998e-10	2.7907987e-08	7.4515999e-08	3.527675e-09
8.76	7.1927052e-10	2.9351179e-08	6.9008295e-08	3.5485254e-09
8.77	6.3852903e-10	3.0286966e-08	6.3789215e-08	3.5761732e-09
8.78	5.5662e-10	3.0706331e-08	5.895602e-08	3.6014919e-09
8.79	4.7782763e-10	3.0625835e-08	5.4578487e-08	3.6156517e-09
8.8	4.0687082e-10	3.0083625e-08	5.0704057e-08	3.6119575e-09
8.81	3.4857273e-10	2.9134131e-08	4.7364311e-08	3.5869408e-09
8.82	3.066561e-10	2.7840796e-08	4.4580104e-08	3.5404886e-09
8.83	2.8354511e-10	2.6272735e-08	4.2363527e-08	3.475299e-09
8.84	2.7731588e-10	2.4495549e-08	4.0716848e-08	3.396059e-09
8.85	2.8333122e-10	2.2570626e-08	3.9628588e-08	3.3084381e-09
8.86	2.9583532e-10	2.0551903e-08	3.9069215e-08	3.2180305e-09
8.87	3.1089956e-10	1.8486263e-08	3.8988063e-08	3.1296805e-09
8.88	3.2472e-10	1.641178e-08	3.9315427e-08	3.0466294e-09
8.89	3.3560352e-10	1.4361085e-08	3.9966008e-08	2.9705907e-09
8.9	3.4204588e-10	1.2361744e-08	4.0846726e-08	2.9015538e-09
8.91	3.4635278e-10	1.0442918e-08	4.1861054e-08	2.839329e-09
8.92	3.466931e-10	8.6323003e-09	4.292203e-08	2.7818676e-09
8.93	3.4426634e-10	6.9715222e-09	4.3951676e-08	2.7278694e-09
8.94	3.4005966e-10	5.5293979e-09	4.4887247e-08	2.6762255e-09
8.95	3.3417514e-10	4.4297563e-09	4.5684313e-08	2.6259452e-09
8.96	3.2737594e-10	3.8641938e-09	4.6316514e-08	2.5768978e-09
8.97	3.1913964e-10	3.9620632e-09	4.6777591e-08	2.5288483e-09
8.98	3.0979321e-10	4.6002369e-09	4.7078581e-08	2.4824385e-09
8.99	3.000477e-10	5.5327349e-09	4.7246653e-08	2.4387723e-09
9	2.9122417e-10	6.5857804e-09	4.7322558e-08	2.399479e-09
9.01	2.8194802e-10	7.6701078e-09	4.7360975e-08	2.3649228e-09
9.02	2.7215846e-10	8.7415064e-09	4.7423101e-08	2.3359895e-09
9.03	2.647371e-10	9.7752461e-09	4.7571357e-08	2.3150095e-09
9.04	2.5655923e-10	1.0759912e-08	4.7874649e-08	2.3008359e-09
9.05	2.4935142e-10	1.168624e-08	4.8393976e-08	2.2946365e-09
9.06	2.4422659e-10	1.2547567e-08	4.9184639e-08	2.2968911e-09
9.07	2.3994399e-10	1.3339941e-08	5.0295033e-08	2.3060942e-09
9.08	2.3541327e-10	1.4059879e-08	5.1761483e-08	2.3201525e-09
9.09	2.3220332e-10	1.4702224e-08	5.3603334e-08	2.3381164e-09
9.1	2.2937608e-10	1.5263525e-08	5.5826136e-08	2.3570061e-09
9.11	2.2676017e-10	1.573976e-08	5.8416906e-08	2.3740901e-09
9.12	2.2517671e-10	1.6126101e-08	6.1343213e-08	2.387405e-09
9.13	2.2330587e-10	1.64194e-08	6.455683e-08	2.3937152e-09
9.14	2.2290899e-10	1.6614231e-08	6.7989796e-08	2.3926262e-09
9.15	2.2186013e-10	1.6708527e-08	7.1564523e-08	2.3815899e-09
9.16	2.2132733e-10	1.6697983e-08	7.5189766e-08	2.3614362e-09
9.17	2.2209076e-10	1.6579145e-08	7.8768715e-08	2.3335592e-09
9.18	2.2267902e-10	1.6351284e-08	8.220623e-08	2.2985258e-09
9.19	2.2456994e-10	1.6011922e-08	8.5407471e-08	2.2598313e-09
9.2	2.2692619e-10	1.5561866e-08	8.8288851e-08	2.219604e-09
9.21	2.3085508e-10	1.5001144e-08	9.0776716e-08	2.1815396e-09
9.22	2.3628652e-10	1.4332273e-08	9.2814666e-08	2.1481383e-09
9.23	2.4346948e-10	1.3558805e-08	9.4363952e-08	2.1215374e-09
9.24	2.5202558e-10	1.26866e-08	9.5406012e-08	2.1025082e-09
9.25	2.618956e-10	1.1722621e-08	9.5941041e-08	2.0911033e-09
9.26	2.7307787e-10	1.0675124e-08	9.5987103e-08	2.0865199e-09
9.27	2.852765e-10	9.5541472e-09	9.5578544e-08	2.0870478e-09
9.28	2.980226e-10	8.3715251e-09	9.4763069e-08	2.0904931e-09
9.29	3.1059177e-10	7.1414232e-09	9.3598795e-08	2.0944661e-09
9.3	3.2261845e-10	5.8785957e-09	9.2148423e-08	2.0969855e-09
9.31	3.3367785e-10	4.599149e-09	9.0476055e-08	2.0963294e-09
9.32	3.4330902e-10	3.3225442e-09	8.8644831e-08	2.0912882e-09
9.33	3.5098016e-10	2.0761375e-09	8.6713117e-08	2.0810429e-09
9.34	3.5648469e-10	9.4082356e-10	8.4732295e-08	2.0655647e-09
9.35	3.5956783e-10	7.1868495e-10	8.274473e-08	2.0451502e-09
9.36	3.6023043e-10	1.6764056e-09	8.0782687e-08	2.0206984e-09
9.37	3.5839741e-10	2.6920999e-09	7.887073e-08	1.9934565e-09
9.38	3.5434377e-10	3.6355557e-09	7.7023572e-08	1.9652369e-09
9.39	3.4820373e-10	4.477863e-09	7.5249173e-08	1.9379364e-09
9.4	3.4054192e-10	5.2035629e-09	7.3548098e-08	1.9139871e-09
9.41	3.3183449e-10	5.8009023e-09	7.1916806e-08	1.8957422e-09
9.42	3.2269431e-10	6.2608087e-09	7.0348663e-08	1.885527e-09
9.43	3.1364709e-10	6.5767068e-09	6.8835136e-08	1.8852471e-09
9.44	3.0558388e-10	6.7448922e-09	6.7366666e-08	1.8966957e-09
9.45	2.9895369e-10	6.763124e-09	6.5935169e-08	1.9205878e-09
9.46	2.9448148e-10	6.6324798e-09	6.4532997e-08	1.9573235e-09
9.47	2.9214609e-10	6.3555806e-09	6.3155555e-08	2.0060239e-09
9.48	2.9264728e-10	5.9396283e-09	6.1799098e-08	2.0661751e-09
9.49	2.9535415e-10	5.3942857e-09	6.0464101e-08	2.1358069e-09
9.5	3.0060338e-10	4.737354e-09	5.9152253e-08	2.2138954e-09
9.51	3.0804831e-10	3.9989495e-09	5.7868628e-08	2.2989067e-09
9.52	3.175845e-10	3.2400962e-09	5.6620485e-08	2.3897612e-09
9.53	3.2797354e-10	2.5981503e-09	5.5418436e-08	2.4846138e-09
9.54	3.3944023e-10	2.3588856e-09	5.4273497e-08	2.5831343e-09
9.55	3.5117246e-10	2.7823904e-09	5.3199056e-08	2.6842747e-09
9.56	3.6364885e-10	3.7489435e-09	5.220792e-08	2.7882289e-09
9.57	3.7678305e-10	5.0216588e-09	5.1313116e-08	2.8947127e-09
9.58	3.8947594e-10	6.4711375e-09	5.0527064e-08	3.002434e-09
9.59	4.0212293e-10	8.0360002e-09	4.9857692e-08	3.1112856e-09
9.6	4.1387552e-10	9.6831881e-09	4.9309059e-08	3.2198115e-09
9.61	4.2587431e-10	1.1389267e-08	4.8876084e-08	3.328094e-09
9.62	4.3767433e-10	1.3136352e-08	4.8545317e-08	3.4344546e-09
9.63	4.4885062e-10	1.4908161e-08	4.8290722e-08	3.5369847e-09
9.64	4.5863386e-10	1.6688855e-08	4.8071428e-08	3.6333124e-09
9.65	4.6749267e-10	1.8461068e-08	4.7828219e-08	3.7220857e-09
9.66	4.7543122e-10	2.0206621e-08	4.7483903e-08	3.8016442e-09
9.67	4.8149162e-10	2.1906752e-08	4.6943993e-08	3.8697041e-09
9.68	4.8569105e-10	2.3540299e-08	4.6096634e-08	3.9253567e-09
9.69	4.8764099e-10	2.5084957e-08	4.4817697e-08	3.9678846e-09
9.7	4.8654713e-10	2.6517356e-08	4.2976372e-08	3.9970045e-09
9.71	4.8267371e-10	2.7812263e-08	4.0441323e-08	4.0140599e-09
9.72	4.7526595e-10	2.8944832e-08	3.7091747e-08	4.0202463e-09
9.73	4.646384e-10	2.9889595e-08	3.2825688e-08	4.0180977e-09
9.74	4.5065952e-10	3.0622684e-08	2.7572878e-08	4.0098778e-09
9.75	4.3401267e-10	3.1121668e-08	2.1307419e-08	3.9982487e-09
9.76	4.1563033e-10	3.1367177e-08	1.4077864e-08	3.9852168e-09
9.77	3.9713619e-10	3.1343384e-08	6.2237567e-09	3.9722642e-09
9.78	3.8092808e-10	3.1038756e-08	4.8325694e-09	3.9601158e-09
9.79	3.7005903e-10	3.0446604e-08	1.3980786e-08	3.9487967e-09
9.8	3.680697e-10	2.9564974e-08	2.4242928e-08	3.937922e-09
9.81	3.7800276e-10	2.8396778e-08	3.4873766e-08	3.9271224e-09
9.82	4.0122087e-10	2.694985e-08	4.5564549e-08	3.9160089e-09
9.83	4.3748379e-10	2.5235559e-08	5.6040526e-08	3.9050441e-09
9.84	4.8454266e-10	2.3270085e-08	6.6039321e-08	3.8946372e-09
9.85	5.3968388e-10	2.1074003e-08	7.53169e-08	3.8854846e-09
9.86	5.9997867e-10	1.8672416e-08	8.3656784e-08	3.8785471e-09
9.87	6.6265293e-10	1.6099521e-08	9.0875786e-08	3.8738022e-09
9.88	7.2527458e-10	1.3404076e-08	9.6831498e-08	3.8711272e-09
9.89	7.8557031e-10	1.0670554e-08	1.0142409e-07	3.8687622e-09
9.9	8.4148798e-10	8.0741596e-09	1.0459975e-07	3.8646519e-09
9.91	8.910132e-10	6.0504859e-09	1.0634988e-07	3.8560856e-09
9.92	9.3248929e-10	5.5131357e-09	1.0670982e-07	3.8403734e-09
9.93	9.6421584e-10	6.9249033e-09	1.0575685e-07	3.8158197e-09
9.94	9.8476216e-10	9.4639011e-09	1.036057e-07	3.7817643e-09
9.95	9.9293225e-10	1.2414208e-08	1.004042e-07	3.7394165e-09
9.96	9.8777992e-10	1.5455396e-08	9.6327826e-08	3.6924861e-09
9.97	9.6861909e-10	1.8421763e-08	9.1571768e-08	3.646325e-09
9.98	9.3562686e-10	2.1199133e-08	8.6341873e-08	3.6069654e-09
9.99	8.8936967e-10	2.3695008e-08	8.0845466e-08	3.5802829e-09
10	8.3115664e-10	2.5830255e-08	7.5279331e-08	3.569431e-09


==> graphics/data/time_delay_time_sim.dat <==
0	0	0	0	0	0	0	0	0	0	0
0.01	0.013720115	0.0032727091	0.013720126	0.0032726964	0.013719945	0.0032727267	0.013720118	0.0032727091	0.013720122	0.0032727082
0.02	0.027312704	0.0063979556	0.027312699	0.0063979635	0.027312672	0.0063979502	0.027312709	0.0063979556	0.027312697	0.0063979586
0.03	0.040956471	0.0094118179	0.040956463	0.0094118247	0.04095653	0.0094118084	0.040956475	0.0094118178	0.040956468	0.0094118183
0.04	0.054695162	0.012339307	0.054695159	0.01233931	0.054695225	0.012339303	0.054695165	0.012339307	0.054695162	0.012339307
0.05	0.068521448	0.015201679	0.068521448	0.015201679	0.068521491	0.015201679	0.068521449	0.015201679	0.06852145	0.015201678
0.06	0.082401205	0.018017991	0.082401206	0.018017991	0.082401232	0.018017993	0.082401206	0.018017991	0.082401208	0.018017991
0.07	0.09628364	0.020805483	0.09628364	0.020805483	0.096283655	0.020805486	0.096283639	0.020805483	0.096283641	0.020805483
0.08	0.11010668	0.023579635	0.11010668	0.023579635	0.11010669	0.023579639	0.11010668	0.023579635	0.11010668	0.023579635
0.09	0.12380041	0.026354151	0.12380041	0.02635415	0.12380042	0.026354155	0.12380041	0.026354151	0.12380041	0.026354151
0.1	0.13728952	0.029140925	0.13728952	0.029140924	0.13728953	0.029140928	0.13728952	0.029140924	0.13728952	0.029140925
0.11	0.15049521	0.031950025	0.15049521	0.031950025	0.15049522	0.031950029	0.15049521	0.031950025	0.15049521	0.031950025
0.12	0.16333677	0.034789692	0.16333677	0.034789691	0.16333678	0.034789694	0.16333677	0.034789691	0.16333677	0.034789692
0.13	0.17573293	0.037666346	0.17573293	0.037666346	0.17573293	0.037666349	0.17573292	0.037666345	0.17573293	0.037666346
0.14	0.18760306	0.040584625	0.18760306	0.040584624	0.18760306	0.040584626	0.18760305	0.040584623	0.18760306	0.040584625
0.15	0.19886834	0.043547415	0.19886834	0.043547415	0.19886835	0.043547416	0.19886833	0.043547414	0.19886834	0.043547415
0.16	0.20945281	0.046555909	0.20945281	0.046555909	0.20945281	0.04655591	0.2094528	0.046555908	0.20945281	0.046555909
0.17	0.21928438	0.049609665	0.21928438	0.049609665	0.21928438	0.049609665	0.21928437	0.049609662	0.21928438	0.049609665
0.18	0.22829583	0.052706674	0.22829583	0.052706674	0.22829583	0.052706674	0.22829582	0.052706672	0.22829583	0.052706675
0.19	0.23642576	0.055843449	0.23642576	0.055843449	0.23642576	0.055843449	0.23642575	0.055843446	0.23642576	0.05584345
0.2	0.24361951	0.059015109	0.24361951	0.059015109	0.2436195	0.059015108	0.24361949	0.059015106	0.24361951	0.05901511
0.21	0.24982995	0.062215486	0.24982995	0.062215486	0.24982995	0.062215485	0.24982993	0.062215482	0.24982995	0.062215487
0.22	0.25501834	0.065437237	0.25501834	0.065437236	0.25501833	0.065437235	0.25501832	0.065437232	0.25501834	0.065437237
0.23	0.25915494	0.068671965	0.25915494	0.068671965	0.25915493	0.068671962	0.25915492	0.06867196	0.25915494	0.068671965
0.24	0.26221963	0.071910358	0.26221963	0.071910358	0.26221962	0.071910356	0.26221961	0.071910353	0.26221963	0.071910359
0.25	0.26420235	0.075142331	0.26420235	0.075142331	0.26420235	0.075142328	0.26420234	0.075142326	0.26420235	0.075142332
0.26	0.26510342	0.078357175	0.26510342	0.078357175	0.26510342	0.078357172	0.2651034	0.078357169	0.26510342	0.078357176
0.27	0.26493367	0.081543717	0.26493367	0.081543717	0.26493366	0.081543714	0.26493365	0.081543711	0.26493367	0.081543718
0.28	0.26371443	0.084690484	0.26371443	0.084690484	0.26371442	0.084690481	0.26371441	0.084690478	0.26371443	0.084690485
0.29	0.26147737	0.087785867	0.26147737	0.087785867	0.26147737	0.087785863	0.26147735	0.087785861	0.26147737	0.087785868
0.3	0.25826411	0.090818285	0.25826411	0.090818285	0.2582641	0.090818281	0.25826409	0.090818279	0.25826411	0.090818286
0.31	0.25412567	0.093776351	0.25412567	0.093776351	0.25412567	0.093776347	0.25412565	0.093776345	0.25412567	0.093776351
0.32	0.24912185	0.096649024	0.24912185	0.096649024	0.24912184	0.09664902	0.24912183	0.096649018	0.24912185	0.096649025
0.33	0.24332027	0.099425766	0.24332027	0.099425766	0.24332026	0.099425762	0.24332025	0.09942576	0.24332027	0.099425766
0.34	0.23679551	0.10209667	0.23679551	0.10209667	0.23679551	0.10209667	0.23679549	0.10209667	0.23679551	0.10209667
0.35	0.22962797	0.10465261	0.22962797	0.10465261	0.22962797	0.1046526	0.22962795	0.1046526	0.22962797	0.10465261
0.36	0.22190273	0.10708531	0.22190273	0.10708531	0.22190273	0.10708531	0.22190271	0.10708531	0.22190273	0.10708531
0.37	0.21370834	0.10938749	0.21370834	0.10938749	0.21370833	0.10938749	0.21370831	0.10938749	0.21370834	0.1093875
0.38	0.20513556	0.11155293	0.20513556	0.11155293	0.20513555	0.11155292	0.20513553	0.11155292	0.20513556	0.11155293
0.39	0.19627614	0.11357649	0.19627614	0.11357649	0.19627614	0.11357648	0.19627612	0.11357648	0.19627614	0.11357649
0.4	0.18722162	0.11545421	0.18722162	0.11545421	0.18722161	0.11545421	0.18722159	0.11545421	0.18722162	0.11545422
0.41	0.17806211	0.11718333	0.17806211	0.11718333	0.1780621	0.11718333	0.17806208	0.11718333	0.17806211	0.11718333
0.42	0.16888524	0.11876225	0.16888524	0.11876225	0.16888524	0.11876224	0.16888522	0.11876224	0.16888524	0.11876225
0.43	0.15977515	0.12019055	0.15977515	0.12019055	0.15977514	0.12019055	0.15977512	0.12019055	0.15977514	0.12019055
0.44	0.15081151	0.12146899	0.15081151	0.12146899	0.15081151	0.12146899	0.15081148	0.12146898	0.15081151	0.12146899
0.45	0.1420688	0.12259942	0.1420688	0.12259942	0.1420688	0.12259942	0.14206878	0.12259941	0.1420688	0.12259942
0.46	0.13361556	0.12358475	0.13361556	0.12358475	0.13361555	0.12358475	0.13361553	0.12358475	0.13361556	0.12358475
0.47	0.12551381	0.12442891	0.12551381	0.12442891	0.12551381	0.12442891	0.12551378	0.1244289	0.12551381	0.12442891
0.48	0.11781862	0.12513672	0.11781862	0.12513672	0.11781861	0.12513672	0.11781859	0.12513671	0.11781862	0.12513672
0.49	0.11057771	0.12571385	0.11057771	0.12571385	0.11057771	0.12571385	0.11057769	0.12571384	0.11057771	0.12571385
0.5	0.10383126	0.12616672	0.10383126	0.12616672	0.10383126	0.12616672	0.10383124	0.12616671	0.10383126	0.12616672
0.51	0.097611689	0.12650241	0.097611689	0.12650241	0.097611688	0.12650241	0.097611668	0.1265024	0.097611689	0.12650241
0.52	0.091943663	0.12672855	0.091943663	0.12672855	0.091943662	0.12672855	0.091943642	0.12672854	0.091943662	0.12672855
0.53	0.086844076	0.12685324	0.086844076	0.12685324	0.086844076	0.12685324	0.086844057	0.12685323	0.086844076	0.12685324
0.54	0.08232217	0.12688494	0.08232217	0.12688494	0.08232217	0.12688494	0.082322151	0.12688494	0.08232217	0.12688494
0.55	0.078379692	0.12683237	0.078379692	0.12683237	0.078379693	0.12683237	0.078379674	0.12683237	0.078379692	0.12683237
0.56	0.075011123	0.12670444	0.075011123	0.12670444	0.075011124	0.12670444	0.075011106	0.12670443	0.075011123	0.12670444
0.57	0.072203949	0.1265101	0.072203949	0.1265101	0.072203951	0.1265101	0.072203933	0.12651009	0.072203949	0.1265101
0.58	0.069938988	0.12625831	0.069938988	0.12625831	0.06993899	0.12625831	0.069938973	0.1262583	0.069938988	0.12625831
0.59	0.068190751	0.12595791	0.068190751	0.12595791	0.068190753	0.12595791	0.068190736	0.12595791	0.068190751	0.12595791
0.6	0.066927839	0.12561758	0.066927839	0.12561758	0.066927841	0.12561758	0.066927824	0.12561758	0.066927839	0.12561758
0.61	0.06611338	0.12524571	0.06611338	0.12524571	0.066113383	0.12524571	0.066113366	0.1252457	0.06611338	0.12524571
0.62	0.065705493	0.12485034	0.065705493	0.12485034	0.065705496	0.12485034	0.065705479	0.12485033	0.065705493	0.12485034
0.63	0.065657778	0.12443912	0.065657778	0.12443912	0.065657781	0.12443912	0.065657765	0.12443911	0.065657778	0.12443912
0.64	0.065919842	0.1240192	0.065919842	0.1240192	0.065919845	0.1240192	0.06591983	0.1240192	0.065919843	0.1240192
0.65	0.066437846	0.12359722	0.066437846	0.12359722	0.066437849	0.12359722	0.066437834	0.12359722	0.066437846	0.12359722
0.66	0.067155078	0.1231792	0.067155078	0.1231792	0.067155081	0.1231792	0.067155066	0.12317919	0.067155078	0.1231792
0.67	0.068012559	0.12277051	0.068012559	0.12277051	0.068012562	0.12277051	0.068012548	0.1227705	0.068012559	0.12277051
0.68	0.068949665	0.12237586	0.068949665	0.12237586	0.068949668	0.12237586	0.068949654	0.12237585	0.068949666	0.12237586
0.69	0.069904781	0.1219992	0.069904781	0.1219992	0.069904784	0.1219992	0.069904771	0.1219992	0.069904781	0.1219992
0.7	0.070815968	0.12164376	0.070815968	0.12164376	0.070815971	0.12164376	0.070815958	0.12164375	0.070815968	0.12164376
0.71	0.071621658	0.12131194	0.071621659	0.12131194	0.071621661	0.12131194	0.071621649	0.12131193	0.071621659	0.12131194
0.72	0.072261362	0.12100538	0.072261362	0.12100538	0.072261364	0.12100538	0.072261352	0.12100537	0.072261362	0.12100538
0.73	0.072676383	0.12072489	0.072676383	0.12072489	0.072676385	0.12072489	0.072676373	0.12072488	0.072676383	0.12072489
0.74	0.072810547	0.12047047	0.072810547	0.12047047	0.072810549	0.12047047	0.072810538	0.12047046	0.072810548	0.12047047
0.75	0.072610922	0.12024132	0.072610922	0.12024132	0.072610923	0.12024132	0.072610912	0.12024132	0.072610922	0.12024132
0.76	0.072028527	0.12003586	0.072028527	0.12003586	0.072028528	0.12003586	0.072028518	0.12003586	0.072028528	0.12003586
0.77	0.071019032	0.11985175	0.071019032	0.11985175	0.071019032	0.11985175	0.071019023	0.11985175	0.071019033	0.11985175
0.78	0.069543412	0.11968591	0.069543412	0.11968591	0.069543412	0.11968591	0.069543404	0.11968591	0.069543413	0.11968591
0.79	0.067568571	0.1195346	0.067568571	0.1195346	0.06756857	0.1195346	0.067568562	0.1195346	0.067568571	0.1195346
0.8	0.065067901	0.11939346	0.065067901	0.11939346	0.0650679	0.11939346	0.065067893	0.11939345	0.065067902	0.11939346
0.81	0.062021786	0.11925755	0.062021786	0.11925755	0.062021784	0.11925755	0.062021777	0.11925754	0.062021786	0.11925755
0.82	0.058418008	0.11912146	0.058418008	0.11912146	0.058418006	0.11912146	0.058417999	0.11912146	0.058418009	0.11912146
0.83	0.05425208	0.11897939	0.05425208	0.11897939	0.054252078	0.11897939	0.054252071	0.11897939	0.054252081	0.11897939
0.84	0.049527461	0.1188252	0.049527461	0.1188252	0.049527458	0.1188252	0.049527452	0.1188252	0.049527461	0.1188252
0.85	0.044255668	0.11865255	0.044255668	0.11865255	0.044255664	0.11865255	0.044255659	0.11865254	0.044255668	0.11865255
0.86	0.038456266	0.11845496	0.038456266	0.11845496	0.038456263	0.11845496	0.038456257	0.11845496	0.038456266	0.11845496
0.87	0.032156742	0.11822594	0.032156742	0.11822594	0.032156738	0.11822594	0.032156733	0.11822594	0.032156742	0.11822594
0.88	0.025392248	0.11795909	0.025392248	0.11795909	0.025392243	0.11795908	0.025392239	0.11795908	0.025392248	0.11795909
0.89	0.018205229	0.11764816	0.018205229	0.11764816	0.018205224	0.11764816	0.01820522	0.11764816	0.018205229	0.11764816
0.9	0.01064494	0.11728723	0.01064494	0.11728723	0.010644935	0.11728723	0.010644932	0.11728723	0.01064494	0.11728723
0.91	0.002766852	0.11687073	0.002766852	0.11687073	0.0027668468	0.11687073	0.0027668441	0.11687073	0.0027668521	0.11687073
0.92	-0.0053680327	0.11639357	-0.0053680326	0.11639357	-0.005368038	0.11639357	-0.0053680399	0.11639357	-0.0053680326	0.11639357
0.93	-0.013693942	0.11585121	-0.013693942	0.11585121	-0.013693948	0.11585121	-0.013693948	0.11585121	-0.013693942	0.11585121
0.94	-0.02214116	0.11523975	-0.02214116	0.11523975	-0.022141165	0.11523975	-0.022141165	0.11523975	-0.02214116	0.11523975
0.95	-0.030636895	0.11455597	-0.030636895	0.11455597	-0.0306369	0.11455597	-0.030636899	0.11455597	-0.030636895	0.11455597
0.96	-0.039106175	0.11379742	-0.039106175	0.11379742	-0.039106181	0.11379742	-0.039106178	0.11379741	-0.039106176	0.11379742
0.97	-0.047472753	0.11296241	-0.047472753	0.11296241	-0.047472759	0.11296241	-0.047472754	0.11296241	-0.047472753	0.11296241
0.98	-0.055659993	0.11205011	-0.055659993	0.11205011	-0.055659999	0.11205011	-0.055659993	0.11205011	-0.055659994	0.11205011
0.99	-0.063591743	0.11106052	-0.063591743	0.11106052	-0.063591748	0.11106052	-0.06359174	0.11106052	-0.063591743	0.11106052
1	-0.071193152	0.10999448	-0.071193152	0.10999448	-0.071193158	0.10999448	-0.071193148	0.10999447	-0.071193153	0.10999448
1.01	-0.078281056	0.10889668	-0.078281056	0.10889668	-0.078281059	0.10889668	-0.07828105	0.10889668	-0.078281056	0.10889668
1.02	-0.084776375	0.10776787	-0.084776375	0.10776787	-0.084776377	0.10776787	-0.084776367	0.10776787	-0.084776375	0.10776787
1.03	-0.090604853	0.10661002	-0.090604852	0.10661002	-0.090604855	0.10661002	-0.090604843	0.10661002	-0.090604852	0.10661002
1.04	-0.095697652	0.10542643	-0.095697652	0.10542643	-0.095697656	0.10542643	-0.095697641	0.10542643	-0.095697652	0.10542643
1.05	-0.099991858	0.10422168	-0.099991858	0.10422168	-0.099991862	0.10422168	-0.099991845	0.10422168	-0.099991857	0.10422168
1.06	-0.10343087	0.10300152	-0.10343087	0.10300152	-0.10343087	0.10300152	-0.10343085	0.10300152	-0.10343087	0.10300152
1.07	-0.1059647	0.10177279	-0.1059647	0.10177279	-0.1059647	0.1017728	-0.10596468	0.1017728	-0.1059647	0.1017728
1.08	-0.1075502	0.1005433	-0.1075502	0.1005433	-0.1075502	0.1005433	-0.10755018	0.1005433	-0.1075502	0.1005433
1.09	-0.10815119	0.099321618	-0.10815119	0.099321618	-0.1081512	0.099321619	-0.10815118	0.099321621	-0.10815119	0.099321618
1.1	-0.10773857	0.098117008	-0.10773857	0.098117008	-0.10773857	0.098117009	-0.10773855	0.098117012	-0.10773857	0.098117008
1.11	-0.10629028	0.096939249	-0.10629028	0.096939249	-0.10629029	0.096939251	-0.10629027	0.096939254	-0.10629028	0.096939249
1.12	-0.1037914	0.095798516	-0.1037914	0.095798516	-0.1037914	0.095798518	-0.10379138	0.095798521	-0.1037914	0.095798516
1.13	-0.10023401	0.094705248	-0.10023401	0.094705248	-0.10023401	0.094705251	-0.10023399	0.094705254	-0.10023401	0.094705248
1.14	-0.095617191	0.093670033	-0.095617191	0.093670033	-0.09561719	0.093670036	-0.095617175	0.09367004	-0.09561719	0.093670033
1.15	-0.089946925	0.092703492	-0.089946925	0.092703492	-0.089946923	0.092703495	-0.08994691	0.092703499	-0.089946924	0.092703492
1.16	-0.083235993	0.091816176	-0.083235993	0.091816176	-0.083235991	0.09181618	-0.083235979	0.091816183	-0.083235993	0.091816176
1.17	-0.075503867	0.091018469	-0.075503867	0.091018469	-0.075503864	0.091018473	-0.075503855	0.091018476	-0.075503867	0.091018469
1.18	-0.066776582	0.090320495	-0.066776582	0.090320495	-0.066776578	0.090320499	-0.066776571	0.090320502	-0.066776582	0.090320495
1.19	-0.057086594	0.089732037	-0.057086594	0.089732037	-0.05708659	0.089732041	-0.057086584	0.089732044	-0.057086594	0.089732037
1.2	-0.046472626	0.089262457	-0.046472627	0.089262457	-0.046472622	0.089262461	-0.046472617	0.089262464	-0.046472627	0.089262457
1.21	-0.034979495	0.088920624	-0.034979495	0.088920624	-0.03497949	0.088920628	-0.034979487	0.088920631	-0.034979495	0.088920624
1.22	-0.022657917	0.08871485	-0.022657917	0.088714851	-0.022657911	0.088714855	-0.022657909	0.088714857	-0.022657917	0.088714851
1.23	-0.0095642969	0.088652828	-0.009564297	0.088652828	-0.0095642907	0.088652833	-0.0095642899	0.088652835	-0.0095642972	0.088652828
1.24	0.0042395113	0.088741574	0.0042395112	0.088741574	0.0042395178	0.088741578	0.0042395176	0.08874158	0.0042395109	0.088741574
1.25	0.018686468	0.088987376	0.018686468	0.088987376	0.018686475	0.088987381	0.018686474	0.088987382	0.018686468	0.088987376
1.26	0.033704644	0.08939575	0.033704644	0.08939575	0.033704651	0.089395754	0.03370465	0.089395755	0.033704644	0.08939575
1.27	0.049217544	0.089971389	0.049217544	0.089971389	0.049217551	0.089971394	0.049217548	0.089971395	0.049217543	0.08997139
1.28	0.065144465	0.090718133	0.065144465	0.090718133	0.065144472	0.090718137	0.065144469	0.090718137	0.065144464	0.090718133
1.29	0.081400893	0.09163892	0.081400893	0.09163892	0.0814009	0.091638924	0.081400897	0.091638925	0.081400893	0.091638921
1.3	0.097898938	0.092735766	0.097898938	0.092735766	0.097898945	0.09273577	0.097898941	0.09273577	0.097898938	0.092735766
1.31	0.1145478	0.094009723	0.1145478	0.094009723	0.1145478	0.094009726	0.1145478	0.094009727	0.1145478	0.094009723
1.32	0.13125427	0.09546086	0.13125427	0.09546086	0.13125428	0.095460863	0.13125427	0.095460864	0.13125427	0.095460861
1.33	0.14792332	0.097088237	0.14792332	0.097088237	0.14792333	0.09708824	0.14792332	0.097088241	0.14792332	0.097088237
1.34	0.16445865	0.098889885	0.16445865	0.098889885	0.16445866	0.098889887	0.16445865	0.098889888	0.16445865	0.098889885
1.35	0.18076336	0.10086279	0.18076336	0.10086279	0.18076337	0.10086279	0.18076336	0.10086279	0.18076336	0.10086279
1.36	0.19674062	0.10300289	0.19674062	0.10300289	0.19674062	0.10300289	0.19674061	0.10300289	0.19674062	0.10300289
1.37	0.21229437	0.10530505	0.21229437	0.10530505	0.21229438	0.10530505	0.21229437	0.10530505	0.21229437	0.10530505
1.38	0.22733015	0.10776308	0.22733015	0.10776308	0.22733016	0.10776308	0.22733014	0.10776308	0.22733015	0.10776308
1.39	0.24175583	0.11036975	0.24175583	0.11036975	0.24175584	0.11036975	0.24175582	0.11036975	0.24175583	0.11036975
1.4	0.2554825	0.11311678	0.2554825	0.11311678	0.2554825	0.11311678	0.25548249	0.11311678	0.2554825	0.11311678
1.41	0.26842531	0.11599488	0.26842531	0.11599488	0.26842531	0.11599488	0.26842529	0.11599488	0.26842531	0.11599488
1.42	0.28050435	0.11899379	0.28050435	0.11899379	0.28050436	0.11899378	0.28050434	0.11899379	0.28050435	0.11899379
1.43	0.2916456	0.1221023	0.2916456	0.1221023	0.2916456	0.12210229	0.29164558	0.1221023	0.2916456	0.1221023
1.44	0.30178172	0.12530833	0.30178172	0.12530833	0.30178172	0.12530833	0.3017817	0.12530833	0.30178172	0.12530833
1.45	0.310853	0.12859901	0.310853	0.12859901	0.310853	0.12859901	0.31085298	0.12859901	0.310853	0.12859901
1.46	0.31880816	0.13196071	0.31880816	0.13196071	0.31880816	0.13196071	0.31880814	0.13196071	0.31880816	0.13196071
1.47	0.3256051	0.13537918	0.3256051	0.13537918	0.3256051	0.13537917	0.32560508	0.13537917	0.3256051	0.13537918
1.48	0.3312116	0.13883962	0.3312116	0.13883962	0.3312116	0.13883962	0.33121158	0.13883962	0.3312116	0.13883962
1.49	0.3356059	0.14232684	0.3356059	0.14232684	0.3356059	0.14232684	0.33560588	0.14232684	0.3356059	0.14232684
1.5	0.33877716	0.14582534	0.33877716	0.14582534	0.33877716	0.14582534	0.33877714	0.14582534	0.33877716	0.14582534
1.51	0.34072575	0.14931946	0.34072575	0.14931946	0.34072575	0.14931946	0.34072573	0.14931946	0.34072575	0.14931946
1.52	0.34146345	0.15279353	0.34146345	0.15279353	0.34146344	0.15279352	0.34146343	0.15279352	0.34146345	0.15279353
1.53	0.34101339	0.15623201	0.34101339	0.15623201	0.34101338	0.156232	0.34101337	0.156232	0.34101339	0.15623201
1.54	0.33940988	0.15961964	0.33940988	0.15961964	0.33940987	0.15961963	0.33940985	0.15961963	0.33940988	0.15961964
1.55	0.33669801	0.16294158	0.33669801	0.16294158	0.33669801	0.16294158	0.33669799	0.16294158	0.33669801	0.16294159
1.56	0.33293312	0.1661836	0.33293312	0.1661836	0.33293311	0.1661836	0.33293309	0.16618359	0.33293312	0.1661836
1.57	0.32818001	0.16933215	0.32818001	0.16933215	0.32818	0.16933214	0.32817998	0.16933214	0.32818001	0.16933215
1.58	0.32251211	0.17237454	0.32251211	0.17237454	0.3225121	0.17237454	0.32251208	0.17237454	0.32251211	0.17237454
1.59	0.31601038	0.17529908	0.31601038	0.17529908	0.31601038	0.17529907	0.31601036	0.17529907	0.31601038	0.17529908
1.6	0.30876222	0.17809513	0.30876222	0.17809513	0.30876221	0.17809513	0.30876219	0.17809513	0.30876222	0.17809513
1.61	0.30086016	0.18075326	0.30086016	0.18075326	0.30086015	0.18075326	0.30086013	0.18075325	0.30086016	0.18075326
1.62	0.29240057	0.18326528	0.29240057	0.18326528	0.29240057	0.18326527	0.29240054	0.18326527	0.29240057	0.18326528
1.63	0.28348235	0.18562432	0.28348235	0.18562432	0.28348234	0.18562432	0.28348231	0.18562432	0.28348235	0.18562432
1.64	0.27420549	0.18782488	0.27420549	0.18782488	0.27420548	0.18782488	0.27420545	0.18782488	0.27420549	0.18782488
1.65	0.26466981	0.18986284	0.26466981	0.18986284	0.26466981	0.18986283	0.26466978	0.18986283	0.26466981	0.18986284
1.66	0.25497366	0.19173545	0.25497366	0.19173545	0.25497365	0.19173545	0.25497362	0.19173544	0.25497366	0.19173545
1.67	0.24521265	0.19344135	0.24521265	0.19344135	0.24521265	0.19344134	0.24521262	0.19344134	0.24521265	0.19344135
1.68	0.2354786	0.1949805	0.2354786	0.1949805	0.2354786	0.19498049	0.23547857	0.19498049	0.2354786	0.1949805
1.69	0.22585847	0.19635414	0.22585847	0.19635414	0.22585846	0.19635414	0.22585843	0.19635414	0.22585847	0.19635414
1.7	0.21643343	0.19756475	0.21643343	0.19756475	0.21643343	0.19756475	0.2164334	0.19756475	0.21643343	0.19756475
1.71	0.20727817	0.19861593	0.20727817	0.19861593	0.20727817	0.19861593	0.20727814	0.19861592	0.20727817	0.19861593
1.72	0.19846016	0.19951233	0.19846016	0.19951233	0.19846015	0.19951232	0.19846012	0.19951232	0.19846016	0.19951233
1.73	0.19003915	0.20025953	0.19003915	0.20025953	0.19003915	0.20025953	0.19003912	0.20025953	0.19003915	0.20025953
1.74	0.18206681	0.20086398	0.18206681	0.20086398	0.18206681	0.20086398	0.18206678	0.20086398	0.18206681	0.20086398
1.75	0.17458642	0.20133283	0.17458642	0.20133283	0.17458641	0.20133283	0.17458639	0.20133283	0.17458642	0.20133283
1.76	0.16763269	0.20167384	0.16763269	0.20167384	0.16763269	0.20167384	0.16763266	0.20167383	0.16763269	0.20167384
1.77	0.16123176	0.20189526	0.16123176	0.20189526	0.16123176	0.20189526	0.16123174	0.20189525	0.16123176	0.20189526
1.78	0.15540122	0.20200569	0.15540122	0.20200569	0.15540122	0.20200569	0.15540119	0.20200569	0.15540122	0.20200569
1.79	0.1501502	0.20201402	0.1501502	0.20201402	0.1501502	0.20201402	0.15015018	0.20201401	0.1501502	0.20201402
1.8	0.14547967	0.20192923	0.14547967	0.20192923	0.14547967	0.20192923	0.14547964	0.20192922	0.14547967	0.20192923
1.81	0.14138262	0.20176035	0.14138262	0.20176035	0.14138262	0.20176035	0.1413826	0.20176034	0.14138262	0.20176035
1.82	0.13784449	0.20151634	0.13784449	0.20151634	0.13784449	0.20151634	0.13784447	0.20151633	0.13784449	0.20151634
1.83	0.13484351	0.20120596	0.13484351	0.20120596	0.13484351	0.20120596	0.13484348	0.20120596	0.13484351	0.20120596
1.84	0.13235116	0.20083773	0.13235116	0.20083773	0.13235117	0.20083773	0.13235114	0.20083772	0.13235116	0.20083773
1.85	0.1303327	0.2004198	0.1303327	0.2004198	0.1303327	0.2004198	0.13033268	0.20041979	0.1303327	0.2004198
1.86	0.12874761	0.19995989	0.12874761	0.19995989	0.12874762	0.1999599	0.12874759	0.19995989	0.12874761	0.19995989
1.87	0.12755025	0.19946524	0.12755025	0.19946524	0.12755025	0.19946524	0.12755023	0.19946523	0.12755025	0.19946524
1.88	0.12669035	0.19894251	0.12669035	0.19894251	0.12669035	0.19894252	0.12669033	0.19894251	0.12669035	0.19894252
1.89	0.12611371	0.19839777	0.12611371	0.19839777	0.12611371	0.19839778	0.12611369	0.19839777	0.12611371	0.19839777
1.9	0.12576277	0.19783643	0.12576277	0.19783643	0.12576278	0.19783643	0.12576275	0.19783642	0.12576277	0.19783643
1.91	0.12557734	0.19726318	0.12557734	0.19726318	0.12557735	0.19726318	0.12557732	0.19726317	0.12557734	0.19726318
1.92	0.12549523	0.19668202	0.12549523	0.19668202	0.12549523	0.19668203	0.12549521	0.19668202	0.12549523	0.19668202
1.93	0.12545298	0.1960962	0.12545298	0.1960962	0.12545298	0.19609621	0.12545296	0.1960962	0.12545298	0.1960962
1.94	0.12538656	0.1955082	0.12538656	0.1955082	0.12538656	0.1955082	0.12538654	0.19550819	0.12538656	0.1955082
1.95	0.12523212	0.19491973	0.12523212	0.19491973	0.12523213	0.19491974	0.12523211	0.19491973	0.12523212	0.19491973
1.96	0.12492674	0.19433175	0.12492674	0.19433175	0.12492675	0.19433176	0.12492673	0.19433175	0.12492674	0.19433175
1.97	0.12440915	0.19374445	0.12440915	0.19374445	0.12440915	0.19374445	0.12440914	0.19374445	0.12440915	0.19374445
1.98	0.1236205	0.19315728	0.1236205	0.19315728	0.1236205	0.19315728	0.12362048	0.19315727	0.1236205	0.19315728
1.99	0.12250508	0.19256897	0.12250508	0.19256897	0.12250508	0.19256897	0.12250507	0.19256896	0.12250508	0.19256897
2	0.12101112	0.19197755	0.12101112	0.19197755	0.12101112	0.19197755	0.1210111	0.19197755	0.12101112	0.19197755
2.01	0.11909262	0.1913811	0.11909262	0.1913811	0.11909262	0.1913811	0.11909261	0.19138109	0.11909262	0.1913811
2.02	0.11670914	0.19077701	0.11670914	0.19077701	0.11670914	0.19077701	0.11670913	0.19077701	0.11670914	0.19077701
2.03	0.1138263	0.19016215	0.1138263	0.19016215	0.1138263	0.19016215	0.11382629	0.19016214	0.1138263	0.19016215
2.04	0.11041639	0.18953285	0.11041639	0.18953285	0.11041639	0.18953285	0.11041637	0.18953284	0.11041639	0.18953285
2.05	0.10645883	0.18888507	0.10645883	0.18888507	0.10645883	0.18888506	0.10645882	0.18888506	0.10645883	0.18888507
2.06	0.10194061	0.18821441	0.10194061	0.18821441	0.10194061	0.18821441	0.1019406	0.1882144	0.10194061	0.18821441
2.07	0.096856626	0.18751627	0.096856626	0.18751627	0.096856624	0.18751626	0.096856615	0.18751626	0.096856626	0.18751627
2.08	0.091209918	0.18678588	0.091209918	0.18678588	0.091209915	0.18678588	0.091209907	0.18678587	0.091209919	0.18678588
2.09	0.085011826	0.18601845	0.085011827	0.18601845	0.085011823	0.18601845	0.085011816	0.18601844	0.085011827	0.18601845
2.1	0.078282025	0.18520923	0.078282025	0.18520923	0.078282021	0.18520923	0.078282014	0.18520922	0.078282026	0.18520923
2.11	0.071048442	0.18435362	0.071048442	0.18435362	0.071048437	0.18435362	0.071048431	0.18435361	0.071048442	0.18435362
2.12	0.063347063	0.18344727	0.063347063	0.18344727	0.063347058	0.18344726	0.063347053	0.18344726	0.063347063	0.18344727
2.13	0.055221611	0.18248616	0.055221612	0.18248616	0.055221606	0.18248615	0.055221602	0.18248615	0.055221612	0.18248616
2.14	0.046723115	0.18146671	0.046723115	0.18146671	0.046723109	0.18146671	0.046723106	0.1814667	0.046723116	0.18146671
2.15	0.037909358	0.18038586	0.037909358	0.18038586	0.037909351	0.18038585	0.037909349	0.18038585	0.037909358	0.18038586
2.16	0.028844232	0.17924114	0.028844232	0.17924114	0.028844226	0.17924113	0.028844224	0.17924113	0.028844233	0.17924114
2.17	0.019597003	0.17803075	0.019597004	0.17803075	0.019596997	0.17803075	0.019596997	0.17803075	0.019597004	0.17803075
2.18	0.010241493	0.17675364	0.010241493	0.17675364	0.010241486	0.17675364	0.010241487	0.17675364	0.010241493	0.17675364
2.19	0.00085520634	0.17540954	0.00085520643	0.17540954	0.00085519924	0.17540954	0.0008552016	0.17540954	0.0008552069	0.17540954
2.2	-0.0084815781	0.17399901	-0.0084815781	0.17399901	-0.0084815854	0.17399901	-0.0084815815	0.17399901	-0.0084815776	0.17399901
2.21	-0.017686749	0.17252349	-0.017686749	0.17252349	-0.017686756	0.17252349	-0.017686751	0.17252349	-0.017686749	0.17252349
2.22	-0.026677301	0.17098531	-0.026677301	0.17098531	-0.026677308	0.1709853	-0.026677301	0.1709853	-0.026677301	0.17098531
2.23	-0.035370264	0.16938767	-0.035370264	0.16938767	-0.035370271	0.16938767	-0.035370262	0.16938767	-0.035370264	0.16938767
2.24	-0.0436836	0.1677347	-0.0436836	0.1677347	-0.043683607	0.1677347	-0.043683596	0.1677347	-0.043683599	0.1677347
2.25	-0.051537058	0.16603139	-0.051537058	0.16603139	-0.051537065	0.16603138	-0.051537052	0.16603138	-0.051537058	0.16603139
2.26	-0.058852974	0.16428356	-0.058852974	0.16428356	-0.058852981	0.16428356	-0.058852966	0.16428356	-0.058852974	0.16428356
2.27	-0.065557001	0.16249788	-0.065557001	0.16249788	-0.065557008	0.16249788	-0.065556991	0.16249788	-0.065557001	0.16249788
2.28	-0.071578773	0.16068176	-0.071578773	0.16068176	-0.071578779	0.16068176	-0.07157876	0.16068176	-0.071578773	0.16068176
2.29	-0.076852486	0.15884332	-0.076852486	0.15884332	-0.076852491	0.15884332	-0.076852471	0.15884332	-0.076852486	0.15884332
2.3	-0.081317407	0.15699132	-0.081317407	0.15699132	-0.081317412	0.15699132	-0.081317391	0.15699132	-0.081317407	0.15699132
2.31	-0.084918304	0.1551351	-0.084918304	0.1551351	-0.084918309	0.1551351	-0.084918286	0.1551351	-0.084918304	0.1551351
2.32	-0.0876058	0.15328448	-0.0876058	0.15328448	-0.087605804	0.15328448	-0.087605781	0.15328449	-0.0876058	0.15328449
2.33	-0.089336662	0.15144972	-0.089336662	0.15144972	-0.089336665	0.15144972	-0.089336642	0.15144973	-0.089336661	0.15144972
2.34	-0.09007402	0.14964139	-0.09007402	0.14964139	-0.090074023	0.14964139	-0.090073999	0.14964139	-0.09007402	0.14964139
2.35	-0.089787538	0.14787031	-0.089787538	0.14787031	-0.08978754	0.14787031	-0.089787516	0.14787032	-0.089787537	0.14787031
2.36	-0.088453522	0.14614747	-0.088453522	0.14614747	-0.088453524	0.14614747	-0.088453501	0.14614748	-0.088453522	0.14614747
2.37	-0.086055	0.14448394	-0.086055	0.14448394	-0.086055001	0.14448395	-0.086054979	0.14448395	-0.086055	0.14448394
2.38	-0.082581748	0.14289079	-0.082581748	0.14289079	-0.082581748	0.14289079	-0.082581727	0.1428908	-0.082581747	0.14289079
2.39	-0.078030296	0.14137898	-0.078030296	0.14137898	-0.078030295	0.14137898	-0.078030276	0.14137899	-0.078030296	0.14137898
2.4	-0.072403906	0.13995933	-0.072403906	0.13995933	-0.072403905	0.13995933	-0.072403887	0.13995934	-0.072403906	0.13995933
2.41	-0.065712522	0.13864241	-0.065712522	0.13864241	-0.06571252	0.13864241	-0.065712504	0.13864242	-0.065712522	0.13864241
2.42	-0.057972701	0.13743848	-0.057972701	0.13743848	-0.057972698	0.13743848	-0.057972685	0.13743849	-0.057972701	0.13743848
2.43	-0.049207533	0.13635743	-0.049207533	0.13635743	-0.049207529	0.13635743	-0.049207517	0.13635744	-0.049207533	0.13635743
2.44	-0.039446531	0.13540868	-0.039446531	0.13540868	-0.039446527	0.13540869	-0.039446517	0.1354087	-0.039446531	0.13540869
2.45	-0.028725515	0.13460119	-0.028725515	0.13460119	-0.02872551	0.13460119	-0.028725503	0.1346012	-0.028725515	0.13460119
2.46	-0.01708647	0.13394331	-0.01708647	0.13394331	-0.017086464	0.13394332	-0.017086458	0.13394332	-0.01708647	0.13394331
2.47	-0.0045773821	0.13344282	-0.0045773822	0.13344282	-0.0045773762	0.13344282	-0.0045773718	0.13344283	-0.0045773822	0.13344282
2.48	0.0087479386	0.13310681	0.0087479385	0.13310682	0.0087479449	0.13310682	0.0087479478	0.13310682	0.0087479385	0.13310682
2.49	0.02283007	0.13294169	0.02283007	0.13294169	0.022830077	0.1329417	0.022830078	0.1329417	0.02283007	0.13294169
2.5	0.037604211	0.13295311	0.037604211	0.13295311	0.037604218	0.13295312	0.037604218	0.13295312	0.037604211	0.13295311
2.51	0.053000446	0.13314594	0.053000446	0.13314594	0.053000453	0.13314595	0.053000453	0.13314595	0.053000446	0.13314594
2.52	0.068944041	0.13352424	0.068944041	0.13352424	0.068944048	0.13352424	0.068944047	0.13352424	0.068944041	0.13352424
2.53	0.085355772	0.1340912	0.085355772	0.1340912	0.085355779	0.1340912	0.085355777	0.13409121	0.085355772	0.1340912
2.54	0.10215229	0.13484915	0.10215229	0.13484915	0.1021523	0.13484916	0.1021523	0.13484916	0.10215229	0.13484915
2.55	0.11924653	0.13579952	0.11924653	0.13579952	0.11924654	0.13579953	0.11924654	0.13579953	0.11924653	0.13579952
2.56	0.13654815	0.1369428	0.13654815	0.1369428	0.13654815	0.1369428	0.13654815	0.13694281	0.13654815	0.1369428
2.57	0.15396399	0.13827852	0.15396399	0.13827852	0.153964	0.13827853	0.15396399	0.13827853	0.15396399	0.13827852
2.58	0.17139865	0.13980526	0.17139865	0.13980526	0.17139866	0.13980527	0.17139865	0.13980527	0.17139865	0.13980526
2.59	0.18875502	0.1415206	0.18875502	0.1415206	0.18875502	0.1415206	0.18875502	0.14152061	0.18875502	0.1415206
2.6	0.20593487	0.14342112	0.20593487	0.14342112	0.20593488	0.14342112	0.20593487	0.14342112	0.20593487	0.14342112
2.61	0.22283958	0.14550238	0.22283958	0.14550238	0.22283959	0.14550239	0.22283958	0.14550239	0.22283958	0.14550239
2.62	0.23937077	0.14775895	0.23937077	0.14775895	0.23937078	0.14775895	0.23937077	0.14775896	0.23937077	0.14775895
2.63	0.25543109	0.15018435	0.25543109	0.15018435	0.25543109	0.15018436	0.25543108	0.15018436	0.25543109	0.15018435
2.64	0.27092497	0.15277111	0.27092497	0.15277111	0.27092498	0.15277111	0.27092496	0.15277112	0.27092497	0.15277111
2.65	0.2857595	0.15551074	0.2857595	0.15551074	0.28575951	0.15551074	0.28575949	0.15551074	0.2857595	0.15551074
2.66	0.29984525	0.15839377	0.29984525	0.15839377	0.29984526	0.15839377	0.29984524	0.15839378	0.29984525	0.15839377
2.67	0.31309717	0.16140978	0.31309717	0.16140978	0.31309718	0.16140978	0.31309716	0.16140978	0.31309717	0.16140978
2.68	0.32543551	0.16454742	0.32543551	0.16454742	0.32543551	0.16454742	0.32543549	0.16454742	0.32543551	0.16454742
2.69	0.33678669	0.16779446	0.33678669	0.16779446	0.33678669	0.16779446	0.33678667	0.16779446	0.33678669	0.16779446
2.7	0.34708427	0.17113787	0.34708427	0.17113787	0.34708427	0.17113787	0.34708425	0.17113788	0.34708427	0.17113788
2.71	0.35626976	0.17456387	0.35626976	0.17456387	0.35626976	0.17456387	0.35626974	0.17456387	0.35626976	0.17456387
2.72	0.36429348	0.17805801	0.36429348	0.17805801	0.36429348	0.17805801	0.36429346	0.17805801	0.36429348	0.17805801
2.73	0.37111531	0.18160526	0.37111531	0.18160526	0.37111531	0.18160526	0.37111529	0.18160526	0.37111531	0.18160526
2.74	0.37670536	0.18519014	0.37670536	0.18519014	0.37670536	0.18519014	0.37670534	0.18519014	0.37670536	0.18519014
2.75	0.38104455	0.18879682	0.38104455	0.18879682	0.38104454	0.18879681	0.38104453	0.18879681	0.38104455	0.18879682
2.76	0.38412498	0.19240922	0.38412498	0.19240922	0.38412498	0.19240922	0.38412496	0.19240922	0.38412498	0.19240922
2.77	0.38595028	0.19601122	0.38595028	0.19601122	0.38595027	0.19601121	0.38595026	0.19601121	0.38595028	0.19601122
2.78	0.38653566	0.19958669	0.38653566	0.19958669	0.38653565	0.19958669	0.38653564	0.19958669	0.38653566	0.19958669
2.79	0.38590786	0.20311975	0.38590786	0.20311975	0.38590786	0.20311975	0.38590784	0.20311975	0.38590786	0.20311975
2.8	0.38410491	0.20659484	0.38410491	0.20659484	0.38410491	0.20659483	0.38410489	0.20659483	0.38410491	0.20659484
2.81	0.38117565	0.20999687	0.38117565	0.20999687	0.38117564	0.20999687	0.38117562	0.20999687	0.38117565	0.20999687
2.82	0.37717912	0.21331143	0.37717912	0.21331143	0.37717912	0.21331142	0.3771791	0.21331142	0.37717912	0.21331143
2.83	0.37218378	0.21652483	0.37218378	0.21652483	0.37218378	0.21652482	0.37218376	0.21652482	0.37218379	0.21652483
2.84	0.36626653	0.21962431	0.36626653	0.21962431	0.36626652	0.2196243	0.3662665	0.2196243	0.36626653	0.21962431
2.85	0.3595116	0.22259811	0.3595116	0.22259811	0.35951159	0.22259811	0.35951157	0.22259811	0.3595116	0.22259811
2.86	0.35200938	0.2254356	0.35200938	0.2254356	0.35200937	0.2254356	0.35200935	0.2254356	0.35200938	0.22543561
2.87	0.3438551	0.22812736	0.3438551	0.22812736	0.34385509	0.22812735	0.34385507	0.22812735	0.3438551	0.22812736
2.88	0.33514749	0.23066521	0.33514749	0.23066521	0.33514748	0.23066521	0.33514746	0.23066521	0.33514749	0.23066521
2.89	0.32598739	0.23304236	0.32598739	0.23304236	0.32598739	0.23304236	0.32598736	0.23304236	0.32598739	0.23304236
2.9	0.3164764	0.23525335	0.3164764	0.23525335	0.31647639	0.23525334	0.31647636	0.23525334	0.3164764	0.23525335
2.91	0.30671548	0.23729409	0.30671548	0.23729409	0.30671548	0.23729409	0.30671545	0.23729409	0.30671548	0.23729409
2.92	0.29680374	0.23916191	0.29680374	0.23916191	0.29680373	0.2391619	0.2968037	0.2391619	0.29680374	0.23916191
2.93	0.28683716	0.24085544	0.28683716	0.24085544	0.28683715	0.24085544	0.28683712	0.24085544	0.28683716	0.24085545
2.94	0.27690751	0.24237468	0.27690751	0.24237468	0.27690751	0.24237468	0.27690747	0.24237468	0.27690751	0.24237468
2.95	0.26710136	0.24372086	0.26710136	0.24372086	0.26710135	0.24372086	0.26710132	0.24372085	0.26710136	0.24372086
2.96	0.25749916	0.24489639	0.25749916	0.24489639	0.25749915	0.24489639	0.25749912	0.24489639	0.25749916	0.24489639
2.97	0.24817453	0.24590482	0.24817453	0.24590482	0.24817453	0.24590482	0.24817449	0.24590481	0.24817453	0.24590482
2.98	0.23919363	0.24675069	0.23919363	0.24675069	0.23919363	0.24675068	0.2391936	0.24675068	0.23919363	0.24675069
2.99	0.23061467	0.24743945	0.23061467	0.24743945	0.23061467	0.24743945	0.23061464	0.24743944	0.23061467	0.24743945
3	0.22248754	0.24797738	0.22248754	0.24797738	0.22248754	0.24797738	0.22248751	0.24797737	0.22248754	0.24797738
3.01	0.21485361	0.24837144	0.21485361	0.24837144	0.21485361	0.24837144	0.21485358	0.24837143	0.21485361	0.24837144
3.02	0.2077456	0.24862918	0.2077456	0.24862918	0.2077456	0.24862918	0.20774557	0.24862917	0.2077456	0.24862918
3.03	0.20118757	0.24875863	0.20118757	0.24875863	0.20118757	0.24875863	0.20118754	0.24875863	0.20118757	0.24875863
3.04	0.19519498	0.24876817	0.19519498	0.24876817	0.19519498	0.24876817	0.19519495	0.24876816	0.19519498	0.24876817
3.05	0.1897749	0.24866642	0.1897749	0.24866642	0.1897749	0.24866642	0.18977487	0.24866641	0.1897749	0.24866642
3.06	0.1849262	0.24846213	0.1849262	0.24846213	0.1849262	0.24846213	0.18492617	0.24846213	0.1849262	0.24846213
3.07	0.18063992	0.2481641	0.18063992	0.2481641	0.18063992	0.2481641	0.18063989	0.24816409	0.18063992	0.2481641
3.08	0.17689959	0.24778103	0.17689959	0.24778103	0.17689959	0.24778103	0.17689956	0.24778102	0.17689959	0.24778103
3.09	0.17368168	0.2473215	0.17368168	0.2473215	0.17368168	0.2473215	0.17368165	0.24732149	0.17368168	0.2473215
3.1	0.17095606	0.24679381	0.17095606	0.24679381	0.17095607	0.24679381	0.17095604	0.2467938	0.17095606	0.24679381
3.11	0.16868654	0.24620596	0.16868654	0.24620596	0.16868654	0.24620596	0.16868651	0.24620595	0.16868654	0.24620596
3.12	0.16683135	0.24556555	0.16683135	0.24556555	0.16683135	0.24556555	0.16683132	0.24556554	0.16683135	0.24556555
3.13	0.16534378	0.24487974	0.16534378	0.24487974	0.16534379	0.24487974	0.16534376	0.24487973	0.16534378	0.24487974
3.14	0.16417278	0.24415516	0.16417278	0.24415516	0.16417278	0.24415516	0.16417276	0.24415515	0.16417278	0.24415516
3.15	0.16326355	0.24339789	0.16326355	0.24339789	0.16326355	0.24339789	0.16326353	0.24339788	0.16326355	0.24339789
3.16	0.16255822	0.24261342	0.16255822	0.24261342	0.16255822	0.24261343	0.1625582	0.24261342	0.16255822	0.24261342
3.17	0.16199654	0.24180661	0.16199654	0.24180661	0.16199655	0.24180661	0.16199652	0.2418066	0.16199654	0.24180661
3.18	0.16151656	0.24098165	0.16151656	0.24098165	0.16151656	0.24098166	0.16151654	0.24098165	0.16151656	0.24098165
3.19	0.16105533	0.24014207	0.16105533	0.24014207	0.16105533	0.24014207	0.16105531	0.24014206	0.16105533	0.24014207
3.2	0.16054965	0.2392907	0.16054965	0.2392907	0.16054965	0.2392907	0.16054963	0.23929069	0.16054965	0.2392907
3.21	0.15993679	0.23842967	0.15993679	0.23842967	0.15993679	0.23842967	0.15993677	0.23842967	0.15993679	0.23842967
3.22	0.15915525	0.23756045	0.15915525	0.23756045	0.15915525	0.23756045	0.15915523	0.23756044	0.15915525	0.23756045
3.23	0.1581455	0.2366838	0.1581455	0.2366838	0.15814551	0.2366838	0.15814549	0.23668379	0.15814551	0.2366838
3.24	0.15685075	0.23579982	0.15685076	0.23579982	0.15685076	0.23579982	0.15685074	0.23579981	0.15685076	0.23579982
3.25	0.15521766	0.23490796	0.15521766	0.23490796	0.15521766	0.23490796	0.15521765	0.23490796	0.15521766	0.23490796
3.26	0.15319708	0.23400708	0.15319708	0.23400708	0.15319708	0.23400708	0.15319706	0.23400707	0.15319708	0.23400708
3.27	0.15074476	0.23309544	0.15074476	0.23309544	0.15074476	0.23309544	0.15074474	0.23309543	0.15074476	0.23309544
3.28	0.14782201	0.23217078	0.14782201	0.23217078	0.14782201	0.23217078	0.147822	0.23217077	0.14782201	0.23217078
3.29	0.14439634	0.23123035	0.14439634	0.23123035	0.14439634	0.23123035	0.14439633	0.23123035	0.14439634	0.23123035
3.3	0.14044202	0.230271	0.14044202	0.230271	0.14044202	0.230271	0.14044201	0.230271	0.14044202	0.230271
3.31	0.13594058	0.22928922	0.13594058	0.22928922	0.13594058	0.22928921	0.13594057	0.22928921	0.13594058	0.22928922
3.32	0.13088125	0.2282812	0.13088125	0.2282812	0.13088125	0.2282812	0.13088124	0.22828119	0.13088125	0.2282812
3.33	0.1252613	0.22724296	0.1252613	0.22724296	0.12526129	0.22724296	0.12526129	0.22724295	0.1252613	0.22724296
3.34	0.11908624	0.22617038	0.11908624	0.22617038	0.11908624	0.22617038	0.11908623	0.22617037	0.11908624	0.22617038
3.35	0.11237002	0.22505932	0.11237002	0.22505932	0.11237001	0.22505932	0.11237001	0.22505932	0.11237002	0.22505932
3.36	0.10513496	0.22390571	0.10513496	0.22390571	0.10513495	0.22390571	0.10513494	0.2239057	0.10513496	0.22390571
3.37	0.097411687	0.22270561	0.097411687	0.22270561	0.097411682	0.2227056	0.097411676	0.2227056	0.097411688	0.22270561
3.38	0.089238911	0.22145534	0.089238911	0.22145534	0.089238906	0.22145534	0.0892389	0.22145534	0.089238912	0.22145534
3.39	0.080663034	0.22015158	0.080663034	0.22015158	0.080663028	0.22015157	0.080663024	0.22015157	0.080663035	0.22015158
3.4	0.071737697	0.21879139	0.071737697	0.21879139	0.071737691	0.21879139	0.071737688	0.21879139	0.071737698	0.21879139
3.41	0.062523192	0.21737239	0.062523192	0.21737239	0.062523186	0.21737239	0.062523183	0.21737239	0.062523193	0.2173724
3.42	0.053085772	0.21589278	0.053085772	0.21589278	0.053085766	0.21589277	0.053085764	0.21589277	0.053085773	0.21589278
3.43	0.043496884	0.21435139	0.043496884	0.21435139	0.043496877	0.21435139	0.043496877	0.21435139	0.043496885	0.21435139
3.44	0.033832319	0.21274782	0.033832319	0.21274782	0.033832312	0.21274782	0.033832313	0.21274782	0.03383232	0.21274782
3.45	0.024171315	0.21108243	0.024171315	0.21108243	0.024171308	0.21108242	0.02417131	0.21108242	0.024171316	0.21108243
3.46	0.014595623	0.20935639	0.014595623	0.20935639	0.014595615	0.20935638	0.014595619	0.20935639	0.014595623	0.20935639
3.47	0.005188551	0.20757173	0.0051885511	0.20757173	0.0051885435	0.20757173	0.0051885495	0.20757173	0.0051885516	0.20757173
3.48	-0.0039659811	0.20573136	-0.003965981	0.20573136	-0.0039659885	0.20573136	-0.0039659806	0.20573136	-0.0039659806	0.20573136
3.49	-0.012784378	0.20383905	-0.012784378	0.20383905	-0.012784385	0.20383904	-0.012784376	0.20383904	-0.012784378	0.20383905
3.5	-0.021184264	0.20189942	-0.021184264	0.20189942	-0.021184271	0.20189942	-0.021184259	0.20189942	-0.021184264	0.20189942
3.51	-0.02908533	0.19991798	-0.02908533	0.19991798	-0.029085337	0.19991797	-0.029085323	0.19991798	-0.02908533	0.19991798
3.52	-0.036410124	0.19790102	-0.036410124	0.19790102	-0.036410131	0.19790102	-0.036410115	0.19790102	-0.036410124	0.19790102
3.53	-0.043084766	0.19585563	-0.043084766	0.19585563	-0.043084773	0.19585563	-0.043084754	0.19585563	-0.043084766	0.19585563
3.54	-0.049039594	0.19378962	-0.049039594	0.19378962	-0.0490396	0.19378962	-0.04903958	0.19378963	-0.049039594	0.19378962
3.55	-0.054209731	0.19171148	-0.054209731	0.19171148	-0.054209737	0.19171148	-0.054209715	0.19171148	-0.054209731	0.19171148
3.56	-0.058535568	0.18963029	-0.058535569	0.18963029	-0.058535574	0.18963029	-0.058535551	0.18963029	-0.058535568	0.18963029
3.57	-0.061963179	0.18755567	-0.061963179	0.18755567	-0.061963184	0.18755567	-0.06196316	0.18755567	-0.061963179	0.18755567
3.58	-0.064444653	0.18549769	-0.064444653	0.18549769	-0.064444657	0.18549769	-0.064444632	0.18549769	-0.064444653	0.18549769
3.59	-0.065938364	0.1834668	-0.065938364	0.1834668	-0.065938368	0.1834668	-0.065938342	0.1834668	-0.065938364	0.1834668
3.6	-0.066409177	0.18147374	-0.066409177	0.18147374	-0.06640918	0.18147374	-0.066409154	0.18147374	-0.066409177	0.18147374
3.61	-0.065828597	0.17952945	-0.065828597	0.17952945	-0.065828599	0.17952945	-0.065828574	0.17952946	-0.065828596	0.17952945
3.62	-0.06417487	0.17764501	-0.06417487	0.17764501	-0.064174872	0.17764501	-0.064174847	0.17764501	-0.06417487	0.17764501
3.63	-0.061433047	0.17583152	-0.061433047	0.17583152	-0.061433048	0.17583152	-0.061433024	0.17583153	-0.061433047	0.17583152
3.64	-0.057595002	0.17410005	-0.057595002	0.17410005	-0.057595002	0.17410005	-0.05759498	0.17410006	-0.057595001	0.17410005
3.65	-0.052659429	0.17246155	-0.052659429	0.17246155	-0.052659428	0.17246155	-0.052659408	0.17246156	-0.052659429	0.17246155
3.66	-0.046631814	0.17092675	-0.046631814	0.17092675	-0.046631812	0.17092675	-0.046631794	0.17092676	-0.046631813	0.17092675
3.67	-0.039524375	0.16950614	-0.039524375	0.16950614	-0.039524373	0.16950614	-0.039524357	0.16950615	-0.039524375	0.16950614
3.68	-0.031355998	0.16820983	-0.031355998	0.16820983	-0.031355995	0.16820983	-0.031355981	0.16820984	-0.031355998	0.16820983
3.69	-0.022152139	0.16704753	-0.02215214	0.16704753	-0.022152136	0.16704754	-0.022152124	0.16704755	-0.022152139	0.16704754
3.7	-0.011944723	0.16602851	-0.011944724	0.16602851	-0.011944719	0.16602851	-0.011944709	0.16602852	-0.011944723	0.16602851
3.71	-0.00077201421	0.16516145	-0.00077201431	0.16516145	-0.00077200927	0.16516145	-0.00077200127	0.16516146	-0.00077201412	0.16516145
3.72	0.011321529	0.16445448	0.011321529	0.16445448	0.011321534	0.16445448	0.01132154	0.16445449	0.011321529	0.16445448
3.73	0.024285416	0.16391509	0.024285416	0.16391509	0.024285422	0.16391509	0.024285426	0.1639151	0.024285416	0.16391509
3.74	0.038063316	0.16355007	0.038063316	0.16355007	0.038063322	0.16355007	0.038063325	0.16355008	0.038063316	0.16355007
3.75	0.052593272	0.1633655	0.052593272	0.1633655	0.052593279	0.1633655	0.05259328	0.16336551	0.052593272	0.1633655
3.76	0.067807943	0.16336667	0.067807943	0.16336667	0.06780795	0.16336668	0.067807949	0.16336669	0.067807943	0.16336668
3.77	0.083634873	0.16355809	0.083634873	0.16355809	0.08363488	0.1635581	0.083634879	0.1635581	0.083634873	0.16355809
3.78	0.099996803	0.16394341	0.099996803	0.16394341	0.099996811	0.16394341	0.099996808	0.16394342	0.099996803	0.16394341
3.79	0.11681201	0.16452541	0.11681201	0.16452541	0.11681201	0.16452541	0.11681201	0.16452542	0.11681201	0.16452541
3.8	0.13399467	0.16530598	0.13399467	0.16530598	0.13399467	0.16530598	0.13399467	0.16530599	0.13399467	0.16530598
3.81	0.1514553	0.16628607	0.1514553	0.16628607	0.15145531	0.16628607	0.1514553	0.16628608	0.1514553	0.16628607
3.82	0.1691012	0.16746569	0.1691012	0.16746569	0.1691012	0.16746569	0.1691012	0.1674657	0.1691012	0.16746569
3.83	0.18683694	0.16884388	0.18683694	0.16884388	0.18683695	0.16884388	0.18683694	0.16884388	0.18683694	0.16884388
3.84	0.20456494	0.17041867	0.20456494	0.17041867	0.20456495	0.17041867	0.20456494	0.17041868	0.20456494	0.17041867
3.85	0.22218602	0.1721871	0.22218602	0.1721871	0.22218602	0.17218711	0.22218601	0.17218711	0.22218602	0.1721871
3.86	0.23960004	0.17414519	0.23960004	0.17414519	0.23960004	0.17414519	0.23960003	0.1741452	0.23960004	0.17414519
3.87	0.25670661	0.17628791	0.25670661	0.17628791	0.25670661	0.17628791	0.2567066	0.17628792	0.25670661	0.17628791
3.88	0.27340577	0.17860921	0.27340577	0.17860921	0.27340578	0.17860921	0.27340576	0.17860921	0.27340577	0.17860921
3.89	0.28959882	0.18110199	0.28959882	0.18110199	0.28959883	0.18110199	0.28959881	0.181102	0.28959882	0.18110199
3.9	0.30518908	0.18375814	0.30518908	0.18375814	0.30518909	0.18375814	0.30518907	0.18375815	0.30518908	0.18375814
3.91	0.32008278	0.18656852	0.32008278	0.18656852	0.32008278	0.18656852	0.32008277	0.18656852	0.32008278	0.18656852
3.92	0.33418992	0.18952298	0.33418992	0.18952298	0.33418993	0.18952298	0.33418991	0.18952299	0.33418992	0.18952298
3.93	0.34742524	0.19261045	0.34742524	0.19261045	0.34742524	0.19261044	0.34742522	0.19261045	0.34742524	0.19261045
3.94	0.35970907	0.19581888	0.35970907	0.19581888	0.35970907	0.19581887	0.35970905	0.19581888	0.35970907	0.19581888
3.95	0.37096833	0.19913538	0.37096833	0.19913537	0.37096833	0.19913537	0.37096831	0.19913538	0.37096833	0.19913538
3.96	0.38113741	0.20254623	0.38113741	0.20254623	0.38113741	0.20254623	0.38113739	0.20254623	0.38113741	0.20254623
3.97	0.39015905	0.206037	0.39015905	0.206037	0.39015905	0.206037	0.39015903	0.206037	0.39015905	0.206037
3.98	0.3979852	0.20959259	0.3979852	0.20959259	0.3979852	0.20959258	0.39798518	0.20959259	0.3979852	0.20959259
3.99	0.40457773	0.21319734	0.40457773	0.21319734	0.40457773	0.21319733	0.40457771	0.21319734	0.40457773	0.21319734
4	0.40990913	0.21683517	0.40990913	0.21683517	0.40990912	0.21683517	0.4099091	0.21683517	0.40990913	0.21683517
4.01	0.41396299	0.22048968	0.41396299	0.22048968	0.41396298	0.22048968	0.41396296	0.22048968	0.41396299	0.22048968
4.02	0.41673444	0.22414428	0.41673444	0.22414428	0.41673444	0.22414427	0.41673442	0.22414427	0.41673444	0.22414428
4.03	0.41823038	0.22778232	0.41823038	0.22778232	0.41823037	0.22778232	0.41823035	0.22778232	0.41823038	0.22778232
4.04	0.41846949	0.23138728	0.41846949	0.23138728	0.41846949	0.23138728	0.41846947	0.23138728	0.41846949	0.23138728
4.05	0.41748217	0.23494286	0.41748217	0.23494286	0.41748217	0.23494285	0.41748215	0.23494286	0.41748217	0.23494286
4.06	0.41531018	0.23843317	0.41531018	0.23843317	0.41531017	0.23843316	0.41531015	0.23843316	0.41531018	0.23843317
4.07	0.41200612	0.24184286	0.41200612	0.24184286	0.41200611	0.24184286	0.41200609	0.24184286	0.41200612	0.24184286
4.08	0.40763279	0.24515729	0.40763279	0.24515729	0.40763278	0.24515729	0.40763276	0.24515729	0.40763279	0.24515729
4.09	0.40226228	0.24836264	0.40226228	0.24836264	0.40226228	0.24836263	0.40226225	0.24836263	0.40226228	0.24836264
4.1	0.39597498	0.25144603	0.39597498	0.25144603	0.39597498	0.25144602	0.39597495	0.25144603	0.39597498	0.25144603
4.11	0.3888584	0.25439568	0.3888584	0.25439568	0.38885839	0.25439568	0.38885837	0.25439568	0.3888584	0.25439569
4.12	0.38100593	0.25720099	0.38100593	0.25720099	0.38100593	0.25720099	0.3810059	0.25720099	0.38100593	0.25720099
4.13	0.37251551	0.2598526	0.37251551	0.2598526	0.3725155	0.25985259	0.37251547	0.25985259	0.37251551	0.2598526
4.14	0.36348821	0.26234248	0.36348821	0.26234248	0.3634882	0.26234248	0.36348817	0.26234248	0.36348821	0.26234248
4.15	0.35402687	0.26466401	0.35402687	0.26466401	0.35402686	0.264664	0.35402683	0.264664	0.35402687	0.26466401
4.16	0.34423467	0.26681194	0.34423467	0.26681194	0.34423466	0.26681193	0.34423463	0.26681194	0.34423467	0.26681194
4.17	0.33421381	0.26878246	0.33421381	0.26878246	0.3342138	0.26878246	0.33421377	0.26878246	0.33421381	0.26878246
4.18	0.32406419	0.27057317	0.32406419	0.27057317	0.32406419	0.27057317	0.32406415	0.27057317	0.32406419	0.27057317
4.19	0.31388224	0.27218305	0.31388224	0.27218305	0.31388223	0.27218305	0.3138822	0.27218304	0.31388224	0.27218305
4.2	0.30375979	0.27361241	0.30375979	0.27361241	0.30375978	0.27361241	0.30375975	0.27361241	0.30375979	0.27361241
4.21	0.2937831	0.27486285	0.2937831	0.27486285	0.2937831	0.27486285	0.29378306	0.27486285	0.2937831	0.27486285
4.22	0.28403205	0.27593717	0.28403205	0.27593717	0.28403205	0.27593717	0.28403201	0.27593716	0.28403205	0.27593717
4.23	0.27457934	0.27683928	0.27457934	0.27683928	0.27457934	0.27683928	0.27457931	0.27683928	0.27457934	0.27683928
4.24	0.26548998	0.27757412	0.26548998	0.27757412	0.26548998	0.27757412	0.26548994	0.27757412	0.26548998	0.27757412
4.25	0.25682077	0.27814754	0.25682077	0.27814754	0.25682077	0.27814754	0.25682073	0.27814753	0.25682077	0.27814754
4.26	0.24862003	0.27856619	0.24862003	0.27856619	0.24862003	0.27856619	0.24862	0.27856618	0.24862003	0.27856619
4.27	0.24092737	0.27883741	0.24092737	0.27883741	0.24092736	0.27883741	0.24092733	0.27883741	0.24092737	0.27883741
4.28	0.23377358	0.27896912	0.23377358	0.27896912	0.23377358	0.27896911	0.23377355	0.27896911	0.23377358	0.27896912
4.29	0.22718069	0.27896967	0.22718069	0.27896967	0.22718069	0.27896966	0.22718066	0.27896966	0.22718069	0.27896967
4.3	0.22116204	0.27884776	0.22116204	0.27884776	0.22116204	0.27884776	0.22116201	0.27884775	0.22116204	0.27884776
4.31	0.21572249	0.27861232	0.21572249	0.27861232	0.21572249	0.27861232	0.21572246	0.27861232	0.21572249	0.27861232
4.32	0.2108587	0.27827239	0.2108587	0.27827239	0.2108587	0.27827239	0.21085867	0.27827238	0.2108587	0.27827239
4.33	0.20655942	0.277837	0.20655942	0.277837	0.20655942	0.277837	0.20655939	0.27783699	0.20655942	0.277837
4.34	0.20280595	0.27731511	0.20280595	0.27731511	0.20280595	0.27731512	0.20280592	0.27731511	0.20280595	0.27731512
4.35	0.19957253	0.2767155	0.19957253	0.2767155	0.19957253	0.2767155	0.19957251	0.27671549	0.19957253	0.2767155
4.36	0.19682688	0.27604665	0.19682688	0.27604665	0.19682688	0.27604665	0.19682686	0.27604664	0.19682688	0.27604665
4.37	0.19453068	0.27531674	0.19453068	0.27531674	0.19453068	0.27531674	0.19453065	0.27531673	0.19453068	0.27531674
4.38	0.19264017	0.2745335	0.19264017	0.2745335	0.19264017	0.2745335	0.19264014	0.2745335	0.19264017	0.2745335
4.39	0.19110672	0.27370421	0.19110672	0.27370421	0.19110672	0.27370421	0.19110669	0.2737042	0.19110672	0.27370421
4.4	0.18987749	0.27283559	0.18987749	0.27283559	0.18987749	0.27283559	0.18987746	0.27283558	0.18987749	0.27283559
4.41	0.18889604	0.2719338	0.18889604	0.2719338	0.18889604	0.2719338	0.18889601	0.27193379	0.18889604	0.2719338
4.42	0.18810302	0.27100438	0.18810302	0.27100438	0.18810302	0.27100438	0.188103	0.27100437	0.18810302	0.27100438
4.43	0.18743686	0.27005221	0.18743686	0.27005221	0.18743687	0.27005222	0.18743684	0.27005221	0.18743686	0.27005221
4.44	0.1868345	0.26908152	0.1868345	0.26908152	0.1868345	0.26908152	0.18683448	0.26908151	0.1868345	0.26908152
4.45	0.18623206	0.2680958	0.18623206	0.2680958	0.18623206	0.2680958	0.18623204	0.26809579	0.18623206	0.2680958
4.46	0.18556565	0.26709789	0.18556565	0.26709789	0.18556565	0.26709789	0.18556563	0.26709788	0.18556565	0.26709789
4.47	0.18477208	0.26608988	0.18477208	0.26608988	0.18477208	0.26608988	0.18477206	0.26608987	0.18477208	0.26608988
4.48	0.18378963	0.26507318	0.18378963	0.26507318	0.18378963	0.26507318	0.18378961	0.26507317	0.18378963	0.26507318
4.49	0.18255883	0.26404851	0.18255883	0.26404851	0.18255883	0.26404851	0.18255881	0.2640485	0.18255883	0.26404851
4.5	0.18102318	0.2630159	0.18102318	0.2630159	0.18102318	0.2630159	0.18102317	0.26301589	0.18102318	0.2630159
4.51	0.17912994	0.26197475	0.17912994	0.26197475	0.17912994	0.26197475	0.17912992	0.26197474	0.17912994	0.26197475
4.52	0.17683081	0.26092382	0.17683081	0.26092382	0.17683081	0.26092382	0.1768308	0.26092381	0.17683081	0.26092382
4.53	0.17408271	0.25986132	0.17408271	0.25986132	0.17408271	0.25986132	0.17408269	0.25986132	0.17408271	0.25986132
4.54	0.17084836	0.25878493	0.17084836	0.25878493	0.17084836	0.25878492	0.17084835	0.25878492	0.17084837	0.25878493
4.55	0.16709698	0.25769183	0.16709698	0.25769183	0.16709698	0.25769183	0.16709696	0.25769182	0.16709698	0.25769183
4.56	0.16280477	0.25657883	0.16280477	0.25657883	0.16280477	0.25657883	0.16280475	0.25657883	0.16280477	0.25657883
4.57	0.15795547	0.25544238	0.15795547	0.25544238	0.15795547	0.25544238	0.15795546	0.25544238	0.15795547	0.25544238
4.58	0.15254073	0.25427867	0.15254073	0.25427867	0.15254072	0.25427867	0.15254071	0.25427867	0.15254073	0.25427867
4.59	0.14656042	0.25308371	0.14656042	0.25308371	0.14656041	0.25308371	0.1465604	0.25308371	0.14656042	0.25308371
4.6	0.14002284	0.25185342	0.14002284	0.25185342	0.14002283	0.25185342	0.14002283	0.25185341	0.14002284	0.25185342
4.61	0.13294483	0.2505837	0.13294483	0.2505837	0.13294482	0.2505837	0.13294481	0.25058369	0.13294483	0.2505837
4.62	0.12535171	0.24927056	0.12535171	0.24927056	0.1253517	0.24927055	0.12535169	0.24927055	0.12535171	0.24927056
4.63	0.11727715	0.24791017	0.11727715	0.24791017	0.11727714	0.24791017	0.11727714	0.24791017	0.11727715	0.24791017
4.64	0.1087629	0.24649901	0.1087629	0.24649901	0.10876289	0.246499	0.10876289	0.246499	0.1087629	0.24649901
4.65	0.099858358	0.24503389	0.099858358	0.24503389	0.099858352	0.24503389	0.099858347	0.24503389	0.099858359	0.24503389
4.66	0.090620089	0.24351212	0.090620089	0.24351212	0.090620083	0.24351212	0.090620079	0.24351212	0.09062009	0.24351212
4.67	0.08111117	0.24193153	0.08111117	0.24193153	0.081111163	0.24193152	0.08111116	0.24193152	0.081111171	0.24193153
4.68	0.071400476	0.24029056	0.071400476	0.24029056	0.071400469	0.24029056	0.071400467	0.24029056	0.071400477	0.24029056
4.69	0.061561869	0.23858838	0.061561869	0.23858838	0.061561862	0.23858837	0.061561861	0.23858837	0.06156187	0.23858838
4.7	0.051673323	0.23682486	0.051673323	0.23682486	0.051673315	0.23682486	0.051673316	0.23682486	0.051673323	0.23682486
4.71	0.041815994	0.23500072	0.041815994	0.23500072	0.041815986	0.23500072	0.041815989	0.23500072	0.041815995	0.23500072
4.72	0.032073271	0.23311749	0.032073271	0.23311749	0.032073264	0.23311749	0.032073268	0.23311749	0.032073272	0.23311749
4.73	0.022529806	0.23117757	0.022529806	0.23117757	0.022529798	0.23117757	0.022529804	0.23117757	0.022529806	0.23117758
4.74	0.013270555	0.22918425	0.013270555	0.22918425	0.013270547	0.22918425	0.013270555	0.22918425	0.013270555	0.22918425
4.75	0.0043798456	0.22714169	0.0043798456	0.22714169	0.0043798381	0.22714168	0.0043798482	0.22714169	0.0043798461	0.22714169
4.76	-0.0040595159	0.22505492	-0.0040595158	0.22505492	-0.0040595233	0.22505491	-0.0040595109	0.22505492	-0.0040595154	0.22505492
4.77	-0.011967086	0.22292982	-0.011967086	0.22292982	-0.011967093	0.22292982	-0.011967078	0.22292982	-0.011967085	0.22292982
4.78	-0.019265557	0.22077309	-0.019265557	0.22077309	-0.019265564	0.22077309	-0.019265547	0.22077309	-0.019265557	0.22077309
4.79	-0.025881463	0.2185922	-0.025881463	0.2185922	-0.02588147	0.2185922	-0.025881451	0.2185922	-0.025881463	0.2185922
4.8	-0.031745802	0.21639532	-0.031745802	0.21639532	-0.031745808	0.21639532	-0.031745787	0.21639533	-0.031745801	0.21639533
4.81	-0.036794583	0.2141913	-0.036794583	0.2141913	-0.036794589	0.21419129	-0.036794566	0.2141913	-0.036794583	0.2141913
4.82	-0.040969294	0.21198954	-0.040969294	0.21198954	-0.040969299	0.21198953	-0.040969276	0.21198954	-0.040969294	0.21198954
4.83	-0.044217289	0.20979997	-0.044217289	0.20979997	-0.044217294	0.20979997	-0.044217269	0.20979997	-0.044217289	0.20979997
4.84	-0.046492106	0.20763295	-0.046492106	0.20763295	-0.04649211	0.20763295	-0.046492084	0.20763296	-0.046492105	0.20763295
4.85	-0.047753713	0.20549919	-0.047753713	0.20549919	-0.047753716	0.20549919	-0.04775369	0.2054992	-0.047753713	0.20549919
4.86	-0.0479687	0.20340966	-0.0479687	0.20340966	-0.047968703	0.20340966	-0.047968677	0.20340967	-0.0479687	0.20340966
4.87	-0.047110411	0.20137549	-0.047110411	0.20137549	-0.047110413	0.20137549	-0.047110388	0.2013755	-0.047110411	0.20137549
4.88	-0.045159031	0.19940793	-0.045159031	0.19940793	-0.045159032	0.19940793	-0.045159007	0.19940794	-0.04515903	0.19940793
4.89	-0.042101633	0.19751823	-0.042101633	0.19751823	-0.042101633	0.19751823	-0.04210161	0.19751824	-0.042101632	0.19751823
4.9	-0.037932192	0.19571754	-0.037932192	0.19571754	-0.037932192	0.19571754	-0.03793217	0.19571755	-0.037932192	0.19571754
4.91	-0.032651573	0.19401688	-0.032651573	0.19401688	-0.032651572	0.19401688	-0.032651552	0.19401689	-0.032651572	0.19401688
4.92	-0.026267484	0.19242704	-0.026267484	0.19242704	-0.026267482	0.19242704	-0.026267464	0.19242705	-0.026267484	0.19242704
4.93	-0.018794425	0.19095848	-0.018794425	0.19095848	-0.018794422	0.19095848	-0.018794406	0.19095849	-0.018794424	0.19095848
4.94	-0.010253601	0.18962131	-0.010253601	0.18962131	-0.010253597	0.18962131	-0.010253583	0.18962132	-0.0102536	0.18962131
4.95	-0.00067283017	0.18842518	-0.00067283027	0.18842518	-0.00067282631	0.18842518	-0.00067281465	0.18842519	-0.00067282992	0.18842518
4.96	0.0099135698	0.18737923	0.0099135697	0.18737923	0.0099135742	0.18737923	0.0099135837	0.18737924	0.00991357	0.18737923
4.97	0.021464917	0.18649205	0.021464917	0.18649205	0.021464922	0.18649206	0.021464929	0.18649207	0.021464917	0.18649205
4.98	0.033934315	0.18577161	0.033934315	0.18577161	0.033934321	0.18577162	0.033934326	0.18577163	0.033934315	0.18577161
4.99	0.047268827	0.18522521	0.047268827	0.18522521	0.047268833	0.18522522	0.047268836	0.18522523	0.047268827	0.18522521
5	0.061409673	0.18485944	0.061409673	0.18485944	0.061409679	0.18485944	0.061409681	0.18485945	0.061409673	0.18485944
5.01	0.076292453	0.18468011	0.076292453	0.18468011	0.07629246	0.18468011	0.07629246	0.18468012	0.076292453	0.18468011
5.02	0.091847401	0.18469226	0.091847401	0.18469226	0.091847408	0.18469227	0.091847407	0.18469228	0.091847401	0.18469226
5.03	0.10799967	0.1849001	0.10799967	0.1849001	0.10799967	0.1849001	0.10799967	0.18490011	0.10799967	0.1849001
5.04	0.12466964	0.18530695	0.12466964	0.18530695	0.12466964	0.18530695	0.12466964	0.18530696	0.12466964	0.18530695
5.05	0.14177328	0.18591525	0.14177328	0.18591525	0.14177329	0.18591525	0.14177328	0.18591526	0.14177328	0.18591525
5.06	0.15922256	0.1867265	0.15922256	0.1867265	0.15922257	0.1867265	0.15922256	0.18672651	0.15922256	0.1867265
5.07	0.17692583	0.18774127	0.17692583	0.18774127	0.17692584	0.18774127	0.17692583	0.18774128	0.17692583	0.18774127
5.08	0.19478836	0.18895914	0.19478836	0.18895914	0.19478837	0.18895915	0.19478836	0.18895915	0.19478836	0.18895914
5.09	0.2127128	0.19037871	0.2127128	0.19037871	0.21271281	0.19037871	0.2127128	0.19037872	0.2127128	0.19037871
5.1	0.23059977	0.19199754	0.23059977	0.19199754	0.23059978	0.19199754	0.23059977	0.19199754	0.23059977	0.19199754
5.11	0.24834848	0.19381218	0.24834848	0.19381218	0.24834849	0.19381218	0.24834847	0.19381219	0.24834848	0.19381218
5.12	0.26585735	0.19581815	0.26585735	0.19581815	0.26585736	0.19581815	0.26585734	0.19581816	0.26585735	0.19581815
5.13	0.28302476	0.1980099	0.28302476	0.1980099	0.28302476	0.1980099	0.28302475	0.19800991	0.28302476	0.1980099
5.14	0.29974974	0.20038084	0.29974974	0.20038084	0.29974975	0.20038084	0.29974973	0.20038085	0.29974974	0.20038084
5.15	0.31593285	0.20292334	0.31593285	0.20292334	0.31593285	0.20292334	0.31593284	0.20292335	0.31593285	0.20292334
5.16	0.33147693	0.20562872	0.33147693	0.20562872	0.33147693	0.20562872	0.33147692	0.20562873	0.33147693	0.20562872
5.17	0.34628805	0.20848728	0.34628805	0.20848728	0.34628806	0.20848728	0.34628804	0.20848729	0.34628805	0.20848728
5.18	0.36027639	0.21148832	0.36027639	0.21148832	0.36027639	0.21148832	0.36027637	0.21148833	0.36027639	0.21148832
5.19	0.37335717	0.21462019	0.37335717	0.21462019	0.37335717	0.21462019	0.37335715	0.21462019	0.37335717	0.21462019
5.2	0.38545161	0.2178703	0.38545161	0.2178703	0.38545161	0.2178703	0.38545159	0.2178703	0.38545161	0.2178703
5.21	0.39648786	0.22122522	0.39648786	0.22122522	0.39648786	0.22122521	0.39648784	0.22122522	0.39648786	0.22122522
5.22	0.40640195	0.2246707	0.40640195	0.2246707	0.40640195	0.2246707	0.40640192	0.22467071	0.40640195	0.2246707
5.23	0.4151386	0.22819182	0.4151386	0.22819182	0.4151386	0.22819182	0.41513858	0.22819182	0.4151386	0.22819182
5.24	0.42265215	0.23177299	0.42265215	0.23177299	0.42265214	0.23177299	0.42265212	0.23177299	0.42265215	0.23177299
5.25	0.42890717	0.23539814	0.42890717	0.23539814	0.42890717	0.23539814	0.42890715	0.23539814	0.42890717	0.23539814
5.26	0.4338792	0.23905079	0.4338792	0.23905079	0.4338792	0.23905078	0.43387918	0.23905079	0.4338792	0.23905079
5.27	0.43755518	0.24271417	0.43755518	0.24271417	0.43755518	0.24271416	0.43755516	0.24271417	0.43755518	0.24271417
5.28	0.43993381	0.2463714	0.43993381	0.2463714	0.4399338	0.2463714	0.43993378	0.2463714	0.43993381	0.2463714
5.29	0.44102574	0.2500056	0.44102574	0.2500056	0.44102574	0.25000559	0.44102572	0.2500056	0.44102574	0.2500056
5.3	0.44085359	0.25360003	0.44085359	0.25360003	0.44085359	0.25360003	0.44085357	0.25360003	0.44085359	0.25360004
5.31	0.43945171	0.25713829	0.43945171	0.25713829	0.43945171	0.25713829	0.43945169	0.25713829	0.43945171	0.25713829
5.32	0.43686585	0.26060441	0.43686585	0.26060441	0.43686584	0.2606044	0.43686582	0.26060441	0.43686585	0.26060441
5.33	0.43315253	0.26398304	0.43315253	0.26398304	0.43315253	0.26398304	0.43315251	0.26398304	0.43315253	0.26398304
5.34	0.42837834	0.26725959	0.42837834	0.26725959	0.42837834	0.26725959	0.42837831	0.26725959	0.42837834	0.26725959
5.35	0.42261896	0.27042036	0.42261896	0.27042036	0.42261896	0.27042035	0.42261893	0.27042036	0.42261896	0.27042036
5.36	0.41595811	0.27345265	0.41595811	0.27345265	0.41595811	0.27345265	0.41595808	0.27345265	0.41595812	0.27345265
5.37	0.40848635	0.27634492	0.40848635	0.27634492	0.40848634	0.27634491	0.40848632	0.27634492	0.40848635	0.27634492
5.38	0.40029974	0.27908682	0.40029974	0.27908682	0.40029974	0.27908682	0.40029971	0.27908682	0.40029974	0.27908682
5.39	0.39149852	0.28166934	0.39149852	0.28166934	0.39149851	0.28166933	0.39149848	0.28166934	0.39149852	0.28166934
5.4	0.38218563	0.28408481	0.38218563	0.28408481	0.38218563	0.28408481	0.3821856	0.28408481	0.38218563	0.28408482
5.41	0.37246538	0.286327	0.37246538	0.286327	0.37246537	0.286327	0.37246534	0.286327	0.37246538	0.28632701
5.42	0.36244194	0.2883911	0.36244194	0.2883911	0.36244194	0.2883911	0.3624419	0.2883911	0.36244194	0.2883911
5.43	0.3522181	0.29027373	0.3522181	0.29027373	0.35221809	0.29027373	0.35221806	0.29027373	0.3522181	0.29027373
5.44	0.34189391	0.29197295	0.34189391	0.29197295	0.3418939	0.29197295	0.34189387	0.29197295	0.34189391	0.29197295
5.45	0.33156552	0.2934882	0.33156552	0.2934882	0.33156552	0.2934882	0.33156548	0.2934882	0.33156552	0.2934882
5.46	0.32132415	0.29482027	0.32132415	0.29482027	0.32132415	0.29482026	0.32132411	0.29482026	0.32132415	0.29482027
5.47	0.31125507	0.29597119	0.31125507	0.29597119	0.31125506	0.29597119	0.31125503	0.29597119	0.31125507	0.29597119
5.48	0.30143682	0.29694423	0.30143682	0.29694423	0.30143682	0.29694423	0.30143678	0.29694422	0.30143682	0.29694423
5.49	0.29194053	0.29774372	0.29194053	0.29774372	0.29194053	0.29774372	0.29194049	0.29774371	0.29194053	0.29774372
5.5	0.28282935	0.298375	0.28282935	0.298375	0.28282934	0.298375	0.28282931	0.298375	0.28282935	0.29837501
5.51	0.27415804	0.29884432	0.27415804	0.29884432	0.27415803	0.29884432	0.274158	0.29884431	0.27415804	0.29884432
5.52	0.26597269	0.29915867	0.26597269	0.29915867	0.26597269	0.29915867	0.26597265	0.29915866	0.26597269	0.29915867
5.53	0.25831055	0.29932571	0.25831055	0.29932571	0.25831054	0.29932571	0.25831051	0.29932571	0.25831055	0.29932572
5.54	0.25119995	0.29935366	0.25119995	0.29935366	0.25119995	0.29935366	0.25119992	0.29935366	0.25119995	0.29935367
5.55	0.2446604	0.29925114	0.2446604	0.29925114	0.2446604	0.29925114	0.24466037	0.29925113	0.2446604	0.29925114
5.56	0.23870267	0.29902705	0.23870267	0.29902705	0.23870267	0.29902705	0.23870264	0.29902705	0.23870267	0.29902705
5.57	0.23332904	0.29869052	0.23332904	0.29869052	0.23332904	0.29869052	0.23332901	0.29869052	0.23332904	0.29869052
5.58	0.22853361	0.29825073	0.22853361	0.29825073	0.22853361	0.29825073	0.22853358	0.29825073	0.22853361	0.29825073
5.59	0.22430261	0.29771685	0.22430261	0.29771685	0.22430261	0.29771685	0.22430258	0.29771684	0.22430261	0.29771685
5.6	0.22061488	0.2970979	0.22061488	0.2970979	0.22061488	0.29709791	0.22061486	0.2970979	0.22061488	0.29709791
5.61	0.2174423	0.29640272	0.2174423	0.29640272	0.2174423	0.29640273	0.21744227	0.29640272	0.2174423	0.29640273
5.62	0.21475029	0.29563983	0.21475029	0.29563983	0.21475029	0.29563984	0.21475026	0.29563983	0.21475029	0.29563983
5.63	0.21249838	0.29481738	0.21249838	0.29481738	0.21249838	0.29481739	0.21249835	0.29481738	0.21249838	0.29481738
5.64	0.21064078	0.29394308	0.21064078	0.29394308	0.21064078	0.29394308	0.21064076	0.29394308	0.21064078	0.29394308
5.65	0.209127	0.29302414	0.209127	0.29302414	0.209127	0.29302414	0.20912698	0.29302413	0.209127	0.29302414
5.66	0.20790247	0.2920672	0.20790247	0.2920672	0.20790248	0.2920672	0.20790245	0.29206719	0.20790247	0.2920672
5.67	0.20690923	0.29107832	0.20690923	0.29107832	0.20690923	0.29107832	0.20690921	0.29107831	0.20690923	0.29107832
5.68	0.20608658	0.29006291	0.20608658	0.29006291	0.20608659	0.29006291	0.20608656	0.2900629	0.20608658	0.29006291
5.69	0.20537182	0.28902571	0.20537182	0.28902571	0.20537182	0.28902571	0.2053718	0.2890257	0.20537182	0.28902571
5.7	0.20470095	0.28797079	0.20470095	0.28797079	0.20470095	0.28797079	0.20470093	0.28797078	0.20470095	0.28797079
5.71	0.20400942	0.28690148	0.20400942	0.28690148	0.20400943	0.28690148	0.2040094	0.28690147	0.20400942	0.28690148
5.72	0.20323289	0.28582043	0.20323289	0.28582043	0.20323289	0.28582043	0.20323287	0.28582042	0.20323289	0.28582043
5.73	0.20230796	0.28472956	0.20230796	0.28472956	0.20230796	0.28472956	0.20230794	0.28472956	0.20230796	0.28472956
5.74	0.20117299	0.28363009	0.20117299	0.28363009	0.20117299	0.28363009	0.20117297	0.28363008	0.20117299	0.28363009
5.75	0.19976883	0.28252252	0.19976883	0.28252252	0.19976883	0.28252252	0.19976881	0.28252252	0.19976883	0.28252252
5.76	0.19803958	0.28140672	0.19803958	0.28140672	0.19803958	0.28140672	0.19803956	0.28140671	0.19803958	0.28140672
5.77	0.19593337	0.28028187	0.19593337	0.28028187	0.19593337	0.28028187	0.19593335	0.28028187	0.19593337	0.28028187
5.78	0.19340309	0.27914658	0.19340309	0.27914658	0.19340309	0.27914658	0.19340308	0.27914657	0.19340309	0.27914658
5.79	0.19040706	0.27799887	0.19040706	0.27799887	0.19040706	0.27799886	0.19040704	0.27799886	0.19040706	0.27799887
5.8	0.18690971	0.27683624	0.18690971	0.27683624	0.1869097	0.27683624	0.18690969	0.27683624	0.18690971	0.27683624
5.81	0.18288218	0.27565577	0.18288218	0.27565577	0.18288218	0.27565577	0.18288216	0.27565577	0.18288218	0.27565577
5.82	0.17830288	0.27445412	0.17830288	0.27445412	0.17830288	0.27445412	0.17830286	0.27445411	0.17830288	0.27445412
5.83	0.17315794	0.27322764	0.17315794	0.27322764	0.17315794	0.27322763	0.17315792	0.27322763	0.17315794	0.27322764
5.84	0.1674416	0.27197244	0.1674416	0.27197244	0.16744159	0.27197243	0.16744158	0.27197243	0.1674416	0.27197244
5.85	0.16115647	0.27068448	0.16115647	0.27068448	0.16115647	0.27068448	0.16115646	0.27068447	0.16115648	0.27068448
5.86	0.15431375	0.26935966	0.15431375	0.26935966	0.15431375	0.26935966	0.15431374	0.26935966	0.15431375	0.26935966
5.87	0.14693322	0.2679939	0.14693322	0.2679939	0.14693321	0.2679939	0.14693321	0.2679939	0.14693322	0.2679939
5.88	0.13904321	0.26658325	0.13904321	0.26658325	0.13904321	0.26658325	0.1390432	0.26658324	0.13904321	0.26658325
5.89	0.13068042	0.26512397	0.13068042	0.26512397	0.13068041	0.26512396	0.1306804	0.26512396	0.13068042	0.26512397
5.9	0.12188954	0.26361263	0.12188954	0.26361263	0.12188953	0.26361262	0.12188953	0.26361262	0.12188954	0.26361263
5.91	0.11272287	0.26204622	0.11272287	0.26204622	0.11272287	0.26204621	0.11272286	0.26204621	0.11272288	0.26204622
5.92	0.10323974	0.26042221	0.10323974	0.26042221	0.10323973	0.2604222	0.10323972	0.2604222	0.10323974	0.26042221
5.93	0.09350579	0.25873865	0.09350579	0.25873865	0.093505783	0.25873864	0.093505779	0.25873864	0.093505791	0.25873865
5.94	0.083592293	0.25699424	0.083592293	0.25699424	0.083592286	0.25699424	0.083592284	0.25699424	0.083592294	0.25699424
5.95	0.073575252	0.25518842	0.073575252	0.25518842	0.073575244	0.25518841	0.073575243	0.25518841	0.073575252	0.25518842
5.96	0.063534516	0.25332136	0.063534517	0.25332136	0.063534509	0.25332136	0.063534509	0.25332136	0.063534517	0.25332136
5.97	0.053552838	0.25139411	0.053552838	0.25139411	0.05355283	0.2513941	0.053552832	0.25139411	0.053552838	0.25139411
5.98	0.043714894	0.24940852	0.043714894	0.24940853	0.043714887	0.24940852	0.043714891	0.24940852	0.043714895	0.24940853
5.99	0.034106319	0.24736737	0.034106319	0.24736737	0.034106311	0.24736737	0.034106317	0.24736737	0.034106319	0.24736737
6	0.024812735	0.2452743	0.024812735	0.2452743	0.024812727	0.2452743	0.024812735	0.2452743	0.024812735	0.2452743
6.01	0.015918828	0.24313384	0.015918829	0.24313384	0.015918821	0.24313384	0.015918831	0.24313384	0.015918829	0.24313384
6.02	0.0075074621	0.2409514	0.0075074621	0.2409514	0.0075074547	0.24095139	0.0075074673	0.2409514	0.0075074626	0.2409514
6.03	-0.00034115249	0.23873322	-0.00034115244	0.23873322	-0.00034115961	0.23873321	-0.00034114477	0.23873322	-0.00034115201	0.23873322
6.04	-0.0075502123	0.23648636	-0.0075502123	0.23648636	-0.0075502192	0.23648635	-0.0075502021	0.23648636	-0.0075502119	0.23648636
6.05	-0.014047007	0.23421863	-0.014047007	0.23421863	-0.014047014	0.23421862	-0.014046994	0.23421863	-0.014047007	0.23421863
6.06	-0.019763523	0.23193854	-0.019763523	0.23193854	-0.019763529	0.23193853	-0.019763508	0.23193854	-0.019763523	0.23193854
6.07	-0.024636967	0.22965524	-0.024636967	0.22965524	-0.024636973	0.22965523	-0.02463695	0.22965524	-0.024636967	0.22965524
6.08	-0.028610211	0.22737843	-0.028610211	0.22737843	-0.028610216	0.22737843	-0.028610192	0.22737844	-0.028610211	0.22737843
6.09	-0.031632156	0.22511832	-0.031632156	0.22511832	-0.031632161	0.22511832	-0.031632135	0.22511832	-0.031632156	0.22511832
6.1	-0.033658031	0.22288549	-0.033658031	0.22288549	-0.033658035	0.22288549	-0.033658009	0.2228855	-0.033658031	0.22288549
6.11	-0.034649621	0.22069087	-0.034649621	0.22069087	-0.034649624	0.22069087	-0.034649598	0.22069088	-0.034649621	0.22069087
6.12	-0.034575435	0.2185456	-0.034575435	0.2185456	-0.034575438	0.2185456	-0.034575412	0.21854561	-0.034575435	0.2185456
6.13	-0.033410828	0.21646099	-0.033410828	0.21646099	-0.033410829	0.21646099	-0.033410804	0.216461	-0.033410827	0.21646099
6.14	-0.031138069	0.21444838	-0.031138069	0.21444838	-0.03113807	0.21444838	-0.031138046	0.21444839	-0.031138069	0.21444838
6.15	-0.027746382	0.21251912	-0.027746382	0.21251912	-0.027746383	0.21251912	-0.027746359	0.21251913	-0.027746382	0.21251912
6.16	-0.023231945	0.21068443	-0.023231945	0.21068443	-0.023231944	0.21068443	-0.023231923	0.21068444	-0.023231944	0.21068443
6.17	-0.017597865	0.20895534	-0.017597865	0.20895534	-0.017597864	0.20895534	-0.017597844	0.20895535	-0.017597865	0.20895534
6.18	-0.010854135	0.20734263	-0.010854135	0.20734263	-0.010854133	0.20734263	-0.010854115	0.20734265	-0.010854134	0.20734263
6.19	-0.0030175609	0.20585675	-0.003017561	0.20585675	-0.0030175582	0.20585675	-0.0030175428	0.20585676	-0.0030175605	0.20585675
6.2	0.0058883183	0.20450771	0.0058883182	0.20450771	0.0058883216	0.20450772	0.0058883347	0.20450773	0.0058883186	0.20450772
6.21	0.015833338	0.20330509	0.015833337	0.20330509	0.015833342	0.2033051	0.015833352	0.20330511	0.015833338	0.20330509
6.22	0.026780825	0.20225791	0.026780825	0.20225791	0.026780829	0.20225791	0.026780838	0.20225792	0.026780825	0.20225791
6.23	0.038687741	0.20137459	0.03868774	0.20137459	0.038687746	0.2013746	0.038687752	0.20137461	0.038687741	0.20137459
6.24	0.051504837	0.20066294	0.051504837	0.20066294	0.051504842	0.20066295	0.051504846	0.20066296	0.051504837	0.20066294
6.25	0.065176839	0.20013005	0.065176839	0.20013005	0.065176845	0.20013006	0.065176847	0.20013007	0.065176839	0.20013005
6.26	0.079642653	0.19978228	0.079642653	0.19978228	0.079642659	0.19978229	0.07964266	0.1997823	0.079642653	0.19978228
6.27	0.094835597	0.19962521	0.094835597	0.19962521	0.094835604	0.19962522	0.094835603	0.19962523	0.094835597	0.19962522
6.28	0.11068367	0.19966361	0.11068367	0.19966361	0.11068367	0.19966361	0.11068367	0.19966362	0.11068367	0.19966361
6.29	0.12710983	0.19990136	0.12710983	0.19990136	0.12710984	0.19990137	0.12710984	0.19990138	0.12710983	0.19990136
6.3	0.14403236	0.20034151	0.14403236	0.20034151	0.14403237	0.20034151	0.14403237	0.20034152	0.14403236	0.20034151
6.31	0.16136521	0.20098614	0.16136521	0.20098614	0.16136521	0.20098614	0.16136521	0.20098615	0.16136521	0.20098614
6.32	0.17901838	0.20183642	0.17901838	0.20183642	0.17901838	0.20183642	0.17901838	0.20183643	0.17901838	0.20183642
6.33	0.19689842	0.20289254	0.19689842	0.20289254	0.19689843	0.20289254	0.19689842	0.20289255	0.19689842	0.20289254
6.34	0.21490891	0.20415369	0.21490891	0.20415369	0.21490892	0.20415369	0.2149089	0.2041537	0.21490891	0.20415369
6.35	0.23295095	0.20561807	0.23295095	0.20561807	0.23295095	0.20561807	0.23295094	0.20561808	0.23295095	0.20561807
6.36	0.25092378	0.20728283	0.25092378	0.20728283	0.25092379	0.20728283	0.25092378	0.20728284	0.25092378	0.20728283
6.37	0.26872543	0.20914409	0.26872543	0.20914409	0.26872543	0.20914409	0.26872542	0.2091441	0.26872543	0.20914409
6.38	0.28625333	0.21119692	0.28625333	0.21119692	0.28625333	0.21119692	0.28625332	0.21119693	0.28625333	0.21119692
6.39	0.30340509	0.21343532	0.30340509	0.21343532	0.3034051	0.21343532	0.30340508	0.21343533	0.30340509	0.21343532
6.4	0.32007927	0.21585225	0.32007927	0.21585225	0.32007927	0.21585226	0.32007926	0.21585226	0.32007927	0.21585226
6.41	0.33617616	0.21843961	0.33617616	0.21843961	0.33617616	0.21843961	0.33617614	0.21843962	0.33617616	0.21843961
6.42	0.35159868	0.22118824	0.35159868	0.22118824	0.35159868	0.22118824	0.35159867	0.22118825	0.35159868	0.22118824
6.43	0.36625327	0.22408799	0.36625327	0.22408799	0.36625328	0.22408799	0.36625326	0.22408799	0.36625327	0.22408799
6.44	0.38005082	0.22712768	0.38005082	0.22712768	0.38005082	0.22712768	0.3800508	0.22712768	0.38005082	0.22712768
6.45	0.39290759	0.2302952	0.39290759	0.2302952	0.39290759	0.2302952	0.39290757	0.2302952	0.39290759	0.2302952
6.46	0.40474622	0.23357753	0.40474622	0.23357753	0.40474622	0.23357753	0.4047462	0.23357754	0.40474622	0.23357753
6.47	0.41549662	0.23696081	0.41549662	0.23696081	0.41549662	0.2369608	0.4154966	0.23696081	0.41549662	0.23696081
6.48	0.42509694	0.24043038	0.42509694	0.24043038	0.42509694	0.24043038	0.42509692	0.24043039	0.42509694	0.24043039
6.49	0.43349441	0.24397094	0.43349441	0.24397094	0.43349441	0.24397093	0.43349439	0.24397094	0.43349441	0.24397094
6.5	0.44064615	0.24756655	0.44064615	0.24756655	0.44064614	0.24756655	0.44064612	0.24756655	0.44064615	0.24756655
6.51	0.44651987	0.25120083	0.44651987	0.25120083	0.44651987	0.25120083	0.44651984	0.25120083	0.44651987	0.25120083
6.52	0.4510945	0.25485703	0.4510945	0.25485703	0.45109449	0.25485702	0.45109447	0.25485703	0.4510945	0.25485703
6.53	0.4543606	0.25851815	0.4543606	0.25851815	0.45436059	0.25851815	0.45436057	0.25851815	0.4543606	0.25851816
6.54	0.45632069	0.26216715	0.45632069	0.26216715	0.45632069	0.26216715	0.45632067	0.26216715	0.45632069	0.26216715
6.55	0.45698938	0.26578701	0.45698938	0.26578701	0.45698937	0.26578701	0.45698935	0.26578701	0.45698938	0.26578701
6.56	0.45639326	0.26936094	0.45639326	0.26936094	0.45639326	0.26936094	0.45639324	0.26936094	0.45639326	0.26936094
6.57	0.45457071	0.27287251	0.45457071	0.27287251	0.4545707	0.27287251	0.45457068	0.27287251	0.45457071	0.27287251
6.58	0.45157139	0.27630581	0.45157139	0.27630581	0.45157139	0.2763058	0.45157136	0.2763058	0.45157139	0.27630581
6.59	0.44745565	0.27964558	0.44745565	0.27964558	0.44745564	0.27964558	0.44745562	0.27964558	0.44745565	0.27964559
6.6	0.44229365	0.28287741	0.44229365	0.28287741	0.44229364	0.2828774	0.44229362	0.28287741	0.44229365	0.28287741
6.61	0.43616443	0.28598779	0.43616443	0.28598779	0.43616442	0.28598778	0.4361644	0.28598779	0.43616443	0.28598779
6.62	0.42915474	0.2889643	0.42915474	0.2889643	0.42915473	0.28896429	0.4291547	0.2889643	0.42915474	0.2889643
6.63	0.42135779	0.29179569	0.42135779	0.29179569	0.42135778	0.29179569	0.42135775	0.29179569	0.42135779	0.29179569
6.64	0.41287192	0.29447198	0.41287192	0.29447198	0.41287192	0.29447198	0.41287189	0.29447198	0.41287193	0.29447198
6.65	0.40379922	0.29698453	0.40379922	0.29698453	0.40379921	0.29698453	0.40379918	0.29698453	0.40379922	0.29698453
6.66	0.39424403	0.2993261	0.39424403	0.2993261	0.39424402	0.29932609	0.39424399	0.2993261	0.39424403	0.2993261
6.67	0.38431158	0.30149088	0.38431158	0.30149088	0.38431157	0.30149087	0.38431154	0.30149087	0.38431158	0.30149088
6.68	0.37410658	0.30347451	0.37410658	0.30347451	0.37410657	0.3034745	0.37410654	0.3034745	0.37410658	0.30347451
6.69	0.36373184	0.30527408	0.36373184	0.30527408	0.36373183	0.30527408	0.3637318	0.30527408	0.36373184	0.30527408
6.7	0.35328706	0.30688812	0.35328706	0.30688812	0.35328705	0.30688812	0.35328701	0.30688812	0.35328706	0.30688813
6.71	0.34286764	0.30831654	0.34286764	0.30831654	0.34286763	0.30831653	0.34286759	0.30831653	0.34286764	0.30831654
6.72	0.33256365	0.30956055	0.33256365	0.30956055	0.33256364	0.30956055	0.3325636	0.30956055	0.33256365	0.30956055
6.73	0.32245892	0.31062266	0.32245892	0.31062266	0.32245891	0.31062266	0.32245887	0.31062265	0.32245892	0.31062266
6.74	0.31263024	0.31150652	0.31263024	0.31150652	0.31263023	0.31150652	0.31263019	0.31150652	0.31263024	0.31150652
6.75	0.30314673	0.31221688	0.30314673	0.31221688	0.30314673	0.31221688	0.30314669	0.31221687	0.30314673	0.31221688
6.76	0.29406934	0.31275944	0.29406934	0.31275944	0.29406934	0.31275944	0.2940693	0.31275943	0.29406934	0.31275944
6.77	0.28545044	0.31314077	0.28545044	0.31314077	0.28545044	0.31314076	0.2854504	0.31314076	0.28545044	0.31314077
6.78	0.27733361	0.31336817	0.27733361	0.31336817	0.2773336	0.31336817	0.27733357	0.31336816	0.27733361	0.31336817
6.79	0.26975347	0.31344958	0.26975347	0.31344958	0.26975346	0.31344958	0.26975343	0.31344958	0.26975347	0.31344958
6.8	0.26273569	0.31339343	0.26273569	0.31339344	0.26273569	0.31339343	0.26273565	0.31339343	0.26273569	0.31339344
6.81	0.25629706	0.31320854	0.25629706	0.31320854	0.25629706	0.31320854	0.25629703	0.31320853	0.25629706	0.31320854
6.82	0.25044566	0.31290398	0.25044566	0.31290398	0.25044566	0.31290398	0.25044563	0.31290397	0.25044566	0.31290398
6.83	0.24518109	0.31248897	0.24518109	0.31248897	0.24518109	0.31248897	0.24518106	0.31248896	0.24518109	0.31248897
6.84	0.24049482	0.3119728	0.24049482	0.3119728	0.24049482	0.3119728	0.24049479	0.31197279	0.24049482	0.3119728
6.85	0.23637054	0.31136467	0.23637054	0.31136467	0.23637054	0.31136467	0.23637051	0.31136466	0.23637054	0.31136467
6.86	0.23278464	0.31067364	0.23278464	0.31067364	0.23278464	0.31067364	0.23278461	0.31067363	0.23278464	0.31067364
6.87	0.22970664	0.30990851	0.22970664	0.30990851	0.22970664	0.30990851	0.22970661	0.30990851	0.22970664	0.30990851
6.88	0.22709976	0.30907778	0.22709976	0.30907778	0.22709976	0.30907778	0.22709973	0.30907777	0.22709976	0.30907778
6.89	0.22492147	0.30818951	0.22492147	0.30818951	0.22492147	0.30818951	0.22492144	0.3081895	0.22492147	0.30818951
6.9	0.22312406	0.30725132	0.22312406	0.30725132	0.22312407	0.30725132	0.22312404	0.30725131	0.22312406	0.30725132
6.91	0.22165533	0.3062703	0.22165533	0.3062703	0.22165533	0.3062703	0.2216553	0.30627029	0.22165533	0.3062703
6.92	0.22045914	0.30525296	0.22045914	0.30525296	0.22045915	0.30525296	0.22045912	0.30525295	0.22045914	0.30525296
6.93	0.2194762	0.30420519	0.2194762	0.30420519	0.2194762	0.30420519	0.21947617	0.30420518	0.2194762	0.30420519
6.94	0.21864466	0.30313223	0.21864466	0.30313223	0.21864466	0.30313223	0.21864464	0.30313222	0.21864466	0.30313223
6.95	0.21790091	0.30203865	0.21790091	0.30203865	0.21790091	0.30203865	0.21790088	0.30203864	0.21790091	0.30203865
6.96	0.21718025	0.30092828	0.21718025	0.30092828	0.21718026	0.30092828	0.21718023	0.30092828	0.21718025	0.30092828
6.97	0.21641771	0.29980429	0.21641771	0.29980429	0.21641771	0.29980429	0.21641769	0.29980428	0.21641771	0.29980429
6.98	0.21554873	0.29866909	0.21554873	0.29866909	0.21554873	0.29866909	0.21554871	0.29866908	0.21554873	0.29866909
6.99	0.21450999	0.29752439	0.21450999	0.29752439	0.21450999	0.29752439	0.21450997	0.29752438	0.21450999	0.29752439
7	0.21324017	0.29637117	0.21324017	0.29637117	0.21324017	0.29637117	0.21324015	0.29637117	0.21324017	0.29637117
7.01	0.21168071	0.29520976	0.21168071	0.29520976	0.21168071	0.29520976	0.21168069	0.29520975	0.21168071	0.29520976
7.02	0.20977659	0.29403976	0.20977659	0.29403976	0.20977659	0.29403976	0.20977657	0.29403976	0.20977659	0.29403976
7.03	0.20747707	0.2928602	0.20747707	0.2928602	0.20747707	0.2928602	0.20747705	0.29286019	0.20747707	0.2928602
7.04	0.20473644	0.29166945	0.20473644	0.29166945	0.20473644	0.29166945	0.20473643	0.29166944	0.20473645	0.29166945
7.05	0.20151469	0.29046537	0.20151469	0.29046537	0.20151469	0.29046537	0.20151467	0.29046536	0.20151469	0.29046537
7.06	0.19777815	0.2892453	0.19777815	0.2892453	0.19777815	0.2892453	0.19777814	0.28924529	0.19777816	0.2892453
7.07	0.19350013	0.28800615	0.19350013	0.28800615	0.19350012	0.28800615	0.19350011	0.28800614	0.19350013	0.28800615
7.08	0.18866137	0.28674446	0.18866137	0.28674446	0.18866137	0.28674446	0.18866135	0.28674446	0.18866137	0.28674447
7.09	0.18325056	0.2854565	0.18325056	0.2854565	0.18325056	0.28545649	0.18325054	0.28545649	0.18325056	0.2854565
7.1	0.17726464	0.28413828	0.17726464	0.28413828	0.17726464	0.28413828	0.17726462	0.28413827	0.17726464	0.28413828
7.11	0.17070907	0.28278573	0.17070907	0.28278573	0.17070906	0.28278573	0.17070905	0.28278573	0.17070907	0.28278573
7.12	0.16359794	0.28139474	0.16359794	0.28139474	0.16359794	0.28139474	0.16359793	0.28139473	0.16359794	0.28139474
7.13	0.15595403	0.27996124	0.15595403	0.27996124	0.15595403	0.27996123	0.15595402	0.27996123	0.15595403	0.27996124
7.14	0.14780865	0.27848133	0.14780865	0.27848133	0.14780865	0.27848133	0.14780864	0.27848132	0.14780865	0.27848133
7.15	0.13920143	0.27695136	0.13920143	0.27695136	0.13920142	0.27695136	0.13920141	0.27695136	0.13920143	0.27695136
7.16	0.13017993	0.27536804	0.13017993	0.27536804	0.13017992	0.27536804	0.13017992	0.27536803	0.13017993	0.27536804
7.17	0.12079919	0.27372849	0.12079919	0.27372849	0.12079919	0.27372849	0.12079918	0.27372849	0.12079919	0.27372849
7.18	0.11112111	0.27203039	0.11112111	0.27203039	0.1111211	0.27203039	0.1111211	0.27203039	0.11112111	0.27203039
7.19	0.10121371	0.270272	0.10121371	0.270272	0.10121371	0.270272	0.1012137	0.270272	0.10121371	0.270272
7.2	0.091150402	0.26845228	0.091150403	0.26845228	0.091150395	0.26845227	0.091150392	0.26845227	0.091150403	0.26845228
7.21	0.081009057	0.26657091	0.081009057	0.26657091	0.081009049	0.26657091	0.081009048	0.26657091	0.081009058	0.26657091
7.22	0.070871113	0.2646284	0.070871114	0.2646284	0.070871106	0.26462839	0.070871106	0.2646284	0.070871114	0.2646284
7.23	0.060820605	0.26262608	0.060820606	0.26262608	0.060820598	0.26262607	0.0608206	0.26262608	0.060820606	0.26262608
7.24	0.050943181	0.26056615	0.050943181	0.26056615	0.050943173	0.26056615	0.050943177	0.26056615	0.050943181	0.26056615
7.25	0.041325122	0.25845173	0.041325122	0.25845173	0.041325114	0.25845172	0.04132512	0.25845172	0.041325122	0.25845173
7.26	0.032052389	0.25628679	0.032052389	0.25628679	0.032052381	0.25628678	0.032052389	0.25628678	0.03205239	0.25628679
7.27	0.023209695	0.25407621	0.023209695	0.25407621	0.023209687	0.25407621	0.023209697	0.25407621	0.023209695	0.25407621
7.28	0.014879632	0.25182576	0.014879632	0.25182576	0.014879625	0.25182576	0.014879638	0.25182576	0.014879633	0.25182576
7.29	0.0071418661	0.24954201	0.0071418662	0.24954201	0.007141859	0.24954201	0.0071418742	0.24954201	0.0071418666	0.24954201
7.3	7.239227e-05	0.24723235	7.2392308e-05	0.24723235	7.2385507e-05	0.24723235	7.2402908e-05	0.24723235	7.2392762e-05	0.24723235
7.31	-0.0062571231	0.2449049	-0.0062571231	0.2449049	-0.0062571295	0.24490489	-0.00625711	0.2449049	-0.0062571226	0.2449049
7.32	-0.011779924	0.24256846	-0.011779924	0.24256846	-0.01177993	0.24256846	-0.011779909	0.24256846	-0.011779924	0.24256846
7.33	-0.016434665	0.24023246	-0.016434665	0.24023246	-0.01643467	0.24023246	-0.016434647	0.24023246	-0.016434665	0.24023246
7.34	-0.02016583	0.23790685	-0.02016583	0.23790685	-0.020165835	0.23790685	-0.020165811	0.23790686	-0.020165829	0.23790686
7.35	-0.022924077	0.23560207	-0.022924077	0.23560207	-0.022924082	0.23560206	-0.022924056	0.23560207	-0.022924077	0.23560207
7.36	-0.024666514	0.23332889	-0.024666514	0.23332889	-0.024666517	0.23332889	-0.024666492	0.23332889	-0.024666513	0.23332889
7.37	-0.025356903	0.23109841	-0.025356903	0.23109841	-0.025356906	0.23109841	-0.02535688	0.23109841	-0.025356902	0.23109841
7.38	-0.024965817	0.22892191	-0.024965817	0.22892191	-0.02496582	0.22892191	-0.024965794	0.22892192	-0.024965817	0.22892191
7.39	-0.023470743	0.22681081	-0.023470744	0.22681081	-0.023470745	0.22681081	-0.02347072	0.22681082	-0.023470743	0.22681081
7.4	-0.020856139	0.22477654	-0.020856139	0.22477654	-0.02085614	0.22477654	-0.020856116	0.22477655	-0.020856138	0.22477654
7.41	-0.017113456	0.22283048	-0.017113456	0.22283048	-0.017113456	0.22283048	-0.017113433	0.22283049	-0.017113455	0.22283048
7.42	-0.012241136	0.22098388	-0.012241136	0.22098388	-0.012241135	0.22098388	-0.012241114	0.22098389	-0.012241135	0.22098388
7.43	-0.0062445742	0.21924776	-0.0062445743	0.21924776	-0.0062445727	0.21924777	-0.0062445538	0.21924778	-0.0062445737	0.21924776
7.44	0.00086393226	0.21763287	0.00086393216	0.21763287	0.00086393442	0.21763287	0.00086395122	0.21763288	0.0008639327	0.21763287
7.45	0.0090652607	0.21614957	0.0090652606	0.21614957	0.0090652636	0.21614957	0.0090652781	0.21614958	0.0090652611	0.21614957
7.46	0.018333554	0.2148078	0.018333554	0.2148078	0.018333558	0.2148078	0.01833357	0.21480781	0.018333554	0.2148078
7.47	0.02863633	0.21361699	0.02863633	0.21361699	0.028636334	0.213617	0.028636344	0.21361701	0.02863633	0.21361699
7.48	0.039934609	0.21258603	0.039934609	0.21258603	0.039934613	0.21258604	0.039934621	0.21258605	0.039934609	0.21258603
7.49	0.052183058	0.21172319	0.052183058	0.21172319	0.052183063	0.21172319	0.052183068	0.2117232	0.052183058	0.21172319
7.5	0.065330161	0.21103605	0.065330161	0.21103605	0.065330167	0.21103605	0.06533017	0.21103606	0.065330161	0.21103605
7.51	0.079318408	0.2105315	0.079318408	0.2105315	0.079318414	0.21053151	0.079318415	0.21053152	0.079318408	0.2105315
7.52	0.094084506	0.21021567	0.094084506	0.21021567	0.094084513	0.21021567	0.094084512	0.21021568	0.094084506	0.21021567
7.53	0.10955963	0.21009388	0.10955963	0.21009388	0.10955964	0.21009388	0.10955964	0.21009389	0.10955963	0.21009388
7.54	0.1256697	0.21017061	0.1256697	0.21017061	0.1256697	0.21017062	0.1256697	0.21017063	0.1256697	0.21017061
7.55	0.14233566	0.21044949	0.14233566	0.21044949	0.14233567	0.21044949	0.14233566	0.2104495	0.14233566	0.21044949
7.56	0.15947388	0.21093321	0.15947388	0.21093321	0.15947389	0.21093321	0.15947388	0.21093322	0.15947388	0.21093321
7.57	0.17699647	0.21162355	0.17699647	0.21162355	0.17699648	0.21162355	0.17699647	0.21162356	0.17699647	0.21162355
7.58	0.19481175	0.21252134	0.19481175	0.21252134	0.19481176	0.21252134	0.19481175	0.21252135	0.19481175	0.21252134
7.59	0.2128247	0.2136264	0.2128247	0.2136264	0.21282471	0.2136264	0.21282469	0.21362641	0.2128247	0.2136264
7.6	0.23093745	0.21493756	0.23093745	0.21493756	0.23093745	0.21493756	0.23093744	0.21493757	0.23093745	0.21493756
7.61	0.24904985	0.21645263	0.24904985	0.21645263	0.24904986	0.21645263	0.24904985	0.21645264	0.24904985	0.21645263
7.62	0.26706009	0.21816838	0.26706009	0.21816838	0.2670601	0.21816838	0.26706008	0.21816839	0.26706009	0.21816838
7.63	0.28486529	0.22008051	0.28486529	0.22008051	0.2848653	0.22008051	0.28486528	0.22008052	0.28486529	0.22008051
7.64	0.30236226	0.22218368	0.30236226	0.22218368	0.30236226	0.22218368	0.30236225	0.22218369	0.30236226	0.22218368
7.65	0.31944819	0.22447148	0.31944819	0.22447148	0.31944819	0.22447149	0.31944818	0.22447149	0.31944819	0.22447149
7.66	0.33602149	0.22693644	0.33602149	0.22693644	0.3360215	0.22693644	0.33602148	0.22693645	0.33602149	0.22693644
7.67	0.35198261	0.22957001	0.35198261	0.22957001	0.35198262	0.22957001	0.3519826	0.22957002	0.35198261	0.22957002
7.68	0.36723491	0.23236264	0.36723491	0.23236264	0.36723491	0.23236264	0.36723489	0.23236264	0.36723491	0.23236264
7.69	0.38168557	0.23530372	0.38168557	0.23530372	0.38168558	0.23530372	0.38168556	0.23530372	0.38168557	0.23530372
7.7	0.39524659	0.23838167	0.39524659	0.23838167	0.39524659	0.23838167	0.39524657	0.23838168	0.39524659	0.23838167
7.71	0.40783567	0.24158398	0.40783567	0.24158398	0.40783567	0.24158398	0.40783565	0.24158399	0.40783567	0.24158398
7.72	0.41937723	0.24489723	0.41937723	0.24489723	0.41937723	0.24489723	0.41937721	0.24489723	0.41937723	0.24489723
7.73	0.42980333	0.24830718	0.42980333	0.24830718	0.42980333	0.24830718	0.42980331	0.24830718	0.42980333	0.24830718
7.74	0.43905459	0.25179884	0.43905459	0.25179884	0.43905459	0.25179884	0.43905457	0.25179885	0.43905459	0.25179885
7.75	0.44708104	0.25535658	0.44708104	0.25535658	0.44708104	0.25535657	0.44708102	0.25535658	0.44708104	0.25535658
7.76	0.45384292	0.25896418	0.45384292	0.25896418	0.45384292	0.25896417	0.45384289	0.25896418	0.45384292	0.25896418
7.77	0.45931133	0.26260501	0.45931133	0.26260501	0.45931133	0.262605	0.45931131	0.26260501	0.45931133	0.26260501
7.78	0.46346883	0.26626211	0.46346883	0.26626211	0.46346883	0.26626211	0.4634688	0.26626211	0.46346883	0.26626211
7.79	0.46630978	0.26991835	0.46630978	0.26991835	0.46630978	0.26991834	0.46630976	0.26991835	0.46630979	0.26991835
7.8	0.46784067	0.27355655	0.46784067	0.27355655	0.46784066	0.27355655	0.46784064	0.27355655	0.46784067	0.27355655
7.81	0.4680801	0.27715966	0.4680801	0.27715966	0.46808009	0.27715966	0.46808007	0.27715966	0.4680801	0.27715966
7.82	0.46705872	0.28071088	0.46705872	0.28071088	0.46705871	0.28071088	0.46705869	0.28071088	0.46705872	0.28071088
7.83	0.46481887	0.28419384	0.46481887	0.28419384	0.46481886	0.28419384	0.46481884	0.28419384	0.46481887	0.28419384
7.84	0.46141407	0.28759274	0.46141407	0.28759274	0.46141407	0.28759273	0.46141404	0.28759273	0.46141408	0.28759274
7.85	0.45690834	0.29089249	0.45690834	0.29089249	0.45690834	0.29089248	0.45690831	0.29089249	0.45690834	0.29089249
7.86	0.45137526	0.29407888	0.45137526	0.29407888	0.45137526	0.29407887	0.45137523	0.29407888	0.45137527	0.29407888
7.87	0.44489698	0.29713869	0.44489698	0.29713869	0.44489697	0.29713868	0.44489694	0.29713868	0.44489698	0.29713869
7.88	0.43756298	0.3000598	0.43756298	0.3000598	0.43756298	0.30005979	0.43756295	0.30005979	0.43756298	0.3000598
7.89	0.42946885	0.30283131	0.42946885	0.30283131	0.42946885	0.30283131	0.42946882	0.30283131	0.42946885	0.30283132
7.9	0.42071486	0.30544365	0.42071486	0.30544365	0.42071485	0.30544364	0.42071482	0.30544364	0.42071486	0.30544365
7.91	0.41140454	0.30788857	0.41140454	0.30788857	0.41140453	0.30788856	0.4114045	0.30788856	0.41140454	0.30788857
7.92	0.40164328	0.31015928	0.40164328	0.31015928	0.40164328	0.31015928	0.40164324	0.31015928	0.40164328	0.31015928
7.93	0.39153686	0.31225044	0.39153686	0.31225044	0.39153685	0.31225043	0.39153682	0.31225044	0.39153686	0.31225044
7.94	0.38119007	0.31415815	0.38119007	0.31415815	0.38119007	0.31415815	0.38119003	0.31415815	0.38119007	0.31415815
7.95	0.3707054	0.31587998	0.3707054	0.31587998	0.3707054	0.31587998	0.37070536	0.31587998	0.3707054	0.31587998
7.96	0.36018179	0.31741492	0.36018179	0.31741492	0.36018178	0.31741492	0.36018175	0.31741492	0.36018179	0.31741492
7.97	0.34971351	0.31876333	0.34971351	0.31876333	0.3497135	0.31876332	0.34971346	0.31876332	0.34971351	0.31876333
7.98	0.33938914	0.31992688	0.33938914	0.31992688	0.33938914	0.31992688	0.3393891	0.31992688	0.33938914	0.31992688
7.99	0.32929074	0.3209085	0.32929074	0.3209085	0.32929073	0.32090849	0.3292907	0.32090849	0.32929074	0.3209085
8	0.31949303	0.32171223	0.31949303	0.32171223	0.31949303	0.32171223	0.31949299	0.32171223	0.31949303	0.32171224
8.01	0.31006287	0.3223432	0.31006287	0.3223432	0.31006286	0.3223432	0.31006283	0.3223432	0.31006287	0.3223432
8.02	0.30105872	0.32280745	0.30105872	0.32280745	0.30105872	0.32280745	0.30105868	0.32280744	0.30105872	0.32280745
8.03	0.29253037	0.32311184	0.29253037	0.32311184	0.29253037	0.32311184	0.29253033	0.32311184	0.29253037	0.32311184
8.04	0.28451869	0.32326396	0.28451869	0.32326396	0.28451869	0.32326396	0.28451865	0.32326396	0.28451869	0.32326397
8.05	0.27705553	0.32327197	0.27705553	0.32327197	0.27705553	0.32327197	0.27705549	0.32327197	0.27705553	0.32327197
8.06	0.27016377	0.32314449	0.27016377	0.32314449	0.27016376	0.32314449	0.27016373	0.32314449	0.27016377	0.32314449
8.07	0.26385738	0.32289049	0.26385738	0.32289049	0.26385738	0.32289049	0.26385735	0.32289049	0.26385738	0.32289049
8.08	0.25814169	0.32251917	0.25814169	0.32251917	0.25814169	0.32251917	0.25814165	0.32251916	0.25814169	0.32251917
8.09	0.25301357	0.32203983	0.25301357	0.32203983	0.25301357	0.32203983	0.25301354	0.32203982	0.25301357	0.32203983
8.1	0.24846187	0.32146179	0.24846187	0.32146179	0.24846187	0.32146179	0.24846184	0.32146179	0.24846187	0.32146179
8.11	0.24446774	0.32079428	0.24446774	0.32079428	0.24446774	0.32079428	0.24446771	0.32079427	0.24446774	0.32079428
8.12	0.24100515	0.32004633	0.24100515	0.32004633	0.24100515	0.32004633	0.24100512	0.32004632	0.24100515	0.32004633
8.13	0.23804135	0.31922669	0.23804135	0.31922669	0.23804135	0.31922669	0.23804132	0.31922668	0.23804135	0.31922669
8.14	0.23553743	0.31834376	0.23553743	0.31834376	0.23553744	0.31834377	0.23553741	0.31834376	0.23553743	0.31834376
8.15	0.23344889	0.31740554	0.23344889	0.31740554	0.2334489	0.31740554	0.23344887	0.31740553	0.2334489	0.31740554
8.16	0.23172626	0.31641949	0.23172626	0.31641949	0.23172626	0.31641949	0.23172623	0.31641948	0.23172626	0.31641949
8.17	0.2303157	0.31539256	0.2303157	0.31539256	0.2303157	0.31539256	0.23031567	0.31539255	0.2303157	0.31539256
8.18	0.22915972	0.31433109	0.22915972	0.31433109	0.22915972	0.31433109	0.22915969	0.31433108	0.22915972	0.31433109
8.19	0.22819781	0.31324079	0.22819781	0.31324079	0.22819781	0.31324079	0.22819779	0.31324078	0.22819781	0.31324079
8.2	0.2273672	0.3121267	0.2273672	0.3121267	0.2273672	0.3121267	0.22736717	0.31212669	0.2273672	0.3121267
8.21	0.22660352	0.31099318	0.22660352	0.31099318	0.22660352	0.31099318	0.2266035	0.31099317	0.22660352	0.31099318
8.22	0.22584161	0.30984386	0.22584161	0.30984386	0.22584161	0.30984386	0.22584159	0.30984385	0.22584161	0.30984386
8.23	0.22501624	0.30868166	0.22501624	0.30868166	0.22501624	0.30868166	0.22501622	0.30868165	0.22501624	0.30868166
8.24	0.22406288	0.30750878	0.22406288	0.30750878	0.22406288	0.30750878	0.22406286	0.30750877	0.22406288	0.30750878
8.25	0.22291849	0.3063267	0.22291849	0.3063267	0.22291849	0.3063267	0.22291847	0.30632669	0.22291849	0.3063267
8.26	0.22152229	0.30513618	0.22152229	0.30513618	0.22152229	0.30513618	0.22152227	0.30513617	0.22152229	0.30513618
8.27	0.21981653	0.3039373	0.21981654	0.3039373	0.21981654	0.3039373	0.21981652	0.30393729	0.21981654	0.3039373
8.28	0.21774728	0.30272948	0.21774728	0.30272948	0.21774728	0.30272948	0.21774727	0.30272947	0.21774728	0.30272948
8.29	0.21526515	0.3015115	0.21526515	0.3015115	0.21526515	0.3015115	0.21526513	0.3015115	0.21526515	0.3015115
8.3	0.21232601	0.30028158	0.21232601	0.30028158	0.21232601	0.30028158	0.21232599	0.30028157	0.21232601	0.30028158
8.31	0.20889171	0.29903737	0.20889171	0.29903737	0.20889171	0.29903737	0.20889169	0.29903736	0.20889171	0.29903737
8.32	0.20493067	0.29777606	0.20493067	0.29777606	0.20493067	0.29777606	0.20493065	0.29777606	0.20493067	0.29777607
8.33	0.20041848	0.29649443	0.20041848	0.29649443	0.20041848	0.29649443	0.20041847	0.29649442	0.20041849	0.29649443
8.34	0.19533841	0.29518889	0.19533841	0.29518889	0.1953384	0.29518888	0.19533839	0.29518888	0.19533841	0.29518889
8.35	0.18968177	0.2938556	0.18968177	0.2938556	0.18968177	0.2938556	0.18968175	0.29385559	0.18968177	0.2938556
8.36	0.18344831	0.29249055	0.18344831	0.29249055	0.18344831	0.29249054	0.18344829	0.29249054	0.18344831	0.29249055
8.37	0.17664637	0.29108961	0.17664637	0.29108961	0.17664637	0.2910896	0.17664635	0.2910896	0.17664637	0.29108961
8.38	0.169293	0.28964867	0.169293	0.28964867	0.169293	0.28964866	0.16929299	0.28964866	0.169293	0.28964867
8.39	0.16141394	0.28816369	0.16141394	0.28816369	0.16141394	0.28816369	0.16141393	0.28816369	0.16141394	0.28816369
8.4	0.15304344	0.28663086	0.15304344	0.28663086	0.15304344	0.28663086	0.15304343	0.28663085	0.15304344	0.28663086
8.41	0.144224	0.28504661	0.144224	0.28504661	0.144224	0.28504661	0.14422399	0.28504661	0.14422401	0.28504661
8.42	0.13500597	0.28340779	0.13500597	0.28340779	0.13500596	0.28340779	0.13500595	0.28340778	0.13500597	0.28340779
8.43	0.12544697	0.28171169	0.12544697	0.28171169	0.12544696	0.28171169	0.12544695	0.28171169	0.12544697	0.28171169
8.44	0.11561131	0.27995618	0.11561131	0.27995618	0.1156113	0.27995618	0.1156113	0.27995618	0.11561131	0.27995618
8.45	0.10556922	0.27813975	0.10556922	0.27813975	0.10556921	0.27813975	0.10556921	0.27813975	0.10556922	0.27813975
8.46	0.095396027	0.27626162	0.095396027	0.27626162	0.09539602	0.27626161	0.095396017	0.27626161	0.095396028	0.27626162
8.47	0.08517125	0.27432174	0.08517125	0.27432174	0.085171242	0.27432174	0.08517124	0.27432174	0.085171251	0.27432174
8.48	0.074977668	0.27232092	0.074977669	0.27232092	0.074977661	0.27232092	0.074977661	0.27232092	0.074977669	0.27232092
8.49	0.064900342	0.2702608	0.064900343	0.2702608	0.064900335	0.27026079	0.064900337	0.2702608	0.064900343	0.2702608
8.5	0.055025624	0.26814391	0.055025624	0.26814391	0.055025616	0.26814391	0.05502562	0.26814391	0.055025624	0.26814391
8.51	0.045440178	0.26597368	0.045440178	0.26597368	0.04544017	0.26597368	0.045440176	0.26597368	0.045440178	0.26597368
8.52	0.036230032	0.26375444	0.036230032	0.26375444	0.036230024	0.26375444	0.036230032	0.26375444	0.036230032	0.26375444
8.53	0.02747966	0.2614914	0.02747966	0.2614914	0.027479653	0.2614914	0.027479664	0.2614914	0.027479661	0.26149141
8.54	0.019271131	0.25919064	0.019271131	0.25919064	0.019271124	0.25919064	0.019271137	0.25919064	0.019271132	0.25919065
8.55	0.011683314	0.25685907	0.011683314	0.25685907	0.011683307	0.25685906	0.011683323	0.25685907	0.011683315	0.25685907
8.56	0.0047911624	0.25450435	0.0047911625	0.25450435	0.0047911558	0.25450435	0.0047911735	0.25450436	0.004791163	0.25450436
8.57	-0.001334922	0.25213492	-0.001334922	0.25213492	-0.0013349283	0.25213492	-0.0013349084	0.25213492	-0.0013349215	0.25213492
8.58	-0.006629646	0.24975984	-0.006629646	0.24975984	-0.0066296518	0.24975984	-0.0066296301	0.24975985	-0.0066296455	0.24975984
8.59	-0.011033299	0.24738878	-0.011033299	0.24738878	-0.011033304	0.24738878	-0.011033281	0.24738879	-0.011033299	0.24738878
8.6	-0.014492149	0.24503192	-0.014492149	0.24503192	-0.014492154	0.24503192	-0.014492129	0.24503192	-0.014492149	0.24503192
8.61	-0.016958764	0.24269986	-0.016958764	0.24269986	-0.016958768	0.24269986	-0.016958743	0.24269987	-0.016958763	0.24269986
8.62	-0.018392262	0.24040358	-0.018392262	0.24040358	-0.018392265	0.24040358	-0.01839224	0.24040359	-0.018392261	0.24040358
8.63	-0.018758504	0.23815429	-0.018758504	0.23815429	-0.018758507	0.23815429	-0.018758481	0.2381543	-0.018758504	0.23815429
8.64	-0.018030229	0.23596339	-0.018030229	0.23596339	-0.018030231	0.23596339	-0.018030205	0.2359634	-0.018030228	0.23596339
8.65	-0.016187137	0.23384237	-0.016187138	0.23384237	-0.016187139	0.23384237	-0.016187114	0.23384238	-0.016187137	0.23384237
8.66	-0.013215943	0.2318027	-0.013215943	0.2318027	-0.013215944	0.2318027	-0.01321592	0.23180271	-0.013215942	0.2318027
8.67	-0.0091103817	0.22985579	-0.0091103818	0.22985579	-0.0091103816	0.22985579	-0.0091103596	0.2298558	-0.0091103812	0.22985579
8.68	-0.0038711966	0.22801287	-0.0038711967	0.22801287	-0.0038711957	0.22801287	-0.0038711755	0.22801288	-0.003871196	0.22801287
8.69	0.0024939037	0.22628493	0.0024939036	0.22628493	0.0024939054	0.22628493	0.0024939235	0.22628494	0.0024939042	0.22628493
8.7	0.0099703064	0.22468263	0.0099703063	0.22468263	0.0099703087	0.22468264	0.0099703246	0.22468265	0.0099703068	0.22468263
8.71	0.018536575	0.22321626	0.018536575	0.22321626	0.018536578	0.22321626	0.018536592	0.22321627	0.018536576	0.22321626
8.72	0.028164549	0.22189562	0.028164549	0.22189562	0.028164553	0.22189562	0.028164564	0.22189563	0.02816455	0.22189562
8.73	0.038819457	0.22073001	0.038819457	0.22073001	0.038819462	0.22073002	0.03881947	0.22073003	0.038819458	0.22073001
8.74	0.050460052	0.21972815	0.050460052	0.21972815	0.050460057	0.21972815	0.050460064	0.21972816	0.050460053	0.21972815
8.75	0.063038765	0.2188981	0.063038765	0.2188981	0.06303877	0.21889811	0.063038774	0.21889812	0.063038765	0.2188981
8.76	0.076501877	0.21824726	0.076501877	0.21824726	0.076501883	0.21824727	0.076501884	0.21824728	0.076501877	0.21824726
8.77	0.090789721	0.21778228	0.090789721	0.21778228	0.090789727	0.21778228	0.090789727	0.21778229	0.090789721	0.21778228
8.78	0.10583691	0.21750903	0.10583691	0.21750903	0.10583691	0.21750903	0.10583691	0.21750904	0.10583691	0.21750903
8.79	0.12157257	0.21743256	0.12157257	0.21743256	0.12157258	0.21743256	0.12157257	0.21743257	0.12157257	0.21743256
8.8	0.13792066	0.21755709	0.13792066	0.21755709	0.13792067	0.21755709	0.13792066	0.2175571	0.13792066	0.21755709
8.81	0.15480028	0.21788592	0.15480028	0.21788592	0.15480029	0.21788592	0.15480028	0.21788593	0.15480028	0.21788592
8.82	0.172126	0.21842145	0.172126	0.21842145	0.172126	0.21842145	0.17212599	0.21842146	0.172126	0.21842145
8.83	0.18980828	0.21916513	0.18980828	0.21916513	0.18980829	0.21916513	0.18980828	0.21916514	0.18980828	0.21916513
8.84	0.20775393	0.22011743	0.20775393	0.22011743	0.20775394	0.22011744	0.20775393	0.22011744	0.20775393	0.22011743
8.85	0.22586654	0.22127784	0.22586654	0.22127784	0.22586655	0.22127784	0.22586654	0.22127785	0.22586654	0.22127784
8.86	0.24404703	0.22264481	0.24404703	0.22264481	0.24404704	0.22264482	0.24404703	0.22264482	0.24404703	0.22264481
8.87	0.26219422	0.22421579	0.26219423	0.22421579	0.26219423	0.22421579	0.26219422	0.2242158	0.26219423	0.22421579
8.88	0.28020545	0.22598713	0.28020545	0.22598713	0.28020545	0.22598714	0.28020544	0.22598714	0.28020545	0.22598714
8.89	0.29797722	0.22795418	0.29797722	0.22795418	0.29797723	0.22795418	0.29797721	0.22795419	0.29797722	0.22795418
8.9	0.31540595	0.23011118	0.31540595	0.23011118	0.31540596	0.23011118	0.31540594	0.23011119	0.31540595	0.23011118
8.91	0.33238871	0.23245132	0.33238871	0.23245132	0.33238871	0.23245132	0.3323887	0.23245133	0.33238871	0.23245132
8.92	0.34882404	0.23496672	0.34882404	0.23496672	0.34882405	0.23496672	0.34882403	0.23496672	0.34882404	0.23496672
8.93	0.36461283	0.23764843	0.36461283	0.23764843	0.36461283	0.23764843	0.36461281	0.23764844	0.36461283	0.23764843
8.94	0.37965916	0.24048648	0.37965916	0.24048648	0.37965916	0.24048648	0.37965914	0.24048649	0.37965916	0.24048648
8.95	0.39387131	0.24346989	0.39387131	0.24346989	0.39387131	0.24346989	0.39387129	0.2434699	0.39387131	0.24346989
8.96	0.40716264	0.24658669	0.40716264	0.24658669	0.40716264	0.24658668	0.40716262	0.24658669	0.40716264	0.24658669
8.97	0.41945262	0.24982397	0.41945262	0.24982397	0.41945262	0.24982397	0.4194526	0.24982398	0.41945262	0.24982397
8.98	0.43066773	0.25316798	0.43066773	0.25316798	0.43066773	0.25316798	0.43066771	0.25316798	0.43066773	0.25316798
8.99	0.44074246	0.25660413	0.44074246	0.25660413	0.44074246	0.25660413	0.44074243	0.25660414	0.44074246	0.25660413
9	0.44962017	0.26011714	0.44962017	0.26011714	0.44962017	0.26011714	0.44962015	0.26011714	0.44962017	0.26011714
9.01	0.45725396	0.26369109	0.45725396	0.26369109	0.45725396	0.26369108	0.45725394	0.26369109	0.45725396	0.26369109
9.02	0.4636074	0.26730953	0.4636074	0.26730953	0.4636074	0.26730953	0.46360737	0.26730953	0.4636074	0.26730953
9.03	0.46865518	0.27095563	0.46865518	0.27095563	0.46865517	0.27095562	0.46865515	0.27095563	0.46865518	0.27095563
9.04	0.47238362	0.27461228	0.47238362	0.27461228	0.47238362	0.27461227	0.4723836	0.27461227	0.47238362	0.27461228
9.05	0.47479105	0.27826223	0.47479105	0.27826223	0.47479105	0.27826222	0.47479103	0.27826223	0.47479106	0.27826223
9.06	0.47588797	0.28188826	0.47588797	0.28188826	0.47588797	0.28188826	0.47588794	0.28188826	0.47588797	0.28188826
9.07	0.47569705	0.28547331	0.47569705	0.28547331	0.47569704	0.2854733	0.47569702	0.28547331	0.47569705	0.28547331
9.08	0.47425296	0.28900063	0.47425296	0.28900063	0.47425296	0.28900063	0.47425293	0.28900063	0.47425296	0.28900063
9.09	0.47160198	0.29245396	0.47160198	0.29245396	0.47160197	0.29245395	0.47160195	0.29245396	0.47160198	0.29245396
9.1	0.46780139	0.29581765	0.46780139	0.29581765	0.46780138	0.29581765	0.46780136	0.29581765	0.46780139	0.29581765
9.11	0.46291872	0.29907684	0.46291872	0.29907684	0.46291871	0.29907684	0.46291868	0.29907684	0.46291872	0.29907684
9.12	0.4570308	0.30221757	0.4570308	0.30221757	0.45703079	0.30221757	0.45703076	0.30221757	0.4570308	0.30221758
9.13	0.45022266	0.30522693	0.45022266	0.30522693	0.45022266	0.30522693	0.45022263	0.30522693	0.45022267	0.30522693
9.14	0.44258632	0.30809315	0.44258632	0.30809315	0.44258631	0.30809315	0.44258628	0.30809315	0.44258632	0.30809315
9.15	0.43421942	0.31080573	0.43421942	0.31080573	0.43421942	0.31080572	0.43421938	0.31080572	0.43421942	0.31080573
9.16	0.42522387	0.31335548	0.42522387	0.31335548	0.42522386	0.31335548	0.42522383	0.31335548	0.42522387	0.31335548
9.17	0.41570437	0.31573463	0.41570437	0.31573463	0.41570436	0.31573463	0.41570433	0.31573463	0.41570437	0.31573463
9.18	0.405767	0.31793685	0.405767	0.31793685	0.40576699	0.31793684	0.40576696	0.31793684	0.405767	0.31793685
9.19	0.39551776	0.31995724	0.39551776	0.31995724	0.39551775	0.31995724	0.39551772	0.31995724	0.39551776	0.31995725
9.2	0.38506123	0.32179242	0.38506123	0.32179242	0.38506122	0.32179241	0.38506119	0.32179241	0.38506123	0.32179242
9.21	0.37449923	0.3234404	0.37449923	0.3234404	0.37449923	0.3234404	0.37449919	0.3234404	0.37449923	0.3234404
9.22	0.36392965	0.32490066	0.36392965	0.32490066	0.36392965	0.32490066	0.36392961	0.32490066	0.36392965	0.32490066
9.23	0.35344534	0.32617401	0.35344534	0.32617401	0.35344533	0.326174	0.35344529	0.326174	0.35344534	0.32617401
9.24	0.34313313	0.32726255	0.34313313	0.32726255	0.34313313	0.32726255	0.34313309	0.32726254	0.34313313	0.32726255
9.25	0.33307303	0.32816962	0.33307303	0.32816962	0.33307302	0.32816962	0.33307298	0.32816962	0.33307303	0.32816962
9.26	0.32333749	0.32889966	0.32333749	0.32889966	0.32333748	0.32889966	0.32333744	0.32889966	0.32333749	0.32889966
9.27	0.31399087	0.32945813	0.31399087	0.32945813	0.31399087	0.32945813	0.31399083	0.32945813	0.31399087	0.32945813
9.28	0.30508902	0.3298514	0.30508902	0.3298514	0.30508902	0.3298514	0.30508898	0.32985139	0.30508902	0.3298514
9.29	0.29667896	0.33008661	0.29667896	0.33008661	0.29667896	0.33008661	0.29667892	0.3300866	0.29667896	0.33008661
9.3	0.28879873	0.33017159	0.28879873	0.33017159	0.28879873	0.33017158	0.28879869	0.33017158	0.28879873	0.33017159
9.31	0.28147731	0.33011469	0.28147731	0.33011469	0.28147731	0.33011469	0.28147728	0.33011468	0.28147731	0.33011469
9.32	0.27473472	0.32992472	0.27473472	0.32992472	0.27473472	0.32992472	0.27473468	0.32992471	0.27473472	0.32992472
9.33	0.26858207	0.32961076	0.26858207	0.32961076	0.26858207	0.32961076	0.26858204	0.32961075	0.26858207	0.32961076
9.34	0.26302189	0.32918209	0.26302189	0.32918209	0.26302189	0.32918209	0.26302185	0.32918208	0.26302189	0.32918209
9.35	0.25804834	0.32864809	0.25804834	0.32864809	0.25804834	0.32864809	0.2580483	0.32864808	0.25804834	0.32864809
9.36	0.25364764	0.32801807	0.25364764	0.32801807	0.25364764	0.32801807	0.2536476	0.32801806	0.25364764	0.32801807
9.37	0.24979844	0.32730125	0.24979844	0.32730125	0.24979844	0.32730125	0.24979841	0.32730124	0.24979844	0.32730125
9.38	0.24647236	0.32650662	0.24647236	0.32650662	0.24647236	0.32650662	0.24647233	0.32650661	0.24647236	0.32650662
9.39	0.24363443	0.32564284	0.24363443	0.32564284	0.24363443	0.32564284	0.2436344	0.32564284	0.24363443	0.32564284
9.4	0.24124369	0.32471823	0.24124369	0.32471823	0.2412437	0.32471823	0.24124367	0.32471822	0.24124369	0.32471823
9.41	0.23925379	0.32374063	0.23925379	0.32374063	0.23925379	0.32374063	0.23925376	0.32374062	0.23925379	0.32374063
9.42	0.23761357	0.32271738	0.23761357	0.32271738	0.23761357	0.32271738	0.23761354	0.32271737	0.23761357	0.32271738
9.43	0.23626774	0.32165524	0.23626774	0.32165524	0.23626774	0.32165524	0.23626771	0.32165523	0.23626774	0.32165524
9.44	0.23515753	0.32056038	0.23515753	0.32056038	0.23515753	0.32056038	0.2351575	0.32056037	0.23515753	0.32056038
9.45	0.23422142	0.3194383	0.23422142	0.3194383	0.23422142	0.3194383	0.23422139	0.31943829	0.23422142	0.3194383
9.46	0.23339581	0.31829384	0.23339581	0.31829384	0.23339581	0.31829384	0.23339578	0.31829383	0.23339581	0.31829384
9.47	0.23261578	0.31713112	0.23261578	0.31713112	0.23261578	0.31713112	0.23261576	0.31713111	0.23261578	0.31713112
9.48	0.23181586	0.31595356	0.23181586	0.31595356	0.23181586	0.31595356	0.23181583	0.31595355	0.23181586	0.31595356
9.49	0.23093074	0.31476385	0.23093074	0.31476385	0.23093074	0.31476385	0.23093071	0.31476384	0.23093074	0.31476385
9.5	0.22989609	0.31356394	0.22989609	0.31356394	0.22989609	0.31356394	0.22989607	0.31356393	0.22989609	0.31356394
9.51	0.22864934	0.31235508	0.22864934	0.31235508	0.22864934	0.31235508	0.22864932	0.31235507	0.22864934	0.31235508
9.52	0.22713043	0.31113781	0.22713043	0.31113781	0.22713043	0.31113781	0.22713041	0.3111378	0.22713043	0.31113781
9.53	0.2252826	0.30991199	0.2252826	0.30991199	0.2252826	0.30991199	0.22528258	0.30991198	0.2252826	0.30991199
9.54	0.22305318	0.30867681	0.22305318	0.30867681	0.22305318	0.30867681	0.22305316	0.3086768	0.22305318	0.30867681
9.55	0.22039428	0.30743086	0.22039428	0.30743086	0.22039428	0.30743086	0.22039426	0.30743085	0.22039428	0.30743086
9.56	0.21726356	0.30617215	0.21726356	0.30617215	0.21726356	0.30617215	0.21726354	0.30617214	0.21726356	0.30617215
9.57	0.21362485	0.30489818	0.21362485	0.30489818	0.21362485	0.30489818	0.21362483	0.30489817	0.21362485	0.30489818
9.58	0.2094488	0.30360597	0.2094488	0.30360597	0.2094488	0.30360597	0.20944879	0.30360597	0.2094488	0.30360597
9.59	0.20471343	0.30229217	0.20471343	0.30229217	0.20471343	0.30229217	0.20471341	0.30229217	0.20471343	0.30229217
9.6	0.19940458	0.3009531	0.19940458	0.3009531	0.19940458	0.3009531	0.19940457	0.30095309	0.19940458	0.3009531
9.61	0.19351634	0.29958483	0.19351634	0.29958483	0.19351633	0.29958482	0.19351632	0.29958482	0.19351634	0.29958483
9.62	0.18705128	0.29818329	0.18705128	0.29818329	0.18705127	0.29818329	0.18705126	0.29818328	0.18705128	0.29818329
9.63	0.18002067	0.29674435	0.18002067	0.29674435	0.18002067	0.29674434	0.18002066	0.29674434	0.18002067	0.29674435
9.64	0.17244454	0.2952639	0.17244454	0.2952639	0.17244454	0.29526389	0.17244452	0.29526389	0.17244454	0.2952639
9.65	0.16435156	0.29373796	0.16435156	0.29373796	0.16435155	0.29373796	0.16435154	0.29373796	0.16435156	0.29373796
9.66	0.15577889	0.29216278	0.15577889	0.29216278	0.15577888	0.29216278	0.15577888	0.29216278	0.15577889	0.29216278
9.67	0.14677184	0.29053493	0.14677184	0.29053493	0.14677183	0.29053493	0.14677182	0.29053493	0.14677184	0.29053493
9.68	0.1373834	0.28885138	0.1373834	0.28885138	0.13738339	0.28885138	0.13738338	0.28885138	0.1373834	0.28885139
9.69	0.1276737	0.28710963	0.1276737	0.28710963	0.1276737	0.28710962	0.12767369	0.28710962	0.1276737	0.28710963
9.7	0.11770933	0.28530772	0.11770933	0.28530772	0.11770932	0.28530772	0.11770931	0.28530772	0.11770933	0.28530772
9.71	0.10756252	0.28344441	0.10756252	0.28344441	0.10756251	0.28344441	0.10756251	0.28344441	0.10756252	0.28344441
9.72	0.097310347	0.28151915	0.097310347	0.28151915	0.09731034	0.28151915	0.097310337	0.28151915	0.097310348	0.28151915
9.73	0.087033784	0.2795322	0.087033784	0.2795322	0.087033776	0.2795322	0.087033775	0.2795322	0.087033785	0.2795322
9.74	0.076816739	0.27748465	0.07681674	0.27748465	0.076816732	0.27748464	0.076816732	0.27748465	0.07681674	0.27748465
9.75	0.066745083	0.27537845	0.066745083	0.27537845	0.066745075	0.27537845	0.066745077	0.27537845	0.066745084	0.27537845
9.76	0.056905649	0.27321646	0.056905649	0.27321646	0.056905642	0.27321645	0.056905646	0.27321646	0.05690565	0.27321646
9.77	0.047385265	0.27100243	0.047385265	0.27100243	0.047385257	0.27100242	0.047385264	0.27100243	0.047385266	0.27100243
9.78	0.038269805	0.26874101	0.038269805	0.26874101	0.038269797	0.268741	0.038269806	0.26874101	0.038269805	0.26874101
9.79	0.029643291	0.26643773	0.029643291	0.26643773	0.029643284	0.26643773	0.029643295	0.26643773	0.029643292	0.26643773
9.8	0.02158706	0.264099	0.02158706	0.264099	0.021587053	0.26409899	0.021587066	0.264099	0.021587061	0.264099
9.81	0.014178989	0.261732	0.014178989	0.261732	0.014178982	0.261732	0.014178998	0.261732	0.01417899	0.261732
9.82	0.007492806	0.25934471	0.007492806	0.25934471	0.0074927994	0.25934471	0.0074928176	0.25934472	0.0074928065	0.25934472
9.83	0.0015974765	0.25694582	0.0015974765	0.25694582	0.0015974703	0.25694582	0.0015974906	0.25694582	0.001597477	0.25694582
9.84	-0.0034433257	0.25454463	-0.0034433257	0.25454463	-0.0034433314	0.25454463	-0.0034433094	0.25454464	-0.0034433252	0.25454463
9.85	-0.0075716678	0.25215104	-0.0075716678	0.25215104	-0.007571673	0.25215104	-0.0075716495	0.25215105	-0.0075716673	0.25215104
9.86	-0.010735729	0.24977542	-0.010735729	0.24977542	-0.010735733	0.24977542	-0.010735709	0.24977543	-0.010735728	0.24977542
9.87	-0.012890098	0.24742855	-0.012890098	0.24742855	-0.012890102	0.24742855	-0.012890076	0.24742856	-0.012890097	0.24742855
9.88	-0.013996005	0.24512153	-0.013996005	0.24512153	-0.013996008	0.24512153	-0.013995982	0.24512154	-0.013996004	0.24512153
9.89	-0.014021491	0.24286569	-0.014021491	0.24286569	-0.014021494	0.24286569	-0.014021468	0.2428657	-0.014021491	0.24286569
9.9	-0.01294153	0.24067251	-0.01294153	0.24067251	-0.012941532	0.24067251	-0.012941507	0.24067252	-0.01294153	0.24067251
9.91	-0.010738098	0.23855352	-0.010738098	0.23855352	-0.010738099	0.23855352	-0.010738075	0.23855353	-0.010738097	0.23855352
9.92	-0.0074002074	0.23652022	-0.0074002075	0.23652022	-0.0074002078	0.23652022	-0.0074001849	0.23652023	-0.0074002069	0.23652022
9.93	-0.0029239133	0.23458401	-0.0029239134	0.23458401	-0.0029239129	0.23458401	-0.0029238916	0.23458402	-0.0029239127	0.23458401
9.94	0.0026877166	0.23275608	0.0026877165	0.23275608	0.0026877177	0.23275608	0.0026877371	0.2327561	0.0026877171	0.23275608
9.95	0.009424648	0.23104736	0.0094246479	0.23104736	0.0094246499	0.23104736	0.0094246671	0.23104737	0.0094246485	0.23104736
9.96	0.01726995	0.22946841	0.01726995	0.22946841	0.017269952	0.22946841	0.017269967	0.22946842	0.01726995	0.22946841
9.97	0.02619988	0.2280294	0.02619988	0.2280294	0.026199883	0.22802941	0.026199896	0.22802942	0.02619988	0.2280294
9.98	0.03618399	0.22674001	0.03618399	0.22674001	0.036183994	0.22674001	0.036184004	0.22674002	0.036183991	0.22674001
9.99	0.047185249	0.22560936	0.047185249	0.22560936	0.047185253	0.22560936	0.047185261	0.22560937	0.047185249	0.22560936
10	0.059160178	0.22464598	0.059160178	0.22464598	0.059160183	0.22464598	0.059160188	0.22464599	0.059160178	0.22464598

